Pricing American options with the Runge-Kutta-Legendre finite difference scheme

This paper presents the Runge-Kutta-Legendre finite difference scheme, allowing for an additional shift in its polynomial representation. A short presentation of the stability region, comparatively to the Runge-Kutta-Chebyshev scheme follows. We then explore the problem of pricing American options with the Runge-Kutta-Legendre scheme under the one factor Black-Scholes and the two factor Heston stochastic volatility models, as well as the pricing of butterfly spread and digital options under the uncertain volatility model, where a Hamilton-Jacobi-Bellman partial differential equation needs to be solved. We explore the order of convergence in these problems, as well as the option greeks stability, compared to the literature and popular schemes such as Crank-Nicolson, with Rannacher time-stepping.

==> gamma_digital_10step_1d.txt <==
Spot Scheme Price Delta Deltan Gamma Gamman
95.025000 Analytic 0.000051 0.000169 0.000169 0.000527 0.000527
95.050000 Analytic 0.000055 0.000183 0.000183 0.000566 0.000566
95.075000 Analytic 0.000060 0.000197 0.000197 0.000608 0.000608
95.100000 Analytic 0.000065 0.000213 0.000213 0.000653 0.000653
95.125000 Analytic 0.000071 0.000230 0.000230 0.000701 0.000701
95.150000 Analytic 0.000077 0.000248 0.000248 0.000752 0.000752
95.175000 Analytic 0.000083 0.000268 0.000268 0.000807 0.000807
95.200000 Analytic 0.000090 0.000289 0.000289 0.000865 0.000865
95.225000 Analytic 0.000098 0.000311 0.000311 0.000926 0.000926
95.250000 Analytic 0.000106 0.000335 0.000335 0.000992 0.000992
95.275000 Analytic 0.000115 0.000361 0.000361 0.001062 0.001062
95.300000 Analytic 0.000124 0.000388 0.000388 0.001136 0.001136
95.325000 Analytic 0.000134 0.000417 0.000417 0.001215 0.001215
95.350000 Analytic 0.000145 0.000449 0.000449 0.001299 0.001299
95.375000 Analytic 0.000156 0.000483 0.000483 0.001388 0.001388
95.400000 Analytic 0.000169 0.000518 0.000518 0.001483 0.001483
95.425000 Analytic 0.000182 0.000557 0.000557 0.001583 0.001583
95.450000 Analytic 0.000197 0.000598 0.000598 0.001690 0.001690
95.475000 Analytic 0.000212 0.000641 0.000641 0.001802 0.001802
95.500000 Analytic 0.000229 0.000688 0.000688 0.001921 0.001921
95.525000 Analytic 0.000247 0.000737 0.000737 0.002048 0.002048
95.550000 Analytic 0.000266 0.000790 0.000790 0.002181 0.002181
95.575000 Analytic 0.000286 0.000846 0.000846 0.002322 0.002322
95.600000 Analytic 0.000308 0.000906 0.000906 0.002472 0.002472
95.625000 Analytic 0.000332 0.000970 0.000970 0.002629 0.002629
95.650000 Analytic 0.000357 0.001038 0.001038 0.002796 0.002796
95.675000 Analytic 0.000383 0.001110 0.001110 0.002971 0.002971
95.700000 Analytic 0.000412 0.001187 0.001187 0.003156 0.003156
95.725000 Analytic 0.000443 0.001268 0.001268 0.003352 0.003352
95.750000 Analytic 0.000476 0.001354 0.001354 0.003557 0.003557
95.775000 Analytic 0.000511 0.001446 0.001446 0.003774 0.003774
95.800000 Analytic 0.000548 0.001543 0.001543 0.004002 0.004002
95.825000 Analytic 0.000588 0.001646 0.001646 0.004242 0.004242
95.850000 Analytic 0.000630 0.001755 0.001755 0.004494 0.004494
95.875000 Analytic 0.000676 0.001871 0.001871 0.004760 0.004760
95.900000 Analytic 0.000724 0.001993 0.001993 0.005038 0.005038
95.925000 Analytic 0.000775 0.002123 0.002123 0.005331 0.005331
95.950000 Analytic 0.000830 0.002260 0.002260 0.005637 0.005637
95.975000 Analytic 0.000888 0.002405 0.002405 0.005959 0.005959
96.000000 Analytic 0.000950 0.002558 0.002558 0.006297 0.006297
96.025000 Analytic 0.001016 0.002720 0.002720 0.006650 0.006650
96.050000 Analytic 0.001087 0.002891 0.002891 0.007020 0.007020
96.075000 Analytic 0.001161 0.003071 0.003071 0.007407 0.007407
96.100000 Analytic 0.001240 0.003261 0.003261 0.007813 0.007813
96.125000 Analytic 0.001324 0.003462 0.003462 0.008236 0.008236
96.150000 Analytic 0.001413 0.003673 0.003673 0.008679 0.008679
96.175000 Analytic 0.001508 0.003896 0.003896 0.009141 0.009141
96.200000 Analytic 0.001608 0.004130 0.004130 0.009624 0.009624
96.225000 Analytic 0.001715 0.004377 0.004377 0.010127 0.010127
96.250000 Analytic 0.001827 0.004637 0.004637 0.010652 0.010652
96.275000 Analytic 0.001946 0.004910 0.004910 0.011199 0.011199
96.300000 Analytic 0.002073 0.005197 0.005197 0.011769 0.011769
96.325000 Analytic 0.002206 0.005499 0.005499 0.012363 0.012363
96.350000 Analytic 0.002348 0.005815 0.005815 0.012980 0.012980
96.375000 Analytic 0.002497 0.006148 0.006148 0.013622 0.013622
96.400000 Analytic 0.002655 0.006497 0.006497 0.014289 0.014289
96.425000 Analytic 0.002822 0.006863 0.006863 0.014982 0.014982
96.450000 Analytic 0.002999 0.007246 0.007246 0.015701 0.015701
96.475000 Analytic 0.003185 0.007648 0.007648 0.016447 0.016447
96.500000 Analytic 0.003381 0.008069 0.008069 0.017221 0.017221
96.525000 Analytic 0.003588 0.008509 0.008509 0.018023 0.018023
96.550000 Analytic 0.003807 0.008970 0.008970 0.018854 0.018854
96.575000 Analytic 0.004037 0.009452 0.009452 0.019714 0.019714
96.600000 Analytic 0.004280 0.009956 0.009956 0.020604 0.020604
96.625000 Analytic 0.004535 0.010483 0.010483 0.021524 0.021524
96.650000 Analytic 0.004804 0.011032 0.011032 0.022475 0.022475
96.675000 Analytic 0.005087 0.011607 0.011607 0.023457 0.023457
96.700000 Analytic 0.005384 0.012206 0.012206 0.024471 0.024471
96.725000 Analytic 0.005697 0.012830 0.012830 0.025516 0.025516
96.750000 Analytic 0.006026 0.013482 0.013482 0.026594 0.026594
96.775000 Analytic 0.006372 0.014160 0.014160 0.027705 0.027705
96.800000 Analytic 0.006734 0.014867 0.014867 0.028849 0.028849
96.825000 Analytic 0.007115 0.015603 0.015603 0.030026 0.030026
96.850000 Analytic 0.007515 0.016369 0.016369 0.031237 0.031237
96.875000 Analytic 0.007934 0.017165 0.017165 0.032481 0.032481
96.900000 Analytic 0.008373 0.017993 0.017993 0.033759 0.033759
96.925000 Analytic 0.008834 0.018853 0.018853 0.035071 0.035071
96.950000 Analytic 0.009316 0.019747 0.019747 0.036417 0.036417
96.975000 Analytic 0.009822 0.020675 0.020675 0.037797 0.037797
97.000000 Analytic 0.010350 0.021637 0.021637 0.039210 0.039210
97.025000 Analytic 0.010904 0.022635 0.022635 0.040658 0.040658
97.050000 Analytic 0.011482 0.023670 0.023670 0.042139 0.042139
97.075000 Analytic 0.012088 0.024743 0.024743 0.043653 0.043653
97.100000 Analytic 0.012720 0.025853 0.025853 0.045200 0.045200
97.125000 Analytic 0.013381 0.027003 0.027003 0.046780 0.046780
97.150000 Analytic 0.014070 0.028192 0.028192 0.048392 0.048392
97.175000 Analytic 0.014790 0.029423 0.029423 0.050036 0.050036
97.200000 Analytic 0.015542 0.030694 0.030694 0.051711 0.051711
97.225000 Analytic 0.016326 0.032009 0.032009 0.053416 0.053416
97.250000 Analytic 0.017143 0.033366 0.033366 0.055152 0.055152
97.275000 Analytic 0.017994 0.034766 0.034766 0.056916 0.056916
97.300000 Analytic 0.018881 0.036212 0.036212 0.058708 0.058708
97.325000 Analytic 0.019805 0.037702 0.037702 0.060527 0.060527
97.350000 Analytic 0.020767 0.039238 0.039238 0.062373 0.062373
97.375000 Analytic 0.021767 0.040821 0.040821 0.064243 0.064243
97.400000 Analytic 0.022808 0.042451 0.042451 0.066138 0.066138
97.425000 Analytic 0.023890 0.044128 0.044128 0.068055 0.068055
97.450000 Analytic 0.025015 0.045853 0.045853 0.069993 0.069993
97.475000 Analytic 0.026183 0.047628 0.047628 0.071950 0.071950
97.500000 Analytic 0.027397 0.049451 0.049451 0.073926 0.073926
97.525000 Analytic 0.028656 0.051324 0.051324 0.075919 0.075919
97.550000 Analytic 0.029963 0.053247 0.053247 0.077926 0.077926
97.575000 Analytic 0.031319 0.055221 0.055221 0.079946 0.079946
97.600000 Analytic 0.032725 0.057245 0.057245 0.081978 0.081978
97.625000 Analytic 0.034182 0.059320 0.059320 0.084019 0.084019
97.650000 Analytic 0.035691 0.061446 0.061446 0.086067 0.086067
97.675000 Analytic 0.037255 0.063623 0.063623 0.088120 0.088120
97.700000 Analytic 0.038873 0.065852 0.065852 0.090176 0.090176
97.725000 Analytic 0.040548 0.068132 0.068132 0.092233 0.092233
97.750000 Analytic 0.042280 0.070463 0.070463 0.094288 0.094288
97.775000 Analytic 0.044071 0.072846 0.072846 0.096339 0.096339
97.800000 Analytic 0.045923 0.075280 0.075280 0.098383 0.098383
97.825000 Analytic 0.047836 0.077765 0.077765 0.100418 0.100418
97.850000 Analytic 0.049811 0.080301 0.080301 0.102442 0.102442
97.875000 Analytic 0.051851 0.082887 0.082887 0.104450 0.104450
97.900000 Analytic 0.053956 0.085523 0.085523 0.106442 0.106442
97.925000 Analytic 0.056128 0.088209 0.088209 0.108413 0.108413
97.950000 Analytic 0.058367 0.090944 0.090944 0.110362 0.110362
97.975000 Analytic 0.060675 0.093727 0.093727 0.112285 0.112285
98.000000 Analytic 0.063054 0.096558 0.096558 0.114179 0.114179
98.025000 Analytic 0.065503 0.099436 0.099436 0.116040 0.116040
98.050000 Analytic 0.068026 0.102359 0.102359 0.117867 0.117867
98.075000 Analytic 0.070622 0.105329 0.105329 0.119656 0.119656
98.100000 Analytic 0.073293 0.108342 0.108342 0.121404 0.121404
98.125000 Analytic 0.076039 0.111398 0.111398 0.123108 0.123108
98.150000 Analytic 0.078863 0.114497 0.114497 0.124765 0.124765
98.175000 Analytic 0.081764 0.117636 0.117636 0.126371 0.126371
98.200000 Analytic 0.084745 0.120815 0.120815 0.127923 0.127923
98.225000 Analytic 0.087806 0.124032 0.124032 0.129419 0.129419
98.250000 Analytic 0.090947 0.127286 0.127286 0.130854 0.130854
98.275000 Analytic 0.094170 0.130574 0.130574 0.132227 0.132227
98.300000 Analytic 0.097476 0.133896 0.133896 0.133533 0.133533
98.325000 Analytic 0.100865 0.137250 0.137250 0.134771 0.134771
98.350000 Analytic 0.104339 0.140634 0.140634 0.135935 0.135935
98.375000 Analytic 0.107897 0.144046 0.144046 0.137025 0.137025
98.400000 Analytic 0.111541 0.147485 0.147485 0.138036 0.138036
98.425000 Analytic 0.115272 0.150948 0.150948 0.138965 0.138965
98.450000 Analytic 0.119089 0.154432 0.154432 0.139811 0.139811
98.475000 Analytic 0.122993 0.157937 0.157937 0.140570 0.140570
98.500000 Analytic 0.126986 0.161460 0.161460 0.141239 0.141239
98.525000 Analytic 0.131067 0.164999 0.164999 0.141815 0.141815
98.550000 Analytic 0.135236 0.168550 0.168550 0.142297 0.142297
98.575000 Analytic 0.139494 0.172113 0.172113 0.142681 0.142681
98.600000 Analytic 0.143842 0.175683 0.175683 0.142966 0.142966
98.625000 Analytic 0.148278 0.179260 0.179260 0.143148 0.143148
98.650000 Analytic 0.152805 0.182840 0.182840 0.143227 0.143227
98.675000 Analytic 0.157420 0.186420 0.186420 0.143199 0.143199
98.700000 Analytic 0.162126 0.189999 0.189999 0.143063 0.143063
98.725000 Analytic 0.166920 0.193573 0.193573 0.142817 0.142817
98.750000 Analytic 0.171804 0.197139 0.197139 0.142459 0.142459
98.775000 Analytic 0.176777 0.200695 0.200695 0.141988 0.141988
98.800000 Analytic 0.181839 0.204237 0.204237 0.141404 0.141404
98.825000 Analytic 0.186989 0.207764 0.207764 0.140702 0.140702
98.850000 Analytic 0.192227 0.211271 0.211271 0.139884 0.139884
98.875000 Analytic 0.197552 0.214757 0.214757 0.138948 0.138948
98.900000 Analytic 0.202964 0.218218 0.218218 0.137894 0.137894
98.925000 Analytic 0.208463 0.221651 0.221651 0.136721 0.136721
98.950000 Analytic 0.214047 0.225053 0.225053 0.135428 0.135428
98.975000 Analytic 0.219715 0.228421 0.228421 0.134015 0.134015
99.000000 Analytic 0.225467 0.231753 0.231753 0.132483 0.132483
99.025000 Analytic 0.231303 0.235044 0.235044 0.130831 0.130831
99.050000 Analytic 0.237219 0.238293 0.238293 0.129059 0.129059
99.075000 Analytic 0.243217 0.241496 0.241496 0.127168 0.127168
99.100000 Analytic 0.249294 0.244651 0.244651 0.125159 0.125159
99.125000 Analytic 0.255449 0.247753 0.247753 0.123033 0.123033
99.150000 Analytic 0.261681 0.250801 0.250801 0.120790 0.120790
99.175000 Analytic 0.267989 0.253792 0.253792 0.118432 0.118432
99.200000 Analytic 0.274370 0.256722 0.256722 0.115959 0.115959
99.225000 Analytic 0.280824 0.259589 0.259589 0.113375 0.113375
99.250000 Analytic 0.287349 0.262390 0.262390 0.110681 0.110681
99.275000 Analytic 0.293943 0.265122 0.265122 0.107876 0.107876
99.300000 Analytic 0.300604 0.267783 0.267783 0.104966 0.104966
99.325000 Analytic 0.307332 0.270369 0.270369 0.101951 0.101951
99.350000 Analytic 0.314122 0.272879 0.272879 0.098835 0.098835
99.375000 Analytic 0.320975 0.275310 0.275310 0.095619 0.095619
99.400000 Analytic 0.327887 0.277660 0.277660 0.092308 0.092308
99.425000 Analytic 0.334857 0.279925 0.279925 0.088903 0.088903
99.450000 Analytic 0.341883 0.282104 0.282104 0.085407 0.085407
99.475000 Analytic 0.348962 0.284195 0.284195 0.081826 0.081826
99.500000 Analytic 0.356092 0.286195 0.286195 0.078159 0.078159
99.525000 Analytic 0.363271 0.288102 0.288102 0.074413 0.074413
99.550000 Analytic 0.370496 0.289915 0.289915 0.070591 0.070591
99.575000 Analytic 0.377765 0.291631 0.291631 0.066696 0.066696
99.600000 Analytic 0.385077 0.293249 0.293249 0.062733 0.062733
99.625000 Analytic 0.392427 0.294767 0.294767 0.058705 0.058705
99.650000 Analytic 0.399814 0.296184 0.296184 0.054617 0.054617
99.675000 Analytic 0.407235 0.297497 0.297497 0.050474 0.050474
99.700000 Analytic 0.414688 0.298707 0.298707 0.046278 0.046278
99.725000 Analytic 0.422170 0.299811 0.299811 0.042036 0.042036
99.750000 Analytic 0.429678 0.300808 0.300808 0.037750 0.037750
99.775000 Analytic 0.437209 0.301698 0.301698 0.033427 0.033427
99.800000 Analytic 0.444762 0.302479 0.302479 0.029071 0.029071
99.825000 Analytic 0.452332 0.303151 0.303151 0.024686 0.024686
99.850000 Analytic 0.459918 0.303713 0.303713 0.020278 0.020278
99.875000 Analytic 0.467517 0.304165 0.304165 0.015850 0.015850
99.900000 Analytic 0.475126 0.304506 0.304506 0.011409 0.011409
99.925000 Analytic 0.482742 0.304735 0.304735 0.006959 0.006959
99.950000 Analytic 0.490362 0.304854 0.304854 0.002503 0.002503
99.975000 Analytic 0.497983 0.304861 0.304861 -0.001950 -0.001950
100.000000 Analytic 0.505604 0.304756 0.304756 -0.006399 -0.006399
100.025000 Analytic 0.513220 0.304541 0.304541 -0.010838 -0.010838
100.050000 Analytic 0.520830 0.304214 0.304214 -0.015261 -0.015261
100.075000 Analytic 0.528430 0.303778 0.303778 -0.019665 -0.019665
100.100000 Analytic 0.536018 0.303231 0.303231 -0.024043 -0.024043
100.125000 Analytic 0.543591 0.302576 0.302576 -0.028392 -0.028392
100.150000 Analytic 0.551146 0.301812 0.301812 -0.032707 -0.032707
100.175000 Analytic 0.558680 0.300941 0.300941 -0.036985 -0.036985
100.200000 Analytic 0.566192 0.299963 0.299963 -0.041217 -0.041217
100.225000 Analytic 0.573678 0.298880 0.298880 -0.045402 -0.045402
100.250000 Analytic 0.581135 0.297693 0.297693 -0.049536 -0.049536
100.275000 Analytic 0.588561 0.296404 0.296404 -0.053614 -0.053614
100.300000 Analytic 0.595954 0.295013 0.295013 -0.057631 -0.057631
100.325000 Analytic 0.603311 0.293523 0.293523 -0.061583 -0.061583
100.350000 Analytic 0.610630 0.291935 0.291935 -0.065468 -0.065468
100.375000 Analytic 0.617907 0.290250 0.290250 -0.069281 -0.069281
100.400000 Analytic 0.625141 0.288471 0.288471 -0.073019 -0.073019
100.425000 Analytic 0.632330 0.286600 0.286600 -0.076675 -0.076675
100.450000 Analytic 0.639471 0.284638 0.284638 -0.080251 -0.080251
100.475000 Analytic 0.646561 0.282588 0.282588 -0.083740 -0.083740
100.500000 Analytic 0.653599 0.280452 0.280452 -0.087141 -0.087141
100.525000 Analytic 0.660583 0.278232 0.278232 -0.090451 -0.090451
100.550000 Analytic 0.667510 0.275930 0.275930 -0.093665 -0.093665
100.575000 Analytic 0.674379 0.273549 0.273549 -0.096782 -0.096782
100.600000 Analytic 0.681187 0.271092 0.271092 -0.099800 -0.099800
100.625000 Analytic 0.687933 0.268560 0.268560 -0.102718 -0.102718
100.650000 Analytic 0.694614 0.265957 0.265957 -0.105529 -0.105529
100.675000 Analytic 0.701230 0.263284 0.263284 -0.108236 -0.108236
100.700000 Analytic 0.707778 0.260546 0.260546 -0.110835 -0.110835
100.725000 Analytic 0.714257 0.257743 0.257743 -0.113325 -0.113325
100.750000 Analytic 0.720665 0.254880 0.254880 -0.115706 -0.115706
100.775000 Analytic 0.727000 0.251959 0.251959 -0.117973 -0.117973
100.800000 Analytic 0.733262 0.248983 0.248983 -0.120129 -0.120129
100.825000 Analytic 0.739449 0.245954 0.245954 -0.122171 -0.122171
100.850000 Analytic 0.745559 0.242875 0.242875 -0.124100 -0.124100
100.875000 Analytic 0.751592 0.239750 0.239750 -0.125912 -0.125912
100.900000 Analytic 0.757547 0.236580 0.236580 -0.127610 -0.127610
100.925000 Analytic 0.763421 0.233370 0.233370 -0.129192 -0.129192
100.950000 Analytic 0.769215 0.230122 0.230122 -0.130660 -0.130660
100.975000 Analytic 0.774927 0.226838 0.226838 -0.132012 -0.132012
101.000000 Analytic 0.780556 0.223522 0.223522 -0.133249 -0.133249
101.025000 Analytic 0.786103 0.220176 0.220176 -0.134373 -0.134373
101.050000 Analytic 0.791565 0.216804 0.216804 -0.135382 -0.135382
101.075000 Analytic 0.796943 0.213408 0.213408 -0.136279 -0.136279
101.100000 Analytic 0.802235 0.209991 0.209991 -0.137063 -0.137063
101.125000 Analytic 0.807442 0.206556 0.206556 -0.137737 -0.137737
101.150000 Analytic 0.812563 0.203105 0.203105 -0.138301 -0.138301
101.175000 Analytic 0.817597 0.199642 0.199642 -0.138757 -0.138757
101.200000 Analytic 0.822545 0.196168 0.196168 -0.139107 -0.139107
101.225000 Analytic 0.827406 0.192687 0.192687 -0.139350 -0.139350
101.250000 Analytic 0.832179 0.189202 0.189202 -0.139490 -0.139490
101.275000 Analytic 0.836866 0.185714 0.185714 -0.139529 -0.139529
101.300000 Analytic 0.841465 0.182226 0.182226 -0.139468 -0.139468
101.325000 Analytic 0.845977 0.178741 0.178741 -0.139309 -0.139309
101.350000 Analytic 0.850402 0.175261 0.175261 -0.139055 -0.139055
101.375000 Analytic 0.854740 0.171789 0.171789 -0.138707 -0.138707
101.400000 Analytic 0.858992 0.168327 0.168327 -0.138268 -0.138268
101.425000 Analytic 0.863157 0.164876 0.164876 -0.137742 -0.137742
101.450000 Analytic 0.867236 0.161440 0.161440 -0.137128 -0.137128
101.475000 Analytic 0.871229 0.158021 0.158021 -0.136431 -0.136431
101.500000 Analytic 0.875137 0.154619 0.154619 -0.135653 -0.135653
101.525000 Analytic 0.878960 0.151239 0.151239 -0.134796 -0.134796
101.550000 Analytic 0.882699 0.147880 0.147880 -0.133865 -0.133865
101.575000 Analytic 0.886354 0.144546 0.144546 -0.132860 -0.132860
101.600000 Analytic 0.889926 0.141238 0.141238 -0.131785 -0.131785
101.625000 Analytic 0.893416 0.137957 0.137957 -0.130643 -0.130643
101.650000 Analytic 0.896824 0.134706 0.134706 -0.129437 -0.129437
101.675000 Analytic 0.900152 0.131486 0.131486 -0.128168 -0.128168
101.700000 Analytic 0.903399 0.128298 0.128298 -0.126842 -0.126842
101.725000 Analytic 0.906567 0.125144 0.125144 -0.125459 -0.125459
101.750000 Analytic 0.909657 0.122026 0.122026 -0.124024 -0.124024
101.775000 Analytic 0.912669 0.118944 0.118944 -0.122538 -0.122538
101.800000 Analytic 0.915604 0.115899 0.115899 -0.121005 -0.121005
101.825000 Analytic 0.918464 0.112894 0.112894 -0.119428 -0.119428
101.850000 Analytic 0.921249 0.109928 0.109928 -0.117810 -0.117810
101.875000 Analytic 0.923961 0.107004 0.107004 -0.116153 -0.116153
101.900000 Analytic 0.926600 0.104121 0.104121 -0.114460 -0.114460
101.925000 Analytic 0.929167 0.101281 0.101281 -0.112734 -0.112734
101.950000 Analytic 0.931664 0.098484 0.098484 -0.110978 -0.110978
101.975000 Analytic 0.934092 0.095732 0.095732 -0.109195 -0.109195
102.000000 Analytic 0.936451 0.093025 0.093025 -0.107386 -0.107386
102.025000 Analytic 0.938743 0.090363 0.090363 -0.105556 -0.105556
102.050000 Analytic 0.940970 0.087747 0.087747 -0.103705 -0.103705
102.075000 Analytic 0.943131 0.085178 0.085178 -0.101838 -0.101838
102.100000 Analytic 0.945229 0.082655 0.082655 -0.099955 -0.099955
102.125000 Analytic 0.947264 0.080180 0.080180 -0.098061 -0.098061
102.150000 Analytic 0.949238 0.077752 0.077752 -0.096157 -0.096157
102.175000 Analytic 0.951152 0.075372 0.075372 -0.094245 -0.094245
102.200000 Analytic 0.953007 0.073040 0.073040 -0.092327 -0.092327
102.225000 Analytic 0.954805 0.070756 0.070756 -0.090407 -0.090407
102.250000 Analytic 0.956545 0.068520 0.068520 -0.088485 -0.088485
102.275000 Analytic 0.958231 0.066332 0.066332 -0.086564 -0.086564
102.300000 Analytic 0.959862 0.064192 0.064192 -0.084647 -0.084647
102.325000 Analytic 0.961441 0.062099 0.062099 -0.082734 -0.082734
102.350000 Analytic 0.962968 0.060055 0.060055 -0.080827 -0.080827
102.375000 Analytic 0.964444 0.058058 0.058058 -0.078930 -0.078930
102.400000 Analytic 0.965871 0.056108 0.056108 -0.077042 -0.077042
102.425000 Analytic 0.967250 0.054206 0.054206 -0.075166 -0.075166
102.450000 Analytic 0.968582 0.052350 0.052350 -0.073303 -0.073303
102.475000 Analytic 0.969868 0.050540 0.050540 -0.071455 -0.071455
102.500000 Analytic 0.971109 0.048777 0.048777 -0.069623 -0.069623
102.525000 Analytic 0.972307 0.047059 0.047059 -0.067808 -0.067808
102.550000 Analytic 0.973462 0.045387 0.045387 -0.066012 -0.066012
102.575000 Analytic 0.974577 0.043758 0.043758 -0.064236 -0.064236
102.600000 Analytic 0.975651 0.042175 0.042175 -0.062481 -0.062481
102.625000 Analytic 0.976686 0.040634 0.040634 -0.060747 -0.060747
102.650000 Analytic 0.977683 0.039137 0.039137 -0.059037 -0.059037
102.675000 Analytic 0.978643 0.037682 0.037682 -0.057351 -0.057351
102.700000 Analytic 0.979567 0.036269 0.036269 -0.055689 -0.055689
102.725000 Analytic 0.980457 0.034898 0.034898 -0.054053 -0.054053
102.750000 Analytic 0.981313 0.033566 0.033566 -0.052442 -0.052442
102.775000 Analytic 0.982135 0.032275 0.032275 -0.050859 -0.050859
102.800000 Analytic 0.982927 0.031023 0.031023 -0.049303 -0.049303
102.825000 Analytic 0.983687 0.029810 0.029810 -0.047775 -0.047775
102.850000 Analytic 0.984417 0.028634 0.028634 -0.046275 -0.046275
102.875000 Analytic 0.985119 0.027496 0.027496 -0.044804 -0.044804
102.900000 Analytic 0.985793 0.026394 0.026394 -0.043361 -0.043361
102.925000 Analytic 0.986439 0.025328 0.025328 -0.041949 -0.041949
102.950000 Analytic 0.987059 0.024296 0.024296 -0.040565 -0.040565
102.975000 Analytic 0.987654 0.023299 0.023299 -0.039212 -0.039212
103.000000 Analytic 0.988224 0.022335 0.022335 -0.037888 -0.037888
103.025000 Analytic 0.988771 0.021404 0.021404 -0.036595 -0.036595
103.050000 Analytic 0.989295 0.020505 0.020505 -0.035331 -0.035331
103.075000 Analytic 0.989797 0.019638 0.019638 -0.034098 -0.034098
103.100000 Analytic 0.990277 0.018800 0.018800 -0.032894 -0.032894
103.125000 Analytic 0.990737 0.017993 0.017993 -0.031720 -0.031720
103.150000 Analytic 0.991177 0.017214 0.017214 -0.030576 -0.030576
103.175000 Analytic 0.991598 0.016463 0.016463 -0.029462 -0.029462
103.200000 Analytic 0.992000 0.015741 0.015741 -0.028378 -0.028378
103.225000 Analytic 0.992385 0.015044 0.015044 -0.027322 -0.027322
103.250000 Analytic 0.992753 0.014374 0.014374 -0.026295 -0.026295
103.275000 Analytic 0.993104 0.013729 0.013729 -0.025298 -0.025298
103.300000 Analytic 0.993439 0.013109 0.013109 -0.024328 -0.024328
103.325000 Analytic 0.993760 0.012513 0.012513 -0.023387 -0.023387
103.350000 Analytic 0.994065 0.011939 0.011939 -0.022474 -0.022474
103.375000 Analytic 0.994357 0.011389 0.011389 -0.021587 -0.021587
103.400000 Analytic 0.994635 0.010860 0.010860 -0.020728 -0.020728
103.425000 Analytic 0.994900 0.010352 0.010352 -0.019896 -0.019896
103.450000 Analytic 0.995153 0.009865 0.009865 -0.019089 -0.019089
103.475000 Analytic 0.995393 0.009397 0.009397 -0.018308 -0.018308
103.500000 Analytic 0.995623 0.008949 0.008949 -0.017553 -0.017553
103.525000 Analytic 0.995841 0.008520 0.008520 -0.016822 -0.016822
103.550000 Analytic 0.996049 0.008108 0.008108 -0.016116 -0.016116
103.575000 Analytic 0.996247 0.007714 0.007714 -0.015434 -0.015434
103.600000 Analytic 0.996435 0.007336 0.007336 -0.014774 -0.014774
103.625000 Analytic 0.996613 0.006975 0.006975 -0.014138 -0.014138
103.650000 Analytic 0.996783 0.006629 0.006629 -0.013524 -0.013524
103.675000 Analytic 0.996945 0.006298 0.006298 -0.012932 -0.012932
103.700000 Analytic 0.997099 0.005982 0.005982 -0.012361 -0.012361
103.725000 Analytic 0.997244 0.005680 0.005680 -0.011811 -0.011811
103.750000 Analytic 0.997383 0.005391 0.005391 -0.011281 -0.011281
103.775000 Analytic 0.997514 0.005116 0.005116 -0.010772 -0.010772
103.800000 Analytic 0.997639 0.004853 0.004853 -0.010281 -0.010281
103.825000 Analytic 0.997757 0.004602 0.004602 -0.009809 -0.009809
103.850000 Analytic 0.997869 0.004362 0.004362 -0.009355 -0.009355
103.875000 Analytic 0.997975 0.004134 0.004134 -0.008919 -0.008919
103.900000 Analytic 0.998075 0.003916 0.003916 -0.008500 -0.008500
103.925000 Analytic 0.998171 0.003709 0.003709 -0.008098 -0.008098
103.950000 Analytic 0.998261 0.003511 0.003511 -0.007712 -0.007712
103.975000 Analytic 0.998346 0.003323 0.003323 -0.007342 -0.007342
104.000000 Analytic 0.998427 0.003144 0.003144 -0.006987 -0.006987
104.025000 Analytic 0.998504 0.002973 0.002973 -0.006647 -0.006647
104.050000 Analytic 0.998576 0.002811 0.002811 -0.006321 -0.006321
104.075000 Analytic 0.998644 0.002657 0.002657 -0.006009 -0.006009
104.100000 Analytic 0.998709 0.002511 0.002511 -0.005710 -0.005710
104.125000 Analytic 0.998770 0.002372 0.002372 -0.005424 -0.005424
104.150000 Analytic 0.998828 0.002239 0.002239 -0.005151 -0.005151
104.175000 Analytic 0.998882 0.002114 0.002114 -0.004890 -0.004890
104.200000 Analytic 0.998933 0.001995 0.001995 -0.004640 -0.004640
104.225000 Analytic 0.998982 0.001882 0.001882 -0.004401 -0.004401
104.250000 Analytic 0.999027 0.001775 0.001775 -0.004174 -0.004174
104.275000 Analytic 0.999070 0.001673 0.001673 -0.003956 -0.003956
104.300000 Analytic 0.999111 0.001577 0.001577 -0.003749 -0.003749
104.325000 Analytic 0.999149 0.001486 0.001486 -0.003551 -0.003551
104.350000 Analytic 0.999185 0.001399 0.001399 -0.003362 -0.003362
104.375000 Analytic 0.999219 0.001317 0.001317 -0.003183 -0.003183
104.400000 Analytic 0.999251 0.001240 0.001240 -0.003012 -0.003012
104.425000 Analytic 0.999281 0.001167 0.001167 -0.002849 -0.002849
104.450000 Analytic 0.999310 0.001097 0.001097 -0.002694 -0.002694
104.475000 Analytic 0.999336 0.001032 0.001032 -0.002546 -0.002546
104.500000 Analytic 0.999361 0.000970 0.000970 -0.002406 -0.002406
104.525000 Analytic 0.999385 0.000912 0.000912 -0.002272 -0.002272
104.550000 Analytic 0.999407 0.000856 0.000856 -0.002146 -0.002146
104.575000 Analytic 0.999428 0.000804 0.000804 -0.002025 -0.002025
104.600000 Analytic 0.999447 0.000755 0.000755 -0.001911 -0.001911
104.625000 Analytic 0.999465 0.000709 0.000709 -0.001803 -0.001803
104.650000 Analytic 0.999483 0.000665 0.000665 -0.001700 -0.001700
104.675000 Analytic 0.999499 0.000624 0.000624 -0.001602 -0.001602
104.700000 Analytic 0.999514 0.000585 0.000585 -0.001510 -0.001510
104.725000 Analytic 0.999528 0.000548 0.000548 -0.001422 -0.001422
104.750000 Analytic 0.999541 0.000514 0.000514 -0.001339 -0.001339
104.775000 Analytic 0.999554 0.000481 0.000481 -0.001261 -0.001261
104.800000 Analytic 0.999565 0.000451 0.000451 -0.001186 -0.001186
104.825000 Analytic 0.999576 0.000422 0.000422 -0.001116 -0.001116
104.850000 Analytic 0.999586 0.000395 0.000395 -0.001049 -0.001049
104.875000 Analytic 0.999596 0.000369 0.000369 -0.000986 -0.000986
104.900000 Analytic 0.999605 0.000345 0.000345 -0.000927 -0.000927
104.925000 Analytic 0.999613 0.000323 0.000323 -0.000871 -0.000871
104.950000 Analytic 0.999621 0.000302 0.000302 -0.000817 -0.000817
104.975000 Analytic 0.999628 0.000282 0.000282 -0.000767 -0.000767
95.025000 TR-BDF2 0.000009 0.000332 0.000331 0.000071 0.000071
95.050000 TR-BDF2 0.000018 0.000334 0.000334 0.000143 0.000143
95.075000 TR-BDF2 0.000026 0.000339 0.000339 0.000215 0.000215
95.100000 TR-BDF2 0.000035 0.000345 0.000345 0.000288 0.000288
95.125000 TR-BDF2 0.000043 0.000353 0.000353 0.000361 0.000361
95.150000 TR-BDF2 0.000052 0.000363 0.000363 0.000436 0.000436
95.175000 TR-BDF2 0.000061 0.000375 0.000375 0.000513 0.000513
95.200000 TR-BDF2 0.000071 0.000389 0.000389 0.000592 0.000592
95.225000 TR-BDF2 0.000081 0.000405 0.000404 0.000672 0.000672
95.250000 TR-BDF2 0.000091 0.000423 0.000422 0.000756 0.000756
95.275000 TR-BDF2 0.000102 0.000443 0.000442 0.000842 0.000842
95.300000 TR-BDF2 0.000113 0.000465 0.000464 0.000931 0.000931
95.325000 TR-BDF2 0.000125 0.000489 0.000489 0.001023 0.001023
95.350000 TR-BDF2 0.000138 0.000516 0.000516 0.001120 0.001120
95.375000 TR-BDF2 0.000151 0.000545 0.000545 0.001220 0.001220
95.400000 TR-BDF2 0.000165 0.000577 0.000577 0.001325 0.001325
95.425000 TR-BDF2 0.000180 0.000612 0.000611 0.001435 0.001435
95.450000 TR-BDF2 0.000196 0.000649 0.000648 0.001550 0.001550
95.475000 TR-BDF2 0.000212 0.000689 0.000689 0.001670 0.001670
95.500000 TR-BDF2 0.000230 0.000732 0.000732 0.001796 0.001796
95.525000 TR-BDF2 0.000249 0.000779 0.000778 0.001928 0.001928
95.550000 TR-BDF2 0.000269 0.000829 0.000828 0.002067 0.002067
95.575000 TR-BDF2 0.000290 0.000882 0.000882 0.002213 0.002213
95.600000 TR-BDF2 0.000313 0.000940 0.000939 0.002367 0.002367
95.625000 TR-BDF2 0.000337 0.001001 0.001000 0.002528 0.002528
95.650000 TR-BDF2 0.000363 0.001066 0.001065 0.002697 0.002697
95.675000 TR-BDF2 0.000391 0.001136 0.001135 0.002875 0.002875
95.700000 TR-BDF2 0.000420 0.001210 0.001209 0.003063 0.003063
95.725000 TR-BDF2 0.000451 0.001289 0.001288 0.003259 0.003259
95.750000 TR-BDF2 0.000485 0.001373 0.001372 0.003466 0.003466
95.775000 TR-BDF2 0.000520 0.001463 0.001462 0.003684 0.003684
95.800000 TR-BDF2 0.000558 0.001557 0.001556 0.003912 0.003912
95.825000 TR-BDF2 0.000598 0.001658 0.001657 0.004152 0.004152
95.850000 TR-BDF2 0.000641 0.001765 0.001764 0.004404 0.004404
95.875000 TR-BDF2 0.000686 0.001879 0.001877 0.004669 0.004669
95.900000 TR-BDF2 0.000734 0.001999 0.001998 0.004947 0.004947
95.925000 TR-BDF2 0.000786 0.002126 0.002125 0.005239 0.005239
95.950000 TR-BDF2 0.000841 0.002261 0.002260 0.005544 0.005544
95.975000 TR-BDF2 0.000899 0.002404 0.002402 0.005865 0.005865
96.000000 TR-BDF2 0.000961 0.002554 0.002553 0.006201 0.006201
96.025000 TR-BDF2 0.001027 0.002714 0.002712 0.006553 0.006553
96.050000 TR-BDF2 0.001097 0.002882 0.002881 0.006922 0.006922
96.075000 TR-BDF2 0.001171 0.003060 0.003058 0.007307 0.007307
96.100000 TR-BDF2 0.001250 0.003248 0.003246 0.007711 0.007711
96.125000 TR-BDF2 0.001333 0.003446 0.003444 0.008133 0.008133
96.150000 TR-BDF2 0.001422 0.003655 0.003653 0.008574 0.008574
96.175000 TR-BDF2 0.001516 0.003875 0.003873 0.009035 0.009035
96.200000 TR-BDF2 0.001616 0.004107 0.004105 0.009516 0.009516
96.225000 TR-BDF2 0.001721 0.004351 0.004349 0.010018 0.010018
96.250000 TR-BDF2 0.001833 0.004608 0.004606 0.010542 0.010542
96.275000 TR-BDF2 0.001952 0.004878 0.004876 0.011088 0.011088
96.300000 TR-BDF2 0.002077 0.005163 0.005160 0.011657 0.011657
96.325000 TR-BDF2 0.002210 0.005461 0.005459 0.012250 0.012250
96.350000 TR-BDF2 0.002350 0.005775 0.005773 0.012867 0.012867
96.375000 TR-BDF2 0.002499 0.006105 0.006102 0.013508 0.013508
96.400000 TR-BDF2 0.002655 0.006451 0.006448 0.014176 0.014176
96.425000 TR-BDF2 0.002821 0.006814 0.006811 0.014869 0.014869
96.450000 TR-BDF2 0.002996 0.007195 0.007192 0.015589 0.015589
96.475000 TR-BDF2 0.003181 0.007594 0.007591 0.016336 0.016336
96.500000 TR-BDF2 0.003376 0.008012 0.008009 0.017112 0.017112
96.525000 TR-BDF2 0.003582 0.008450 0.008447 0.017916 0.017916
96.550000 TR-BDF2 0.003798 0.008908 0.008905 0.018749 0.018749
96.575000 TR-BDF2 0.004027 0.009388 0.009384 0.019612 0.019612
96.600000 TR-BDF2 0.004268 0.009889 0.009885 0.020505 0.020505
96.625000 TR-BDF2 0.004521 0.010413 0.010409 0.021428 0.021428
96.650000 TR-BDF2 0.004788 0.010961 0.010957 0.022383 0.022383
96.675000 TR-BDF2 0.005069 0.011533 0.011529 0.023370 0.023370
96.700000 TR-BDF2 0.005365 0.012130 0.012126 0.024388 0.024388
96.725000 TR-BDF2 0.005676 0.012753 0.012748 0.025439 0.025439
96.750000 TR-BDF2 0.006003 0.013402 0.013398 0.026524 0.026524
96.775000 TR-BDF2 0.006346 0.014079 0.014075 0.027641 0.027641
96.800000 TR-BDF2 0.006707 0.014785 0.014780 0.028792 0.028792
96.825000 TR-BDF2 0.007085 0.015519 0.015514 0.029976 0.029976
96.850000 TR-BDF2 0.007483 0.016284 0.016279 0.031195 0.031195
96.875000 TR-BDF2 0.007900 0.017080 0.017074 0.032447 0.032447
96.900000 TR-BDF2 0.008337 0.017907 0.017901 0.033735 0.033735
96.925000 TR-BDF2 0.008795 0.018767 0.018761 0.035056 0.035056
96.950000 TR-BDF2 0.009275 0.019660 0.019654 0.036412 0.036412
96.975000 TR-BDF2 0.009778 0.020588 0.020582 0.037802 0.037802
97.000000 TR-BDF2 0.010304 0.021551 0.021544 0.039227 0.039227
97.025000 TR-BDF2 0.010855 0.022549 0.022543 0.040685 0.040685
97.050000 TR-BDF2 0.011432 0.023585 0.023579 0.042178 0.042178
97.075000 TR-BDF2 0.012035 0.024659 0.024652 0.043704 0.043704
97.100000 TR-BDF2 0.012665 0.025771 0.025764 0.045264 0.045264
97.125000 TR-BDF2 0.013323 0.026922 0.026916 0.046857 0.046857
97.150000 TR-BDF2 0.014011 0.028114 0.028107 0.048482 0.048482
97.175000 TR-BDF2 0.014729 0.029347 0.029340 0.050139 0.050139
97.200000 TR-BDF2 0.015478 0.030622 0.030614 0.051828 0.051828
97.225000 TR-BDF2 0.016260 0.031939 0.031931 0.053547 0.053547
97.250000 TR-BDF2 0.017075 0.033299 0.033292 0.055296 0.055296
97.275000 TR-BDF2 0.017925 0.034704 0.034696 0.057074 0.057074
97.300000 TR-BDF2 0.018810 0.036153 0.036146 0.058881 0.058881
97.325000 TR-BDF2 0.019733 0.037648 0.037641 0.060714 0.060714
97.350000 TR-BDF2 0.020693 0.039189 0.039182 0.062574 0.062574
97.375000 TR-BDF2 0.021692 0.040777 0.040769 0.064458 0.064458
97.400000 TR-BDF2 0.022732 0.042413 0.042405 0.066366 0.066366
97.425000 TR-BDF2 0.023813 0.044096 0.044088 0.068297 0.068297
97.450000 TR-BDF2 0.024936 0.045828 0.045819 0.070248 0.070248
97.475000 TR-BDF2 0.026104 0.047608 0.047600 0.072219 0.072219
97.500000 TR-BDF2 0.027317 0.049439 0.049430 0.074207 0.074207
97.525000 TR-BDF2 0.028576 0.051319 0.051311 0.076212 0.076212
97.550000 TR-BDF2 0.029883 0.053250 0.053241 0.078231 0.078231
97.575000 TR-BDF2 0.031239 0.055231 0.055222 0.080262 0.080262
97.600000 TR-BDF2 0.032644 0.057263 0.057254 0.082304 0.082304
97.625000 TR-BDF2 0.034102 0.059346 0.059337 0.084355 0.084355
97.650000 TR-BDF2 0.035612 0.061481 0.061472 0.086412 0.086412
97.675000 TR-BDF2 0.037176 0.063667 0.063658 0.088473 0.088473
97.700000 TR-BDF2 0.038795 0.065904 0.065896 0.090537 0.090537
97.725000 TR-BDF2 0.040471 0.068194 0.068185 0.092600 0.092600
97.750000 TR-BDF2 0.042205 0.070534 0.070526 0.094661 0.094661
97.775000 TR-BDF2 0.043998 0.072926 0.072918 0.096716 0.096716
97.800000 TR-BDF2 0.045851 0.075370 0.075362 0.098764 0.098764
97.825000 TR-BDF2 0.047766 0.077865 0.077856 0.100801 0.100801
97.850000 TR-BDF2 0.049744 0.080410 0.080402 0.102826 0.102826
97.875000 TR-BDF2 0.051787 0.083006 0.082997 0.104835 0.104835
97.900000 TR-BDF2 0.053895 0.085651 0.085643 0.106825 0.106825
97.925000 TR-BDF2 0.056069 0.088347 0.088339 0.108795 0.108795
97.950000 TR-BDF2 0.058312 0.091091 0.091083 0.110740 0.110740
97.975000 TR-BDF2 0.060624 0.093883 0.093875 0.112658 0.112658
98.000000 TR-BDF2 0.063006 0.096723 0.096716 0.114545 0.114545
98.025000 TR-BDF2 0.065460 0.099610 0.099603 0.116400 0.116400
98.050000 TR-BDF2 0.067987 0.102543 0.102535 0.118218 0.118218
98.075000 TR-BDF2 0.070587 0.105521 0.105513 0.119998 0.119998
98.100000 TR-BDF2 0.073263 0.108542 0.108535 0.121735 0.121735
98.125000 TR-BDF2 0.076014 0.111607 0.111600 0.123426 0.123426
98.150000 TR-BDF2 0.078843 0.114713 0.114706 0.125069 0.125069
98.175000 TR-BDF2 0.081750 0.117860 0.117853 0.126660 0.126660
98.200000 TR-BDF2 0.084736 0.121045 0.121039 0.128196 0.128196
98.225000 TR-BDF2 0.087802 0.124269 0.124263 0.129674 0.129674
98.250000 TR-BDF2 0.090949 0.127528 0.127523 0.131091 0.131091
98.275000 TR-BDF2 0.094178 0.130822 0.130817 0.132444 0.132444
98.300000 TR-BDF2 0.097490 0.134150 0.134144 0.133729 0.133729
98.325000 TR-BDF2 0.100886 0.137508 0.137503 0.134944 0.134944
98.350000 TR-BDF2 0.104366 0.140896 0.140891 0.136085 0.136085
98.375000 TR-BDF2 0.107931 0.144311 0.144307 0.137150 0.137150
98.400000 TR-BDF2 0.111581 0.147752 0.147749 0.138136 0.138136
98.425000 TR-BDF2 0.115318 0.151217 0.151214 0.139039 0.139039
98.450000 TR-BDF2 0.119142 0.154703 0.154700 0.139857 0.139857
98.475000 TR-BDF2 0.123054 0.158209 0.158206 0.140588 0.140588
98.500000 TR-BDF2 0.127053 0.161731 0.161729 0.141228 0.141228
98.525000 TR-BDF2 0.131140 0.165269 0.165267 0.141775 0.141775
98.550000 TR-BDF2 0.135316 0.168819 0.168818 0.142227 0.142227
98.575000 TR-BDF2 0.139581 0.172379 0.172378 0.142580 0.142580
98.600000 TR-BDF2 0.143935 0.175947 0.175946 0.142834 0.142834
98.625000 TR-BDF2 0.148378 0.179520 0.179519 0.142985 0.142985
98.650000 TR-BDF2 0.152911 0.183095 0.183095 0.143032 0.143032
98.675000 TR-BDF2 0.157533 0.186670 0.186671 0.142973 0.142973
98.700000 TR-BDF2 0.162245 0.190242 0.190243 0.142806 0.142806
98.725000 TR-BDF2 0.167045 0.193809 0.193810 0.142529 0.142529
98.750000 TR-BDF2 0.171935 0.197367 0.197369 0.142141 0.142141
98.775000 TR-BDF2 0.176914 0.200914 0.200917 0.141641 0.141641
98.800000 TR-BDF2 0.181981 0.204448 0.204451 0.141026 0.141026
98.825000 TR-BDF2 0.187136 0.207964 0.207968 0.140297 0.140297
98.850000 TR-BDF2 0.192379 0.211461 0.211465 0.139452 0.139452
98.875000 TR-BDF2 0.197709 0.214935 0.214940 0.138491 0.138491
98.900000 TR-BDF2 0.203126 0.218384 0.218389 0.137412 0.137412
98.925000 TR-BDF2 0.208628 0.221805 0.221810 0.136215 0.136215
98.950000 TR-BDF2 0.214216 0.225194 0.225199 0.134901 0.134901
98.975000 TR-BDF2 0.219888 0.228548 0.228555 0.133468 0.133468
99.000000 TR-BDF2 0.225643 0.231865 0.231872 0.131917 0.131917
99.025000 TR-BDF2 0.231481 0.235143 0.235150 0.130248 0.130248
99.050000 TR-BDF2 0.237400 0.238376 0.238384 0.128461 0.128461
99.075000 TR-BDF2 0.243400 0.241564 0.241573 0.126556 0.126556
99.100000 TR-BDF2 0.249479 0.244703 0.244712 0.124535 0.124535
99.125000 TR-BDF2 0.255635 0.247789 0.247799 0.122397 0.122397
99.150000 TR-BDF2 0.261868 0.250821 0.250831 0.120144 0.120144
99.175000 TR-BDF2 0.268176 0.253795 0.253806 0.117778 0.117778
99.200000 TR-BDF2 0.274558 0.256709 0.256719 0.115298 0.115298
99.225000 TR-BDF2 0.281012 0.259559 0.259570 0.112707 0.112707
99.250000 TR-BDF2 0.287536 0.262343 0.262354 0.110007 0.110007
99.275000 TR-BDF2 0.294129 0.265058 0.265070 0.107200 0.107200
99.300000 TR-BDF2 0.300789 0.267701 0.267714 0.104287 0.104287
99.325000 TR-BDF2 0.307514 0.270271 0.270284 0.101271 0.101271
99.350000 TR-BDF2 0.314302 0.272764 0.272777 0.098154 0.098154
99.375000 TR-BDF2 0.321152 0.275177 0.275191 0.094941 0.094941
99.400000 TR-BDF2 0.328061 0.277509 0.277524 0.091632 0.091632
99.425000 TR-BDF2 0.335027 0.279758 0.279772 0.088233 0.088233
99.450000 TR-BDF2 0.342049 0.281920 0.281935 0.084746 0.084746
99.475000 TR-BDF2 0.349123 0.283994 0.284009 0.081174 0.081174
99.500000 TR-BDF2 0.356249 0.285978 0.285993 0.077522 0.077522
99.525000 TR-BDF2 0.363422 0.287869 0.287885 0.073793 0.073793
99.550000 TR-BDF2 0.370642 0.289666 0.289683 0.069991 0.069991
99.575000 TR-BDF2 0.377906 0.291368 0.291384 0.066120 0.066120
99.600000 TR-BDF2 0.385211 0.292972 0.292988 0.062184 0.062184
99.625000 TR-BDF2 0.392554 0.294476 0.294493 0.058187 0.058187
99.650000 TR-BDF2 0.399934 0.295880 0.295897 0.054133 0.054133
99.675000 TR-BDF2 0.407348 0.297182 0.297200 0.050025 0.050025
99.700000 TR-BDF2 0.414793 0.298381 0.298398 0.045868 0.045868
99.725000 TR-BDF2 0.422267 0.299475 0.299493 0.041665 0.041665
99.750000 TR-BDF2 0.429767 0.300464 0.300481 0.037420 0.037420
99.775000 TR-BDF2 0.437290 0.301346 0.301364 0.033137 0.033137
99.800000 TR-BDF2 0.444834 0.302120 0.302138 0.028821 0.028821
99.825000 TR-BDF2 0.452396 0.302786 0.302804 0.024475 0.024475
99.850000 TR-BDF2 0.459974 0.303343 0.303362 0.020103 0.020103
99.875000 TR-BDF2 0.467564 0.303791 0.303809 0.015710 0.015710
99.900000 TR-BDF2 0.475163 0.304129 0.304147 0.011302 0.011302
99.925000 TR-BDF2 0.482770 0.304356 0.304374 0.006882 0.006882
99.950000 TR-BDF2 0.490381 0.304473 0.304491 0.002456 0.002456
99.975000 TR-BDF2 0.497994 0.304479 0.304497 -0.001970 -0.001970
100.000000 TR-BDF2 0.505605 0.304374 0.304393 -0.006392 -0.006392
100.025000 TR-BDF2 0.513212 0.304159 0.304178 -0.010803 -0.010803
100.050000 TR-BDF2 0.520813 0.303834 0.303853 -0.015199 -0.015199
100.075000 TR-BDF2 0.528404 0.303400 0.303418 -0.019573 -0.019573
100.100000 TR-BDF2 0.535983 0.302856 0.302874 -0.023921 -0.023921
100.125000 TR-BDF2 0.543547 0.302204 0.302222 -0.028238 -0.028238
100.150000 TR-BDF2 0.551093 0.301445 0.301462 -0.032519 -0.032519
100.175000 TR-BDF2 0.558619 0.300579 0.300596 -0.036760 -0.036760
100.200000 TR-BDF2 0.566122 0.299607 0.299624 -0.040956 -0.040956
100.225000 TR-BDF2 0.573600 0.298531 0.298548 -0.045103 -0.045103
100.250000 TR-BDF2 0.581049 0.297353 0.297369 -0.049198 -0.049198
100.275000 TR-BDF2 0.588467 0.296072 0.296089 -0.053237 -0.053237
100.300000 TR-BDF2 0.595852 0.294692 0.294708 -0.057216 -0.057216
100.325000 TR-BDF2 0.603202 0.293212 0.293228 -0.061133 -0.061133
100.350000 TR-BDF2 0.610513 0.291636 0.291652 -0.064983 -0.064983
100.375000 TR-BDF2 0.617784 0.289964 0.289979 -0.068764 -0.068764
100.400000 TR-BDF2 0.625011 0.288198 0.288214 -0.072473 -0.072473
100.425000 TR-BDF2 0.632193 0.286341 0.286356 -0.076106 -0.076106
100.450000 TR-BDF2 0.639328 0.284394 0.284409 -0.079659 -0.079659
100.475000 TR-BDF2 0.646413 0.282359 0.282373 -0.083130 -0.083130
100.500000 TR-BDF2 0.653446 0.280239 0.280252 -0.086516 -0.086516
100.525000 TR-BDF2 0.660425 0.278035 0.278048 -0.089813 -0.089813
100.550000 TR-BDF2 0.667348 0.275749 0.275762 -0.093019 -0.093019
100.575000 TR-BDF2 0.674213 0.273385 0.273397 -0.096130 -0.096130
100.600000 TR-BDF2 0.681017 0.270944 0.270956 -0.099144 -0.099144
100.625000 TR-BDF2 0.687760 0.268429 0.268441 -0.102058 -0.102058
100.650000 TR-BDF2 0.694439 0.265842 0.265854 -0.104871 -0.104871
100.675000 TR-BDF2 0.701052 0.263187 0.263198 -0.107579 -0.107579
100.700000 TR-BDF2 0.707598 0.260465 0.260475 -0.110181 -0.110181
100.725000 TR-BDF2 0.714075 0.257679 0.257689 -0.112675 -0.112675
100.750000 TR-BDF2 0.720482 0.254832 0.254842 -0.115060 -0.115060
100.775000 TR-BDF2 0.726817 0.251927 0.251936 -0.117335 -0.117335
100.800000 TR-BDF2 0.733078 0.248967 0.248975 -0.119497 -0.119497
100.825000 TR-BDF2 0.739265 0.245954 0.245962 -0.121548 -0.121548
100.850000 TR-BDF2 0.745376 0.242891 0.242899 -0.123485 -0.123485
100.875000 TR-BDF2 0.751410 0.239781 0.239788 -0.125308 -0.125308
100.900000 TR-BDF2 0.757365 0.236627 0.236634 -0.127017 -0.127017
100.925000 TR-BDF2 0.763241 0.233432 0.233438 -0.128613 -0.128613
100.950000 TR-BDF2 0.769037 0.230198 0.230203 -0.130094 -0.130094
100.975000 TR-BDF2 0.774751 0.226928 0.226934 -0.131462 -0.131462
101.000000 TR-BDF2 0.780383 0.223626 0.223631 -0.132716 -0.132716
101.025000 TR-BDF2 0.785932 0.220294 0.220298 -0.133857 -0.133857
101.050000 TR-BDF2 0.791398 0.216935 0.216939 -0.134885 -0.134885
101.075000 TR-BDF2 0.796779 0.213551 0.213554 -0.135802 -0.135802
101.100000 TR-BDF2 0.802075 0.210146 0.210149 -0.136609 -0.136609
101.125000 TR-BDF2 0.807286 0.206722 0.206724 -0.137306 -0.137306
101.150000 TR-BDF2 0.812411 0.203282 0.203284 -0.137894 -0.137894
101.175000 TR-BDF2 0.817450 0.199829 0.199830 -0.138375 -0.138375
101.200000 TR-BDF2 0.822403 0.196365 0.196366 -0.138750 -0.138750
101.225000 TR-BDF2 0.827269 0.192893 0.192893 -0.139020 -0.139020
101.250000 TR-BDF2 0.832047 0.189415 0.189415 -0.139188 -0.139188
101.275000 TR-BDF2 0.836739 0.185934 0.185934 -0.139254 -0.139254
101.300000 TR-BDF2 0.841344 0.182453 0.182453 -0.139221 -0.139221
101.325000 TR-BDF2 0.845862 0.178975 0.178974 -0.139091 -0.139091
101.350000 TR-BDF2 0.850293 0.175500 0.175499 -0.138865 -0.138865
101.375000 TR-BDF2 0.854637 0.172032 0.172031 -0.138546 -0.138546
101.400000 TR-BDF2 0.858894 0.168574 0.168572 -0.138136 -0.138136
101.425000 TR-BDF2 0.863066 0.165127 0.165124 -0.137636 -0.137636
101.450000 TR-BDF2 0.867151 0.161693 0.161690 -0.137051 -0.137051
101.475000 TR-BDF2 0.871150 0.158275 0.158272 -0.136381 -0.136381
101.500000 TR-BDF2 0.875065 0.154875 0.154872 -0.135630 -0.135630
101.525000 TR-BDF2 0.878894 0.151495 0.151491 -0.134800 -0.134800
101.550000 TR-BDF2 0.882639 0.148136 0.148132 -0.133894 -0.133894
101.575000 TR-BDF2 0.886301 0.144801 0.144797 -0.132914 -0.132914
101.600000 TR-BDF2 0.889879 0.141491 0.141487 -0.131863 -0.131863
101.625000 TR-BDF2 0.893375 0.138209 0.138204 -0.130743 -0.130743
101.650000 TR-BDF2 0.896790 0.134955 0.134950 -0.129559 -0.129559
101.675000 TR-BDF2 0.900123 0.131732 0.131726 -0.128312 -0.128312
101.700000 TR-BDF2 0.903376 0.128540 0.128534 -0.127005 -0.127005
101.725000 TR-BDF2 0.906550 0.125382 0.125376 -0.125642 -0.125642
101.750000 TR-BDF2 0.909645 0.122259 0.122253 -0.124224 -0.124224
101.775000 TR-BDF2 0.912663 0.119171 0.119165 -0.122756 -0.122756
101.800000 TR-BDF2 0.915604 0.116122 0.116115 -0.121239 -0.121239
101.825000 TR-BDF2 0.918469 0.113110 0.113103 -0.119677 -0.119677
101.850000 TR-BDF2 0.921260 0.110138 0.110131 -0.118072 -0.118072
101.875000 TR-BDF2 0.923976 0.107207 0.107200 -0.116428 -0.116428
101.900000 TR-BDF2 0.926620 0.104317 0.104310 -0.114746 -0.114746
101.925000 TR-BDF2 0.929192 0.101470 0.101463 -0.113031 -0.113031
101.950000 TR-BDF2 0.931693 0.098666 0.098659 -0.111284 -0.111284
101.975000 TR-BDF2 0.934125 0.095906 0.095899 -0.109509 -0.109509
102.000000 TR-BDF2 0.936489 0.093191 0.093183 -0.107707 -0.107707
102.025000 TR-BDF2 0.938785 0.090521 0.090513 -0.105883 -0.105883
102.050000 TR-BDF2 0.941015 0.087897 0.087889 -0.104037 -0.104037
102.075000 TR-BDF2 0.943180 0.085320 0.085312 -0.102174 -0.102174
102.100000 TR-BDF2 0.945281 0.082789 0.082781 -0.100294 -0.100294
102.125000 TR-BDF2 0.947319 0.080305 0.080297 -0.098402 -0.098402
102.150000 TR-BDF2 0.949296 0.077869 0.077861 -0.096498 -0.096498
102.175000 TR-BDF2 0.951213 0.075480 0.075472 -0.094586 -0.094586
102.200000 TR-BDF2 0.953070 0.073140 0.073132 -0.092668 -0.092668
102.225000 TR-BDF2 0.954870 0.070847 0.070839 -0.090745 -0.090745
102.250000 TR-BDF2 0.956612 0.068602 0.068594 -0.088820 -0.088820
102.275000 TR-BDF2 0.958300 0.066406 0.066398 -0.086896 -0.086896
102.300000 TR-BDF2 0.959933 0.064257 0.064249 -0.084974 -0.084974
102.325000 TR-BDF2 0.961513 0.062157 0.062149 -0.083055 -0.083055
102.350000 TR-BDF2 0.963040 0.060105 0.060097 -0.081143 -0.081143
102.375000 TR-BDF2 0.964518 0.058100 0.058092 -0.079238 -0.079238
102.400000 TR-BDF2 0.965945 0.056143 0.056135 -0.077343 -0.077343
102.425000 TR-BDF2 0.967325 0.054233 0.054225 -0.075459 -0.075459
102.450000 TR-BDF2 0.968657 0.052369 0.052362 -0.073588 -0.073588
102.475000 TR-BDF2 0.969943 0.050553 0.050545 -0.071730 -0.071730
102.500000 TR-BDF2 0.971185 0.048783 0.048775 -0.069889 -0.069889
102.525000 TR-BDF2 0.972382 0.047058 0.047051 -0.068064 -0.068064
102.550000 TR-BDF2 0.973538 0.045379 0.045372 -0.066258 -0.066258
102.575000 TR-BDF2 0.974651 0.043745 0.043738 -0.064471 -0.064471
102.600000 TR-BDF2 0.975725 0.042156 0.042148 -0.062705 -0.062705
102.625000 TR-BDF2 0.976759 0.040610 0.040603 -0.060960 -0.060960
102.650000 TR-BDF2 0.977755 0.039107 0.039100 -0.059239 -0.059239
102.675000 TR-BDF2 0.978715 0.037647 0.037640 -0.057541 -0.057541
102.700000 TR-BDF2 0.979638 0.036230 0.036223 -0.055867 -0.055867
102.725000 TR-BDF2 0.980526 0.034854 0.034847 -0.054219 -0.054219
102.750000 TR-BDF2 0.981380 0.033519 0.033512 -0.052597 -0.052597
102.775000 TR-BDF2 0.982202 0.032224 0.032217 -0.051002 -0.051002
102.800000 TR-BDF2 0.982992 0.030968 0.030962 -0.049434 -0.049434
102.825000 TR-BDF2 0.983750 0.029752 0.029745 -0.047895 -0.047895
102.850000 TR-BDF2 0.984479 0.028573 0.028567 -0.046383 -0.046383
102.875000 TR-BDF2 0.985179 0.027432 0.027426 -0.044901 -0.044901
102.900000 TR-BDF2 0.985851 0.026328 0.026322 -0.043447 -0.043447
102.925000 TR-BDF2 0.986495 0.025259 0.025253 -0.042024 -0.042024
102.950000 TR-BDF2 0.987114 0.024226 0.024220 -0.040630 -0.040630
102.975000 TR-BDF2 0.987707 0.023227 0.023222 -0.039266 -0.039266
103.000000 TR-BDF2 0.988275 0.022262 0.022257 -0.037932 -0.037932
103.025000 TR-BDF2 0.988820 0.021330 0.021325 -0.036628 -0.036628
103.050000 TR-BDF2 0.989342 0.020431 0.020425 -0.035355 -0.035355
103.075000 TR-BDF2 0.989841 0.019562 0.019557 -0.034112 -0.034112
103.100000 TR-BDF2 0.990320 0.018725 0.018720 -0.032900 -0.032900
103.125000 TR-BDF2 0.990778 0.017917 0.017912 -0.031717 -0.031717
103.150000 TR-BDF2 0.991216 0.017138 0.017134 -0.030565 -0.030565
103.175000 TR-BDF2 0.991635 0.016388 0.016384 -0.029443 -0.029443
103.200000 TR-BDF2 0.992035 0.015666 0.015661 -0.028351 -0.028351
103.225000 TR-BDF2 0.992418 0.014970 0.014966 -0.027288 -0.027288
103.250000 TR-BDF2 0.992784 0.014301 0.014297 -0.026255 -0.026255
103.275000 TR-BDF2 0.993133 0.013657 0.013653 -0.025250 -0.025250
103.300000 TR-BDF2 0.993466 0.013038 0.013034 -0.024275 -0.024275
103.325000 TR-BDF2 0.993785 0.012443 0.012439 -0.023328 -0.023328
103.350000 TR-BDF2 0.994089 0.011871 0.011868 -0.022409 -0.022409
103.375000 TR-BDF2 0.994378 0.011322 0.011319 -0.021518 -0.021518
103.400000 TR-BDF2 0.994655 0.010795 0.010792 -0.020654 -0.020654
103.425000 TR-BDF2 0.994918 0.010289 0.010286 -0.019817 -0.019817
103.450000 TR-BDF2 0.995169 0.009804 0.009801 -0.019007 -0.019007
103.475000 TR-BDF2 0.995408 0.009339 0.009336 -0.018222 -0.018222
103.500000 TR-BDF2 0.995636 0.008893 0.008890 -0.017463 -0.017463
103.525000 TR-BDF2 0.995853 0.008465 0.008462 -0.016730 -0.016730
103.550000 TR-BDF2 0.996059 0.008056 0.008053 -0.016020 -0.016020
103.575000 TR-BDF2 0.996256 0.007664 0.007661 -0.015335 -0.015335
103.600000 TR-BDF2 0.996443 0.007289 0.007286 -0.014674 -0.014674
103.625000 TR-BDF2 0.996620 0.006930 0.006927 -0.014035 -0.014035
103.650000 TR-BDF2 0.996789 0.006587 0.006584 -0.013419 -0.013419
103.675000 TR-BDF2 0.996950 0.006259 0.006256 -0.012826 -0.012826
103.700000 TR-BDF2 0.997102 0.005945 0.005943 -0.012253 -0.012253
103.725000 TR-BDF2 0.997247 0.005646 0.005644 -0.011702 -0.011702
103.750000 TR-BDF2 0.997384 0.005360 0.005358 -0.011171 -0.011171
103.775000 TR-BDF2 0.997515 0.005087 0.005085 -0.010659 -0.010659
103.800000 TR-BDF2 0.997639 0.004827 0.004825 -0.010168 -0.010168
103.825000 TR-BDF2 0.997756 0.004578 0.004576 -0.009695 -0.009695
103.850000 TR-BDF2 0.997868 0.004342 0.004340 -0.009240 -0.009240
103.875000 TR-BDF2 0.997973 0.004116 0.004114 -0.008803 -0.008803
103.900000 TR-BDF2 0.998073 0.003901 0.003900 -0.008383 -0.008383
103.925000 TR-BDF2 0.998168 0.003697 0.003695 -0.007979 -0.007979
103.950000 TR-BDF2 0.998258 0.003502 0.003501 -0.007592 -0.007592
103.975000 TR-BDF2 0.998343 0.003317 0.003316 -0.007221 -0.007221
104.000000 TR-BDF2 0.998424 0.003141 0.003140 -0.006864 -0.006864
104.025000 TR-BDF2 0.998500 0.002974 0.002972 -0.006523 -0.006523
104.050000 TR-BDF2 0.998573 0.002815 0.002813 -0.006195 -0.006195
104.075000 TR-BDF2 0.998641 0.002664 0.002662 -0.005881 -0.005881
104.100000 TR-BDF2 0.998706 0.002520 0.002519 -0.005580 -0.005580
104.125000 TR-BDF2 0.998767 0.002385 0.002383 -0.005291 -0.005291
104.150000 TR-BDF2 0.998825 0.002256 0.002255 -0.005015 -0.005015
104.175000 TR-BDF2 0.998880 0.002134 0.002133 -0.004751 -0.004751
104.200000 TR-BDF2 0.998932 0.002018 0.002017 -0.004497 -0.004497
104.225000 TR-BDF2 0.998981 0.001909 0.001908 -0.004255 -0.004255
104.250000 TR-BDF2 0.999027 0.001805 0.001804 -0.004023 -0.004023
104.275000 TR-BDF2 0.999071 0.001707 0.001706 -0.003800 -0.003800
104.300000 TR-BDF2 0.999113 0.001615 0.001614 -0.003588 -0.003588
104.325000 TR-BDF2 0.999152 0.001528 0.001527 -0.003384 -0.003384
104.350000 TR-BDF2 0.999189 0.001446 0.001445 -0.003189 -0.003189
104.375000 TR-BDF2 0.999224 0.001368 0.001368 -0.003002 -0.003002
104.400000 TR-BDF2 0.999257 0.001295 0.001295 -0.002823 -0.002823
104.425000 TR-BDF2 0.999289 0.001227 0.001226 -0.002652 -0.002652
104.450000 TR-BDF2 0.999319 0.001163 0.001162 -0.002488 -0.002488
104.475000 TR-BDF2 0.999347 0.001103 0.001102 -0.002330 -0.002330
104.500000 TR-BDF2 0.999374 0.001046 0.001046 -0.002179 -0.002179
104.525000 TR-BDF2 0.999399 0.000994 0.000993 -0.002034 -0.002034
104.550000 TR-BDF2 0.999424 0.000944 0.000944 -0.001894 -0.001894
104.575000 TR-BDF2 0.999447 0.000899 0.000898 -0.001760 -0.001760
104.600000 TR-BDF2 0.999469 0.000856 0.000856 -0.001631 -0.001631
104.625000 TR-BDF2 0.999489 0.000817 0.000817 -0.001507 -0.001507
104.650000 TR-BDF2 0.999509 0.000781 0.000781 -0.001387 -0.001387
104.675000 TR-BDF2 0.999529 0.000748 0.000747 -0.001271 -0.001271
104.700000 TR-BDF2 0.999547 0.000717 0.000717 -0.001158 -0.001158
104.725000 TR-BDF2 0.999564 0.000690 0.000689 -0.001050 -0.001050
104.750000 TR-BDF2 0.999581 0.000665 0.000664 -0.000944 -0.000944
104.775000 TR-BDF2 0.999598 0.000643 0.000642 -0.000841 -0.000841
104.800000 TR-BDF2 0.999613 0.000623 0.000622 -0.000741 -0.000741
104.825000 TR-BDF2 0.999629 0.000606 0.000605 -0.000643 -0.000643
104.850000 TR-BDF2 0.999644 0.000591 0.000590 -0.000548 -0.000548
104.875000 TR-BDF2 0.999658 0.000578 0.000578 -0.000454 -0.000454
104.900000 TR-BDF2 0.999673 0.000568 0.000568 -0.000361 -0.000361
104.925000 TR-BDF2 0.999687 0.000560 0.000560 -0.000270 -0.000270
104.950000 TR-BDF2 0.999701 0.000554 0.000554 -0.000179 -0.000179
104.975000 TR-BDF2 0.999714 0.000551 0.000551 -0.000089 -0.000089
95.025000 LMG2 0.000008 0.000296 0.000295 0.000078 0.000078
95.050000 LMG2 0.000015 0.000299 0.000298 0.000156 0.000156
95.075000 LMG2 0.000023 0.000304 0.000303 0.000234 0.000234
95.100000 LMG2 0.000030 0.000310 0.000310 0.000313 0.000313
95.125000 LMG2 0.000038 0.000319 0.000319 0.000393 0.000393
95.150000 LMG2 0.000046 0.000330 0.000330 0.000475 0.000475
95.175000 LMG2 0.000055 0.000343 0.000343 0.000558 0.000558
95.200000 LMG2 0.000064 0.000358 0.000358 0.000643 0.000643
95.225000 LMG2 0.000073 0.000375 0.000375 0.000731 0.000731
95.250000 LMG2 0.000082 0.000395 0.000394 0.000821 0.000821
95.275000 LMG2 0.000092 0.000416 0.000416 0.000914 0.000914
95.300000 LMG2 0.000103 0.000440 0.000440 0.001010 0.001010
95.325000 LMG2 0.000114 0.000467 0.000466 0.001109 0.001109
95.350000 LMG2 0.000126 0.000496 0.000495 0.001213 0.001213
95.375000 LMG2 0.000139 0.000528 0.000527 0.001321 0.001321
95.400000 LMG2 0.000153 0.000562 0.000561 0.001433 0.001433
95.425000 LMG2 0.000167 0.000599 0.000599 0.001550 0.001550
95.450000 LMG2 0.000183 0.000640 0.000639 0.001673 0.001673
95.475000 LMG2 0.000199 0.000683 0.000682 0.001801 0.001801
95.500000 LMG2 0.000217 0.000730 0.000729 0.001934 0.001934
95.525000 LMG2 0.000236 0.000780 0.000779 0.002075 0.002075
95.550000 LMG2 0.000256 0.000833 0.000833 0.002222 0.002222
95.575000 LMG2 0.000277 0.000891 0.000890 0.002376 0.002376
95.600000 LMG2 0.000300 0.000952 0.000952 0.002537 0.002537
95.625000 LMG2 0.000325 0.001018 0.001017 0.002706 0.002706
95.650000 LMG2 0.000351 0.001088 0.001087 0.002884 0.002884
95.675000 LMG2 0.000379 0.001162 0.001161 0.003070 0.003070
95.700000 LMG2 0.000409 0.001241 0.001241 0.003266 0.003266
95.725000 LMG2 0.000442 0.001326 0.001325 0.003471 0.003471
95.750000 LMG2 0.000476 0.001415 0.001414 0.003686 0.003686
95.775000 LMG2 0.000512 0.001510 0.001509 0.003912 0.003912
95.800000 LMG2 0.000551 0.001611 0.001610 0.004148 0.004148
95.825000 LMG2 0.000593 0.001718 0.001716 0.004396 0.004396
95.850000 LMG2 0.000637 0.001831 0.001830 0.004656 0.004656
95.875000 LMG2 0.000684 0.001951 0.001949 0.004928 0.004928
95.900000 LMG2 0.000735 0.002077 0.002076 0.005213 0.005213
95.925000 LMG2 0.000788 0.002211 0.002210 0.005512 0.005512
95.950000 LMG2 0.000845 0.002353 0.002352 0.005824 0.005824
95.975000 LMG2 0.000906 0.002503 0.002501 0.006151 0.006151
96.000000 LMG2 0.000970 0.002661 0.002659 0.006493 0.006493
96.025000 LMG2 0.001039 0.002828 0.002826 0.006851 0.006851
96.050000 LMG2 0.001112 0.003004 0.003002 0.007224 0.007224
96.075000 LMG2 0.001189 0.003189 0.003187 0.007615 0.007615
96.100000 LMG2 0.001271 0.003384 0.003383 0.008022 0.008022
96.125000 LMG2 0.001358 0.003590 0.003589 0.008448 0.008448
96.150000 LMG2 0.001451 0.003807 0.003805 0.008892 0.008892
96.175000 LMG2 0.001549 0.004035 0.004033 0.009355 0.009355
96.200000 LMG2 0.001652 0.004275 0.004273 0.009837 0.009837
96.225000 LMG2 0.001762 0.004527 0.004525 0.010340 0.010340
96.250000 LMG2 0.001879 0.004792 0.004790 0.010863 0.010863
96.275000 LMG2 0.002002 0.005071 0.005068 0.011408 0.011408
96.300000 LMG2 0.002132 0.005363 0.005361 0.011975 0.011975
96.325000 LMG2 0.002270 0.005670 0.005667 0.012564 0.012564
96.350000 LMG2 0.002416 0.005991 0.005989 0.013176 0.013176
96.375000 LMG2 0.002570 0.006329 0.006326 0.013813 0.013813
96.400000 LMG2 0.002732 0.006682 0.006680 0.014473 0.014473
96.425000 LMG2 0.002904 0.007053 0.007050 0.015159 0.015159
96.450000 LMG2 0.003085 0.007441 0.007438 0.015870 0.015870
96.475000 LMG2 0.003276 0.007847 0.007843 0.016607 0.016607
96.500000 LMG2 0.003477 0.008271 0.008268 0.017371 0.017371
96.525000 LMG2 0.003689 0.008716 0.008712 0.018162 0.018162
96.550000 LMG2 0.003913 0.009180 0.009176 0.018981 0.018981
96.575000 LMG2 0.004148 0.009665 0.009661 0.019828 0.019828
96.600000 LMG2 0.004396 0.010172 0.010168 0.020704 0.020704
96.625000 LMG2 0.004657 0.010701 0.010697 0.021610 0.021610
96.650000 LMG2 0.004931 0.011252 0.011248 0.022545 0.022545
96.675000 LMG2 0.005220 0.011828 0.011824 0.023510 0.023510
96.700000 LMG2 0.005523 0.012428 0.012424 0.024506 0.024506
96.725000 LMG2 0.005841 0.013054 0.013049 0.025533 0.025533
96.750000 LMG2 0.006175 0.013705 0.013701 0.026592 0.026592
96.775000 LMG2 0.006526 0.014384 0.014379 0.027682 0.027682
96.800000 LMG2 0.006895 0.015090 0.015085 0.028805 0.028805
96.825000 LMG2 0.007281 0.015824 0.015820 0.029960 0.029960
96.850000 LMG2 0.007686 0.016588 0.016583 0.031147 0.031147
96.875000 LMG2 0.008110 0.017382 0.017377 0.032368 0.032368
96.900000 LMG2 0.008555 0.018207 0.018202 0.033621 0.033621
96.925000 LMG2 0.009021 0.019064 0.019058 0.034908 0.034908
96.950000 LMG2 0.009508 0.019953 0.019947 0.036228 0.036228
96.975000 LMG2 0.010018 0.020875 0.020870 0.037581 0.037581
97.000000 LMG2 0.010552 0.021832 0.021826 0.038968 0.038968
97.025000 LMG2 0.011110 0.022824 0.022818 0.040387 0.040387
97.050000 LMG2 0.011693 0.023852 0.023846 0.041840 0.041840
97.075000 LMG2 0.012302 0.024917 0.024910 0.043326 0.043326
97.100000 LMG2 0.012939 0.026019 0.026012 0.044845 0.044845
97.125000 LMG2 0.013603 0.027159 0.027153 0.046396 0.046396
97.150000 LMG2 0.014297 0.028339 0.028332 0.047979 0.047979
97.175000 LMG2 0.015020 0.029559 0.029552 0.049594 0.049594
97.200000 LMG2 0.015775 0.030819 0.030812 0.051239 0.051239
97.225000 LMG2 0.016561 0.032121 0.032114 0.052916 0.052916
97.250000 LMG2 0.017381 0.033465 0.033458 0.054622 0.054622
97.275000 LMG2 0.018235 0.034853 0.034845 0.056358 0.056358
97.300000 LMG2 0.019124 0.036284 0.036276 0.058123 0.058123
97.325000 LMG2 0.020049 0.037759 0.037751 0.059915 0.059915
97.350000 LMG2 0.021011 0.039280 0.039272 0.061733 0.061733
97.375000 LMG2 0.022013 0.040846 0.040838 0.063578 0.063578
97.400000 LMG2 0.023054 0.042459 0.042451 0.065447 0.065447
97.425000 LMG2 0.024136 0.044119 0.044111 0.067339 0.067339
97.450000 LMG2 0.025260 0.045826 0.045818 0.069254 0.069254
97.475000 LMG2 0.026427 0.047582 0.047573 0.071190 0.071190
97.500000 LMG2 0.027639 0.049386 0.049378 0.073145 0.073145
97.525000 LMG2 0.028896 0.051239 0.051231 0.075118 0.075118
97.550000 LMG2 0.030201 0.053142 0.053134 0.077107 0.077107
97.575000 LMG2 0.031553 0.055095 0.055086 0.079112 0.079112
97.600000 LMG2 0.032955 0.057098 0.057089 0.081129 0.081129
97.625000 LMG2 0.034408 0.059151 0.059143 0.083157 0.083157
97.650000 LMG2 0.035913 0.061256 0.061247 0.085194 0.085194
97.675000 LMG2 0.037471 0.063411 0.063402 0.087238 0.087238
97.700000 LMG2 0.039084 0.065618 0.065609 0.089288 0.089288
97.725000 LMG2 0.040752 0.067875 0.067867 0.091340 0.091340
97.750000 LMG2 0.042477 0.070185 0.070176 0.093393 0.093393
97.775000 LMG2 0.044261 0.072545 0.072536 0.095444 0.095444
97.800000 LMG2 0.046105 0.074957 0.074948 0.097491 0.097491
97.825000 LMG2 0.048009 0.077419 0.077411 0.099531 0.099531
97.850000 LMG2 0.049976 0.079933 0.079925 0.101562 0.101562
97.875000 LMG2 0.052006 0.082497 0.082489 0.103581 0.103581
97.900000 LMG2 0.054100 0.085112 0.085104 0.105586 0.105586
97.925000 LMG2 0.056261 0.087777 0.087768 0.107573 0.107573
97.950000 LMG2 0.058489 0.090490 0.090482 0.109540 0.109540
97.975000 LMG2 0.060786 0.093253 0.093245 0.111483 0.111483
98.000000 LMG2 0.063152 0.096064 0.096056 0.113401 0.113401
98.025000 LMG2 0.065589 0.098923 0.098915 0.115290 0.115290
98.050000 LMG2 0.068098 0.101828 0.101821 0.117146 0.117146
98.075000 LMG2 0.070680 0.104780 0.104772 0.118967 0.118967
98.100000 LMG2 0.073337 0.107776 0.107769 0.120750 0.120750
98.125000 LMG2 0.076069 0.110817 0.110810 0.122491 0.122491
98.150000 LMG2 0.078878 0.113900 0.113893 0.124188 0.124188
98.175000 LMG2 0.081764 0.117026 0.117019 0.125837 0.125837
98.200000 LMG2 0.084729 0.120191 0.120185 0.127434 0.127434
98.225000 LMG2 0.087774 0.123397 0.123390 0.128977 0.128977
98.250000 LMG2 0.090899 0.126640 0.126634 0.130463 0.130463
98.275000 LMG2 0.094106 0.129919 0.129913 0.131887 0.131887
98.300000 LMG2 0.097395 0.133233 0.133228 0.133248 0.133248
98.325000 LMG2 0.100767 0.136581 0.136575 0.134541 0.134541
98.350000 LMG2 0.104224 0.139959 0.139955 0.135764 0.135764
98.375000 LMG2 0.107765 0.143368 0.143363 0.136914 0.136914
98.400000 LMG2 0.111392 0.146804 0.146800 0.137986 0.137986
98.425000 LMG2 0.115106 0.150266 0.150262 0.138979 0.138979
98.450000 LMG2 0.118906 0.153752 0.153749 0.139888 0.139888
98.475000 LMG2 0.122793 0.157259 0.157256 0.140712 0.140712
98.500000 LMG2 0.126769 0.160786 0.160784 0.141448 0.141448
98.525000 LMG2 0.130833 0.164331 0.164328 0.142091 0.142091
98.550000 LMG2 0.134985 0.167890 0.167888 0.142640 0.142640
98.575000 LMG2 0.139227 0.171462 0.171460 0.143093 0.143093
98.600000 LMG2 0.143558 0.175043 0.175042 0.143445 0.143445
98.625000 LMG2 0.147979 0.178633 0.178632 0.143696 0.143696
98.650000 LMG2 0.152490 0.182227 0.182227 0.143842 0.143842
98.675000 LMG2 0.157091 0.185823 0.185824 0.143881 0.143881
98.700000 LMG2 0.161781 0.189419 0.189420 0.143812 0.143812
98.725000 LMG2 0.166561 0.193012 0.193014 0.143631 0.143631
98.750000 LMG2 0.171432 0.196600 0.196601 0.143338 0.143338
98.775000 LMG2 0.176391 0.200178 0.200180 0.142930 0.142930
98.800000 LMG2 0.181441 0.203745 0.203747 0.142406 0.142406
98.825000 LMG2 0.186579 0.207297 0.207300 0.141765 0.141765
98.850000 LMG2 0.191805 0.210831 0.210835 0.141005 0.141005
98.875000 LMG2 0.197120 0.214346 0.214350 0.140125 0.140125
98.900000 LMG2 0.202523 0.217836 0.217841 0.139124 0.139124
98.925000 LMG2 0.208012 0.221300 0.221305 0.138001 0.138001
98.950000 LMG2 0.213588 0.224735 0.224740 0.136756 0.136756
98.975000 LMG2 0.219249 0.228136 0.228143 0.135388 0.135388
99.000000 LMG2 0.224995 0.231503 0.231509 0.133897 0.133897
99.025000 LMG2 0.230824 0.234830 0.234837 0.132284 0.132284
99.050000 LMG2 0.236736 0.238115 0.238123 0.130547 0.130547
99.075000 LMG2 0.242730 0.241356 0.241364 0.128688 0.128688
99.100000 LMG2 0.248804 0.244548 0.244557 0.126706 0.126706
99.125000 LMG2 0.254957 0.247689 0.247699 0.124603 0.124603
99.150000 LMG2 0.261188 0.250777 0.250786 0.122380 0.122380
99.175000 LMG2 0.267496 0.253807 0.253817 0.120037 0.120037
99.200000 LMG2 0.273879 0.256777 0.256788 0.117576 0.117576
99.225000 LMG2 0.280335 0.259684 0.259695 0.114999 0.114999
99.250000 LMG2 0.286863 0.262526 0.262537 0.112307 0.112307
99.275000 LMG2 0.293461 0.265298 0.265310 0.109501 0.109501
99.300000 LMG2 0.300128 0.267999 0.268012 0.106585 0.106585
99.325000 LMG2 0.306861 0.270626 0.270639 0.103560 0.103560
99.350000 LMG2 0.313659 0.273176 0.273189 0.100429 0.100429
99.375000 LMG2 0.320520 0.275646 0.275660 0.097195 0.097195
99.400000 LMG2 0.327441 0.278034 0.278049 0.093859 0.093859
99.425000 LMG2 0.334422 0.280338 0.280353 0.090426 0.090426
99.450000 LMG2 0.341458 0.282555 0.282570 0.086899 0.086899
99.475000 LMG2 0.348549 0.284682 0.284697 0.083280 0.083280
99.500000 LMG2 0.355692 0.286717 0.286733 0.079573 0.079573
99.525000 LMG2 0.362885 0.288659 0.288676 0.075783 0.075783
99.550000 LMG2 0.370125 0.290506 0.290522 0.071912 0.071912
99.575000 LMG2 0.377410 0.292254 0.292271 0.067965 0.067965
99.600000 LMG2 0.384738 0.293903 0.293920 0.063946 0.063946
99.625000 LMG2 0.392106 0.295451 0.295468 0.059859 0.059859
99.650000 LMG2 0.399511 0.296895 0.296913 0.055709 0.055709
99.675000 LMG2 0.406950 0.298235 0.298253 0.051499 0.051499
99.700000 LMG2 0.414422 0.299469 0.299487 0.047235 0.047235
99.725000 LMG2 0.421924 0.300596 0.300614 0.042921 0.042921
99.750000 LMG2 0.429452 0.301615 0.301633 0.038562 0.038562
99.775000 LMG2 0.437005 0.302524 0.302542 0.034163 0.034163
99.800000 LMG2 0.444578 0.303323 0.303341 0.029728 0.029728
99.825000 LMG2 0.452171 0.304010 0.304029 0.025263 0.025263
99.850000 LMG2 0.459779 0.304585 0.304604 0.020773 0.020773
99.875000 LMG2 0.467400 0.305048 0.305067 0.016262 0.016262
99.900000 LMG2 0.475031 0.305398 0.305417 0.011737 0.011737
99.925000 LMG2 0.482670 0.305635 0.305654 0.007201 0.007201
99.950000 LMG2 0.490313 0.305758 0.305777 0.002661 0.002661
99.975000 LMG2 0.497958 0.305768 0.305787 -0.001880 -0.001880
100.000000 LMG2 0.505601 0.305664 0.305683 -0.006414 -0.006414
100.025000 LMG2 0.513241 0.305447 0.305466 -0.010939 -0.010939
100.050000 LMG2 0.520874 0.305118 0.305136 -0.015447 -0.015447
100.075000 LMG2 0.528497 0.304675 0.304694 -0.019935 -0.019935
100.100000 LMG2 0.536108 0.304121 0.304140 -0.024397 -0.024397
100.125000 LMG2 0.543703 0.303456 0.303474 -0.028829 -0.028829
100.150000 LMG2 0.551280 0.302680 0.302698 -0.033225 -0.033225
100.175000 LMG2 0.558837 0.301795 0.301813 -0.037580 -0.037580
100.200000 LMG2 0.566370 0.300802 0.300820 -0.041891 -0.041891
100.225000 LMG2 0.573877 0.299701 0.299719 -0.046152 -0.046152
100.250000 LMG2 0.581355 0.298495 0.298512 -0.050358 -0.050358
100.275000 LMG2 0.588802 0.297184 0.297201 -0.054506 -0.054506
100.300000 LMG2 0.596214 0.295770 0.295787 -0.058590 -0.058590
100.325000 LMG2 0.603590 0.294255 0.294272 -0.062608 -0.062608
100.350000 LMG2 0.610927 0.292641 0.292657 -0.066554 -0.066554
100.375000 LMG2 0.618222 0.290929 0.290944 -0.070424 -0.070424
100.400000 LMG2 0.625474 0.289121 0.289136 -0.074216 -0.074216
100.425000 LMG2 0.632678 0.287219 0.287234 -0.077925 -0.077925
100.450000 LMG2 0.639834 0.285226 0.285240 -0.081547 -0.081547
100.475000 LMG2 0.646940 0.283143 0.283157 -0.085080 -0.085080
100.500000 LMG2 0.653992 0.280973 0.280987 -0.088521 -0.088521
100.525000 LMG2 0.660988 0.278718 0.278731 -0.091866 -0.091866
100.550000 LMG2 0.667928 0.276381 0.276394 -0.095112 -0.095112
100.575000 LMG2 0.674807 0.273963 0.273976 -0.098257 -0.098257
100.600000 LMG2 0.681626 0.271469 0.271481 -0.101298 -0.101298
100.625000 LMG2 0.688381 0.268900 0.268912 -0.104234 -0.104234
100.650000 LMG2 0.695071 0.266259 0.266270 -0.107061 -0.107061
100.675000 LMG2 0.701694 0.263548 0.263559 -0.109779 -0.109779
100.700000 LMG2 0.708248 0.260771 0.260782 -0.112385 -0.112385
100.725000 LMG2 0.714732 0.257930 0.257940 -0.114878 -0.114878
100.750000 LMG2 0.721145 0.255029 0.255038 -0.117256 -0.117256
100.775000 LMG2 0.727484 0.252069 0.252078 -0.119518 -0.119518
100.800000 LMG2 0.733748 0.249054 0.249063 -0.121664 -0.121664
100.825000 LMG2 0.739936 0.245987 0.245995 -0.123693 -0.123693
100.850000 LMG2 0.746047 0.242871 0.242879 -0.125603 -0.125603
100.875000 LMG2 0.752080 0.239709 0.239716 -0.127395 -0.127395
100.900000 LMG2 0.758033 0.236503 0.236509 -0.129069 -0.129069
100.925000 LMG2 0.763905 0.233257 0.233263 -0.130623 -0.130623
100.950000 LMG2 0.769696 0.229973 0.229979 -0.132059 -0.132059
100.975000 LMG2 0.775404 0.226655 0.226660 -0.133377 -0.133377
101.000000 LMG2 0.781028 0.223306 0.223310 -0.134577 -0.134577
101.025000 LMG2 0.786569 0.219928 0.219932 -0.135660 -0.135660
101.050000 LMG2 0.792025 0.216524 0.216528 -0.136626 -0.136626
101.075000 LMG2 0.797395 0.213098 0.213101 -0.137477 -0.137477
101.100000 LMG2 0.802680 0.209652 0.209654 -0.138214 -0.138214
101.125000 LMG2 0.807878 0.206189 0.206191 -0.138837 -0.138837
101.150000 LMG2 0.812989 0.202711 0.202713 -0.139349 -0.139349
101.175000 LMG2 0.818013 0.199223 0.199224 -0.139751 -0.139751
101.200000 LMG2 0.822950 0.195725 0.195726 -0.140045 -0.140045
101.225000 LMG2 0.827800 0.192222 0.192222 -0.140231 -0.140231
101.250000 LMG2 0.832561 0.188715 0.188715 -0.140313 -0.140313
101.275000 LMG2 0.837235 0.185207 0.185207 -0.140293 -0.140293
101.300000 LMG2 0.841822 0.181701 0.181701 -0.140171 -0.140171
101.325000 LMG2 0.846320 0.178200 0.178199 -0.139952 -0.139952
101.350000 LMG2 0.850732 0.174705 0.174703 -0.139636 -0.139636
101.375000 LMG2 0.855056 0.171219 0.171217 -0.139227 -0.139227
101.400000 LMG2 0.859293 0.167745 0.167742 -0.138727 -0.138727
101.425000 LMG2 0.863443 0.164284 0.164281 -0.138138 -0.138138
101.450000 LMG2 0.867507 0.160839 0.160836 -0.137464 -0.137464
101.475000 LMG2 0.871485 0.157412 0.157408 -0.136706 -0.136706
101.500000 LMG2 0.875378 0.154005 0.154001 -0.135868 -0.135868
101.525000 LMG2 0.879185 0.150620 0.150615 -0.134952 -0.134952
101.550000 LMG2 0.882908 0.147258 0.147254 -0.133962 -0.133962
101.575000 LMG2 0.886548 0.143922 0.143918 -0.132900 -0.132900
101.600000 LMG2 0.890105 0.140614 0.140609 -0.131769 -0.131769
101.625000 LMG2 0.893579 0.137335 0.137329 -0.130572 -0.130572
101.650000 LMG2 0.896971 0.134086 0.134081 -0.129312 -0.129312
101.675000 LMG2 0.900283 0.130870 0.130864 -0.127993 -0.127993
101.700000 LMG2 0.903515 0.127687 0.127681 -0.126616 -0.126616
101.725000 LMG2 0.906667 0.124540 0.124534 -0.125185 -0.125185
101.750000 LMG2 0.909742 0.121429 0.121422 -0.123703 -0.123703
101.775000 LMG2 0.912739 0.118355 0.118349 -0.122173 -0.122173
101.800000 LMG2 0.915660 0.115320 0.115314 -0.120598 -0.120598
101.825000 LMG2 0.918505 0.112326 0.112319 -0.118981 -0.118981
101.850000 LMG2 0.921276 0.109372 0.109365 -0.117325 -0.117325
101.875000 LMG2 0.923973 0.106460 0.106453 -0.115632 -0.115632
101.900000 LMG2 0.926599 0.103591 0.103583 -0.113906 -0.113906
101.925000 LMG2 0.929153 0.100765 0.100758 -0.112149 -0.112149
101.950000 LMG2 0.931637 0.097984 0.097976 -0.110364 -0.110364
101.975000 LMG2 0.934052 0.095247 0.095240 -0.108554 -0.108554
102.000000 LMG2 0.936399 0.092556 0.092549 -0.106721 -0.106721
102.025000 LMG2 0.938680 0.089911 0.089904 -0.104868 -0.104868
102.050000 LMG2 0.940895 0.087313 0.087305 -0.102999 -0.102999
102.075000 LMG2 0.943046 0.084762 0.084754 -0.101114 -0.101114
102.100000 LMG2 0.945133 0.082258 0.082250 -0.099217 -0.099217
102.125000 LMG2 0.947159 0.079801 0.079793 -0.097310 -0.097310
102.150000 LMG2 0.949123 0.077392 0.077384 -0.095395 -0.095395
102.175000 LMG2 0.951028 0.075031 0.075023 -0.093475 -0.093475
102.200000 LMG2 0.952875 0.072718 0.072710 -0.091552 -0.091552
102.225000 LMG2 0.954664 0.070454 0.070446 -0.089627 -0.089627
102.250000 LMG2 0.956397 0.068237 0.068229 -0.087704 -0.087704
102.275000 LMG2 0.958076 0.066068 0.066060 -0.085784 -0.085784
102.300000 LMG2 0.959701 0.063948 0.063940 -0.083868 -0.083868
102.325000 LMG2 0.961273 0.061875 0.061867 -0.081959 -0.081959
102.350000 LMG2 0.962795 0.059850 0.059842 -0.080059 -0.080059
102.375000 LMG2 0.964266 0.057872 0.057864 -0.078168 -0.078168
102.400000 LMG2 0.965688 0.055941 0.055933 -0.076290 -0.076290
102.425000 LMG2 0.967063 0.054057 0.054050 -0.074424 -0.074424
102.450000 LMG2 0.968391 0.052220 0.052212 -0.072574 -0.072574
102.475000 LMG2 0.969674 0.050428 0.050421 -0.070739 -0.070739
102.500000 LMG2 0.970912 0.048683 0.048675 -0.068922 -0.068922
102.525000 LMG2 0.972108 0.046982 0.046975 -0.067124 -0.067124
102.550000 LMG2 0.973262 0.045326 0.045319 -0.065345 -0.065345
102.575000 LMG2 0.974374 0.043715 0.043707 -0.063587 -0.063587
102.600000 LMG2 0.975447 0.042147 0.042139 -0.061851 -0.061851
102.625000 LMG2 0.976482 0.040622 0.040615 -0.060138 -0.060138
102.650000 LMG2 0.977478 0.039139 0.039132 -0.058448 -0.058448
102.675000 LMG2 0.978439 0.037699 0.037692 -0.056784 -0.056784
102.700000 LMG2 0.979363 0.036300 0.036293 -0.055144 -0.055144
102.725000 LMG2 0.980254 0.034941 0.034935 -0.053530 -0.053530
102.750000 LMG2 0.981110 0.033623 0.033617 -0.051943 -0.051943
102.775000 LMG2 0.981935 0.032344 0.032338 -0.050383 -0.050383
102.800000 LMG2 0.982728 0.031104 0.031097 -0.048851 -0.048851
102.825000 LMG2 0.983490 0.029901 0.029895 -0.047347 -0.047347
102.850000 LMG2 0.984223 0.028736 0.028730 -0.045871 -0.045871
102.875000 LMG2 0.984927 0.027607 0.027601 -0.044424 -0.044424
102.900000 LMG2 0.985603 0.026514 0.026508 -0.043006 -0.043006
102.925000 LMG2 0.986252 0.025456 0.025451 -0.041617 -0.041617
102.950000 LMG2 0.986876 0.024433 0.024428 -0.040258 -0.040258
102.975000 LMG2 0.987474 0.023443 0.023438 -0.038928 -0.038928
103.000000 LMG2 0.988048 0.022486 0.022481 -0.037628 -0.037628
103.025000 LMG2 0.988598 0.021561 0.021556 -0.036357 -0.036357
103.050000 LMG2 0.989126 0.020668 0.020663 -0.035116 -0.035116
103.075000 LMG2 0.989632 0.019805 0.019800 -0.033905 -0.033905
103.100000 LMG2 0.990116 0.018972 0.018968 -0.032724 -0.032724
103.125000 LMG2 0.990580 0.018169 0.018164 -0.031571 -0.031571
103.150000 LMG2 0.991025 0.017393 0.017389 -0.030448 -0.030448
103.175000 LMG2 0.991450 0.016646 0.016642 -0.029354 -0.029354
103.200000 LMG2 0.991857 0.015925 0.015921 -0.028289 -0.028289
103.225000 LMG2 0.992246 0.015231 0.015227 -0.027253 -0.027253
103.250000 LMG2 0.992619 0.014562 0.014558 -0.026245 -0.026245
103.275000 LMG2 0.992974 0.013919 0.013915 -0.025265 -0.025265
103.300000 LMG2 0.993315 0.013299 0.013295 -0.024312 -0.024312
103.325000 LMG2 0.993639 0.012703 0.012699 -0.023387 -0.023387
103.350000 LMG2 0.993950 0.012129 0.012125 -0.022489 -0.022489
103.375000 LMG2 0.994246 0.011578 0.011574 -0.021618 -0.021618
103.400000 LMG2 0.994529 0.011048 0.011044 -0.020773 -0.020773
103.425000 LMG2 0.994798 0.010539 0.010535 -0.019953 -0.019953
103.450000 LMG2 0.995055 0.010050 0.010047 -0.019159 -0.019159
103.475000 LMG2 0.995301 0.009581 0.009577 -0.018390 -0.018390
103.500000 LMG2 0.995535 0.009130 0.009127 -0.017646 -0.017646
103.525000 LMG2 0.995757 0.008698 0.008695 -0.016925 -0.016925
103.550000 LMG2 0.995969 0.008284 0.008281 -0.016228 -0.016228
103.575000 LMG2 0.996171 0.007886 0.007884 -0.015554 -0.015554
103.600000 LMG2 0.996364 0.007506 0.007503 -0.014903 -0.014903
103.625000 LMG2 0.996547 0.007141 0.007138 -0.014273 -0.014273
103.650000 LMG2 0.996721 0.006792 0.006789 -0.013665 -0.013665
103.675000 LMG2 0.996886 0.006457 0.006455 -0.013079 -0.013079
103.700000 LMG2 0.997044 0.006137 0.006135 -0.012512 -0.012512
103.725000 LMG2 0.997193 0.005831 0.005829 -0.011966 -0.011966
103.750000 LMG2 0.997335 0.005539 0.005537 -0.011440 -0.011440
103.775000 LMG2 0.997470 0.005259 0.005257 -0.010932 -0.010932
103.800000 LMG2 0.997598 0.004992 0.004990 -0.010443 -0.010443
103.825000 LMG2 0.997720 0.004737 0.004735 -0.009972 -0.009972
103.850000 LMG2 0.997835 0.004493 0.004491 -0.009518 -0.009518
103.875000 LMG2 0.997944 0.004261 0.004259 -0.009082 -0.009082
103.900000 LMG2 0.998048 0.004039 0.004037 -0.008662 -0.008662
103.925000 LMG2 0.998146 0.003827 0.003826 -0.008258 -0.008258
103.950000 LMG2 0.998239 0.003626 0.003624 -0.007869 -0.007869
103.975000 LMG2 0.998328 0.003434 0.003432 -0.007496 -0.007496
104.000000 LMG2 0.998411 0.003251 0.003249 -0.007137 -0.007137
104.025000 LMG2 0.998490 0.003077 0.003075 -0.006792 -0.006792
104.050000 LMG2 0.998565 0.002911 0.002910 -0.006461 -0.006461
104.075000 LMG2 0.998636 0.002754 0.002752 -0.006143 -0.006143
104.100000 LMG2 0.998703 0.002604 0.002603 -0.005838 -0.005838
104.125000 LMG2 0.998766 0.002461 0.002460 -0.005545 -0.005545
104.150000 LMG2 0.998826 0.002326 0.002325 -0.005264 -0.005264
104.175000 LMG2 0.998882 0.002198 0.002197 -0.004994 -0.004994
104.200000 LMG2 0.998936 0.002077 0.002075 -0.004735 -0.004735
104.225000 LMG2 0.998986 0.001961 0.001960 -0.004487 -0.004487
104.250000 LMG2 0.999034 0.001852 0.001851 -0.004248 -0.004248
104.275000 LMG2 0.999079 0.001749 0.001748 -0.004020 -0.004020
104.300000 LMG2 0.999121 0.001651 0.001650 -0.003800 -0.003800
104.325000 LMG2 0.999161 0.001559 0.001558 -0.003590 -0.003590
104.350000 LMG2 0.999199 0.001471 0.001471 -0.003388 -0.003388
104.375000 LMG2 0.999235 0.001389 0.001388 -0.003194 -0.003194
104.400000 LMG2 0.999269 0.001312 0.001311 -0.003008 -0.003008
104.425000 LMG2 0.999300 0.001239 0.001238 -0.002829 -0.002829
104.450000 LMG2 0.999330 0.001170 0.001169 -0.002657 -0.002657
104.475000 LMG2 0.999359 0.001106 0.001105 -0.002492 -0.002492
104.500000 LMG2 0.999386 0.001045 0.001045 -0.002333 -0.002333
104.525000 LMG2 0.999411 0.000989 0.000988 -0.002181 -0.002181
104.550000 LMG2 0.999435 0.000936 0.000936 -0.002033 -0.002033
104.575000 LMG2 0.999458 0.000887 0.000887 -0.001892 -0.001892
104.600000 LMG2 0.999480 0.000842 0.000841 -0.001755 -0.001755
104.625000 LMG2 0.999500 0.000799 0.000799 -0.001623 -0.001623
104.650000 LMG2 0.999519 0.000760 0.000760 -0.001495 -0.001495
104.675000 LMG2 0.999538 0.000725 0.000724 -0.001371 -0.001371
104.700000 LMG2 0.999556 0.000692 0.000691 -0.001251 -0.001251
104.725000 LMG2 0.999573 0.000662 0.000662 -0.001135 -0.001135
104.750000 LMG2 0.999589 0.000635 0.000635 -0.001021 -0.001021
104.775000 LMG2 0.999604 0.000611 0.000610 -0.000911 -0.000911
104.800000 LMG2 0.999619 0.000590 0.000589 -0.000803 -0.000803
104.825000 LMG2 0.999634 0.000571 0.000570 -0.000697 -0.000697
104.850000 LMG2 0.999648 0.000555 0.000554 -0.000594 -0.000594
104.875000 LMG2 0.999662 0.000541 0.000541 -0.000492 -0.000492
104.900000 LMG2 0.999675 0.000530 0.000530 -0.000392 -0.000392
104.925000 LMG2 0.999688 0.000521 0.000521 -0.000293 -0.000293
104.950000 LMG2 0.999701 0.000515 0.000515 -0.000194 -0.000194
104.975000 LMG2 0.999714 0.000512 0.000511 -0.000097 -0.000097
95.025000 RKL-0 0.000008 0.000301 0.000301 0.000066 0.000066
95.050000 RKL-0 0.000016 0.000304 0.000303 0.000131 0.000131
95.075000 RKL-0 0.000023 0.000308 0.000308 0.000195 0.000195
95.100000 RKL-0 0.000031 0.000313 0.000313 0.000260 0.000260
95.125000 RKL-0 0.000039 0.000321 0.000321 0.000325 0.000325
95.150000 RKL-0 0.000047 0.000330 0.000329 0.000392 0.000392
95.175000 RKL-0 0.000056 0.000340 0.000340 0.000460 0.000460
95.200000 RKL-0 0.000064 0.000353 0.000353 0.000526 0.000526
95.225000 RKL-0 0.000073 0.000367 0.000366 0.000588 0.000588
95.250000 RKL-0 0.000083 0.000382 0.000382 0.000651 0.000651
95.275000 RKL-0 0.000092 0.000399 0.000399 0.000722 0.000722
95.300000 RKL-0 0.000102 0.000418 0.000418 0.000795 0.000795
95.325000 RKL-0 0.000113 0.000439 0.000439 0.000866 0.000866
95.350000 RKL-0 0.000124 0.000462 0.000461 0.000937 0.000937
95.375000 RKL-0 0.000136 0.000486 0.000486 0.001007 0.001007
95.400000 RKL-0 0.000149 0.000512 0.000512 0.001077 0.001077
95.425000 RKL-0 0.000162 0.000540 0.000539 0.001157 0.001157
95.450000 RKL-0 0.000176 0.000570 0.000569 0.001268 0.001268
95.475000 RKL-0 0.000190 0.000604 0.000603 0.001427 0.001427
95.500000 RKL-0 0.000206 0.000642 0.000641 0.001660 0.001660
95.525000 RKL-0 0.000222 0.000688 0.000686 0.001981 0.001981
95.550000 RKL-0 0.000240 0.000742 0.000741 0.002365 0.002365
95.575000 RKL-0 0.000260 0.000806 0.000805 0.002739 0.002739
95.600000 RKL-0 0.000281 0.000878 0.000877 0.003024 0.003024
95.625000 RKL-0 0.000304 0.000956 0.000955 0.003178 0.003178
95.650000 RKL-0 0.000328 0.001036 0.001036 0.003261 0.003261
95.675000 RKL-0 0.000355 0.001119 0.001118 0.003400 0.003400
95.700000 RKL-0 0.000384 0.001208 0.001206 0.003657 0.003657
95.725000 RKL-0 0.000416 0.001303 0.001302 0.003948 0.003948
95.750000 RKL-0 0.000449 0.001404 0.001403 0.004144 0.004144
95.775000 RKL-0 0.000486 0.001509 0.001508 0.004248 0.004248
95.800000 RKL-0 0.000525 0.001617 0.001616 0.004400 0.004400
95.825000 RKL-0 0.000567 0.001730 0.001729 0.004668 0.004668
95.850000 RKL-0 0.000611 0.001850 0.001849 0.004920 0.004920
95.875000 RKL-0 0.000659 0.001975 0.001974 0.005056 0.005056
95.900000 RKL-0 0.000710 0.002103 0.002102 0.005198 0.005198
95.925000 RKL-0 0.000764 0.002236 0.002235 0.005457 0.005457
95.950000 RKL-0 0.000822 0.002376 0.002375 0.005711 0.005711
95.975000 RKL-0 0.000883 0.002520 0.002520 0.005859 0.005859
96.000000 RKL-0 0.000948 0.002669 0.002668 0.006031 0.006031
96.025000 RKL-0 0.001017 0.002823 0.002822 0.006312 0.006312
96.050000 RKL-0 0.001089 0.002984 0.002983 0.006547 0.006547
96.075000 RKL-0 0.001166 0.003149 0.003148 0.006698 0.006698
96.100000 RKL-0 0.001247 0.003320 0.003319 0.006938 0.006938
96.125000 RKL-0 0.001332 0.003497 0.003496 0.007233 0.007233
96.150000 RKL-0 0.001421 0.003680 0.003679 0.007425 0.007425
96.175000 RKL-0 0.001516 0.003869 0.003867 0.007636 0.007636
96.200000 RKL-0 0.001615 0.004063 0.004062 0.007953 0.007953
96.225000 RKL-0 0.001719 0.004265 0.004265 0.008208 0.008208
96.250000 RKL-0 0.001828 0.004474 0.004472 0.008445 0.008445
96.275000 RKL-0 0.001943 0.004690 0.004688 0.008848 0.008848
96.300000 RKL-0 0.002063 0.004918 0.004914 0.009372 0.009372
96.325000 RKL-0 0.002189 0.005162 0.005155 0.010160 0.010160
96.350000 RKL-0 0.002321 0.005434 0.005425 0.011659 0.011659
96.375000 RKL-0 0.002460 0.005756 0.005743 0.014040 0.014040
96.400000 RKL-0 0.002609 0.006146 0.006132 0.017207 0.017207
96.425000 RKL-0 0.002768 0.006620 0.006610 0.020664 0.020664
96.450000 RKL-0 0.002940 0.007166 0.007166 0.023023 0.023023
96.475000 RKL-0 0.003126 0.007742 0.007749 0.023086 0.023086
96.500000 RKL-0 0.003327 0.008298 0.008304 0.021416 0.021416
96.525000 RKL-0 0.003541 0.008817 0.008813 0.020090 0.020090
96.550000 RKL-0 0.003768 0.009331 0.009321 0.021026 0.021026
96.575000 RKL-0 0.004007 0.009889 0.009884 0.023589 0.023589
96.600000 RKL-0 0.004262 0.010493 0.010498 0.024702 0.024702
96.625000 RKL-0 0.004532 0.011094 0.011097 0.023450 0.023450
96.650000 RKL-0 0.004817 0.011673 0.011665 0.022816 0.022816
96.675000 RKL-0 0.005116 0.012266 0.012258 0.024614 0.024614
96.700000 RKL-0 0.005430 0.012903 0.012905 0.026346 0.026346
96.725000 RKL-0 0.005761 0.013553 0.013556 0.025676 0.025676
96.750000 RKL-0 0.006108 0.014186 0.014179 0.025014 0.025014
96.775000 RKL-0 0.006470 0.014835 0.014829 0.026861 0.026861
96.800000 RKL-0 0.006849 0.015524 0.015528 0.028236 0.028236
96.825000 RKL-0 0.007246 0.016217 0.016216 0.027250 0.027250
96.850000 RKL-0 0.007660 0.016903 0.016894 0.027613 0.027613
96.875000 RKL-0 0.008091 0.017620 0.017619 0.029719 0.029719
96.900000 RKL-0 0.008541 0.018363 0.018365 0.029770 0.029770
96.925000 RKL-0 0.009010 0.019101 0.019094 0.029261 0.029261
96.950000 RKL-0 0.009496 0.019855 0.019851 0.031061 0.031061
96.975000 RKL-0 0.010002 0.020644 0.020647 0.032065 0.032065
97.000000 RKL-0 0.010528 0.021438 0.021432 0.031402 0.031402
97.025000 RKL-0 0.011074 0.022240 0.022233 0.032781 0.032781
97.050000 RKL-0 0.011640 0.023079 0.023081 0.034321 0.034321
97.075000 RKL-0 0.012228 0.023930 0.023925 0.033782 0.033782
97.100000 RKL-0 0.012837 0.024790 0.024783 0.035040 0.035040
97.125000 RKL-0 0.013468 0.025689 0.025690 0.036871 0.036871
97.150000 RKL-0 0.014121 0.026610 0.026600 0.036781 0.036781
97.175000 RKL-0 0.014798 0.027559 0.027540 0.039163 0.039163
97.200000 RKL-0 0.015499 0.028596 0.028567 0.043788 0.043788
97.225000 RKL-0 0.016228 0.029776 0.029711 0.050650 0.050650
97.250000 RKL-0 0.016988 0.031238 0.031145 0.066284 0.066284
97.275000 RKL-0 0.017790 0.033176 0.033089 0.088741 0.088741
97.300000 RKL-0 0.018647 0.035656 0.035622 0.109694 0.109694
97.325000 RKL-0 0.019573 0.038502 0.038578 0.117945 0.117945
97.350000 RKL-0 0.020572 0.041221 0.041362 0.099560 0.099560
97.375000 RKL-0 0.021634 0.043285 0.043347 0.065578 0.065578
97.400000 RKL-0 0.022736 0.044739 0.044665 0.050754 0.050754
97.425000 RKL-0 0.023871 0.046231 0.046134 0.068591 0.068591
97.450000 RKL-0 0.025048 0.048237 0.048274 0.091898 0.091898
97.475000 RKL-0 0.026282 0.050424 0.050535 0.083095 0.083095
97.500000 RKL-0 0.027569 0.052170 0.052143 0.056527 0.056527
97.525000 RKL-0 0.028891 0.053663 0.053562 0.062933 0.062933
97.550000 RKL-0 0.030252 0.055539 0.055578 0.087142 0.087142
97.575000 RKL-0 0.031668 0.057601 0.057682 0.077842 0.077842
97.600000 RKL-0 0.033132 0.059306 0.059246 0.058521 0.058521
97.625000 RKL-0 0.034633 0.060949 0.060891 0.072917 0.072917
97.650000 RKL-0 0.036180 0.062945 0.063025 0.086776 0.086776
97.675000 RKL-0 0.037780 0.064874 0.064881 0.067597 0.067597
97.700000 RKL-0 0.039423 0.066545 0.066456 0.066045 0.066045
97.725000 RKL-0 0.041108 0.068464 0.068516 0.087476 0.087476
97.750000 RKL-0 0.042847 0.070495 0.070530 0.075027 0.075027
97.775000 RKL-0 0.044632 0.072267 0.072179 0.066688 0.066688
97.800000 RKL-0 0.046460 0.074196 0.074231 0.087662 0.087662
97.825000 RKL-0 0.048342 0.076283 0.076318 0.079263 0.079263
97.850000 RKL-0 0.050274 0.078158 0.078079 0.070730 0.070730
97.875000 RKL-0 0.052250 0.080162 0.080193 0.089636 0.089636
97.900000 RKL-0 0.054282 0.082309 0.082334 0.082132 0.082132
97.925000 RKL-0 0.056366 0.084289 0.084215 0.076253 0.076253
97.950000 RKL-0 0.058497 0.086416 0.086456 0.093927 0.093927
97.975000 RKL-0 0.060686 0.088647 0.088648 0.084490 0.084490
98.000000 RKL-0 0.062929 0.090755 0.090688 0.084176 0.084176
98.025000 RKL-0 0.065224 0.093059 0.093107 0.100190 0.100190
98.050000 RKL-0 0.067582 0.095421 0.095364 0.088745 0.088745
98.075000 RKL-0 0.069995 0.097811 0.097704 0.102484 0.102484
98.100000 RKL-0 0.072473 0.100697 0.100549 0.128365 0.128365
98.125000 RKL-0 0.075030 0.104351 0.103890 0.163916 0.163916
98.150000 RKL-0 0.077690 0.109830 0.109352 0.274471 0.274471
98.175000 RKL-0 0.080522 0.118128 0.117953 0.389336 0.389336
98.200000 RKL-0 0.083596 0.128387 0.128951 0.431361 0.431361
98.225000 RKL-0 0.086941 0.137479 0.138705 0.295988 0.295988
98.250000 RKL-0 0.090470 0.141200 0.141642 0.001721 0.001721
98.275000 RKL-0 0.094001 0.139919 0.139070 -0.104239 -0.104239
98.300000 RKL-0 0.097466 0.139859 0.139124 0.099480 0.099480
98.325000 RKL-0 0.100994 0.144551 0.145205 0.275909 0.275909
98.350000 RKL-0 0.104694 0.149490 0.150230 0.119153 0.119153
98.375000 RKL-0 0.108468 0.150247 0.149442 -0.058610 -0.058610
98.400000 RKL-0 0.112206 0.151194 0.150822 0.134412 0.134412
98.425000 RKL-0 0.116028 0.155669 0.156570 0.223583 0.223583
98.450000 RKL-0 0.119990 0.158556 0.158365 0.007342 0.007342
98.475000 RKL-0 0.123956 0.159310 0.158652 0.053020 0.053020
98.500000 RKL-0 0.127955 0.162611 0.163242 0.211052 0.211052
98.525000 RKL-0 0.132086 0.165993 0.166088 0.059494 0.059494
98.550000 RKL-0 0.136255 0.167195 0.166517 0.036708 0.036708
98.575000 RKL-0 0.140446 0.170149 0.170720 0.199560 0.199560
98.600000 RKL-0 0.144762 0.173424 0.173450 0.062447 0.062447
98.625000 RKL-0 0.149117 0.174905 0.174326 0.056088 0.056088
98.650000 RKL-0 0.153508 0.178045 0.178702 0.195098 0.195098
98.675000 RKL-0 0.158020 0.180953 0.180655 0.037492 0.037492
98.700000 RKL-0 0.162555 0.182784 0.182555 0.108980 0.108980
98.725000 RKL-0 0.167159 0.186193 0.186738 0.163775 0.163775
98.750000 RKL-0 0.171865 0.188654 0.188108 0.033088 0.033088
98.775000 RKL-0 0.176591 0.191117 0.191354 0.163953 0.163953
98.800000 RKL-0 0.181421 0.194505 0.194626 0.107077 0.107077
98.825000 RKL-0 0.186317 0.196818 0.196405 0.078020 0.078020
98.850000 RKL-0 0.191262 0.200009 0.200455 0.177234 0.177234
98.875000 RKL-0 0.196317 0.203101 0.202765 0.070142 0.070142
98.900000 RKL-0 0.201417 0.205862 0.205902 0.150738 0.150738
98.925000 RKL-0 0.206610 0.209511 0.209678 0.141127 0.141127
98.950000 RKL-0 0.211892 0.212537 0.212122 0.101004 0.101004
98.975000 RKL-0 0.217237 0.216309 0.216550 0.200734 0.200734
99.000000 RKL-0 0.222708 0.220602 0.219666 0.142751 0.142751
99.025000 RKL-0 0.228267 0.226980 0.225538 0.367417 0.367417
99.050000 RKL-0 0.234057 0.240490 0.238519 0.713427 0.713427
99.075000 RKL-0 0.240292 0.264240 0.264833 1.186562 1.186562
99.100000 RKL-0 0.247269 0.292126 0.298182 1.044337 1.044337
99.125000 RKL-0 0.254898 0.300067 0.303855 -0.409069 -0.409069
99.150000 RKL-0 0.262272 0.278478 0.273939 -1.318065 -1.318065
99.175000 RKL-0 0.268822 0.259144 0.254261 -0.228628 -0.228628
99.200000 RKL-0 0.275229 0.268079 0.273205 0.943425 0.943425
99.225000 RKL-0 0.282226 0.276287 0.277448 -0.286797 -0.286797
99.250000 RKL-0 0.289043 0.265633 0.260508 -0.565540 -0.565540
99.275000 RKL-0 0.295508 0.266870 0.270170 0.664509 0.664509
99.300000 RKL-0 0.302387 0.273583 0.274386 -0.127476 -0.127476
99.325000 RKL-0 0.309187 0.267986 0.264515 -0.320303 -0.320303
99.350000 RKL-0 0.315786 0.270389 0.273582 0.512573 0.512573
99.375000 RKL-0 0.322706 0.273624 0.272571 -0.253745 -0.253745
99.400000 RKL-0 0.329467 0.270441 0.269078 -0.000956 -0.000956
99.425000 RKL-0 0.336228 0.274504 0.277283 0.325994 0.325994
99.450000 RKL-0 0.343193 0.274315 0.271379 -0.341050 -0.341050
99.475000 RKL-0 0.349944 0.274597 0.276665 0.363618 0.363618
99.500000 RKL-0 0.356923 0.277485 0.276702 -0.132624 -0.132624
99.525000 RKL-0 0.363818 0.276519 0.276036 0.055381 0.055381
99.550000 RKL-0 0.370749 0.279354 0.280726 0.171355 0.171355
99.575000 RKL-0 0.377786 0.279519 0.277672 -0.158128 -0.158128
99.600000 RKL-0 0.384724 0.281106 0.282991 0.285081 0.285081
99.625000 RKL-0 0.391841 0.282576 0.280903 -0.167480 -0.167480
99.650000 RKL-0 0.398853 0.283408 0.284672 0.234068 0.234068
99.675000 RKL-0 0.406012 0.285468 0.284616 -0.069292 -0.069292
99.700000 RKL-0 0.413127 0.286290 0.286707 0.135077 0.135077
99.725000 RKL-0 0.420326 0.288418 0.288306 0.035162 0.035162
99.750000 RKL-0 0.427548 0.289634 0.289457 0.062113 0.062113
99.775000 RKL-0 0.434808 0.291717 0.292009 0.104530 0.104530
99.800000 RKL-0 0.442133 0.293454 0.293008 0.034416 0.034416
99.825000 RKL-0 0.449481 0.295651 0.296049 0.141355 0.141355
99.850000 RKL-0 0.456916 0.297991 0.297481 0.045796 0.045796
99.875000 RKL-0 0.464380 0.300663 0.300993 0.167978 0.167978
99.900000 RKL-0 0.471949 0.303873 0.303248 0.088830 0.088830
99.925000 RKL-0 0.479574 0.307967 0.308312 0.238706 0.238706
99.950000 RKL-0 0.487347 0.312901 0.296842 0.156018 0.156018
99.975000 RKL-0 0.495219 0.364979 0.381742 4.010210 4.010210
100.000000 RKL-0 0.505596 0.414946 0.431605 -0.012824 -0.012824
100.025000 RKL-0 0.515966 0.364650 0.348693 -4.010873 -4.010873
100.050000 RKL-0 0.523829 0.312249 0.312482 -0.181245 -0.181245
100.075000 RKL-0 0.531578 0.307018 0.306512 -0.237213 -0.237213
100.100000 RKL-0 0.539180 0.302604 0.302798 -0.115898 -0.115898
100.125000 RKL-0 0.546709 0.299125 0.298773 -0.162429 -0.162429
100.150000 RKL-0 0.554136 0.296121 0.296330 -0.077897 -0.077897
100.175000 RKL-0 0.561515 0.293545 0.293325 -0.128169 -0.128169
100.200000 RKL-0 0.568813 0.291001 0.291025 -0.075337 -0.075337
100.225000 RKL-0 0.576065 0.289045 0.289172 -0.081145 -0.081145
100.250000 RKL-0 0.583266 0.286637 0.286205 -0.111476 -0.111476
100.275000 RKL-0 0.590397 0.285149 0.285860 -0.007623 -0.007623
100.300000 RKL-0 0.597523 0.282825 0.281769 -0.178289 -0.178289
100.325000 RKL-0 0.604538 0.281535 0.282821 0.075151 0.075151
100.350000 RKL-0 0.611600 0.279558 0.278149 -0.233348 -0.233348
100.375000 RKL-0 0.618516 0.277953 0.279198 0.104920 0.104920
100.400000 RKL-0 0.625497 0.276839 0.276041 -0.193992 -0.193992
100.425000 RKL-0 0.632358 0.274386 0.274379 -0.002293 -0.002293
100.450000 RKL-0 0.639217 0.274347 0.275339 -0.000775 -0.000775
100.475000 RKL-0 0.646075 0.271352 0.269389 -0.238867 -0.238867
100.500000 RKL-0 0.652784 0.271268 0.273744 0.232154 0.232154
100.525000 RKL-0 0.659639 0.269644 0.267439 -0.362049 -0.362049
100.550000 RKL-0 0.666266 0.267208 0.268118 0.167165 0.167165
100.575000 RKL-0 0.672999 0.268659 0.269718 -0.051070 -0.051070
100.600000 RKL-0 0.679699 0.264207 0.261313 -0.305132 -0.305132
100.625000 RKL-0 0.686209 0.265259 0.268549 0.389279 0.389279
100.650000 RKL-0 0.692962 0.265119 0.263573 -0.400481 -0.400481
100.675000 RKL-0 0.699465 0.259742 0.257950 -0.029634 -0.029634
100.700000 RKL-0 0.705949 0.264378 0.268444 0.400488 0.400488
100.725000 RKL-0 0.712684 0.262191 0.259586 -0.575420 -0.575420
100.750000 RKL-0 0.719059 0.255622 0.253084 0.049902 0.049902
100.775000 RKL-0 0.725465 0.264484 0.269954 0.659068 0.659068
100.800000 RKL-0 0.732283 0.264554 0.263650 -0.653527 -0.653527
100.825000 RKL-0 0.738693 0.250927 0.244338 -0.436616 -0.436616
100.850000 RKL-0 0.744830 0.259778 0.261053 1.144713 1.144713
100.875000 RKL-0 0.751682 0.284572 0.290482 0.838763 0.838763
100.900000 RKL-0 0.759058 0.287810 0.290677 -0.579716 -0.579716
100.925000 RKL-0 0.766072 0.264714 0.263089 -1.267976 -1.267976
100.950000 RKL-0 0.772294 0.237886 0.235966 -0.878188 -0.878188
100.975000 RKL-0 0.777967 0.221693 0.221003 -0.417301 -0.417301
101.000000 RKL-0 0.783379 0.213329 0.212747 -0.251790 -0.251790
101.025000 RKL-0 0.788633 0.208781 0.209079 -0.112046 -0.112046
101.050000 RKL-0 0.793818 0.205087 0.204792 -0.183462 -0.183462
101.075000 RKL-0 0.798887 0.201386 0.201412 -0.112634 -0.112634
101.100000 RKL-0 0.803887 0.198492 0.198676 -0.118874 -0.118874
101.125000 RKL-0 0.808812 0.194969 0.194568 -0.162957 -0.162957
101.150000 RKL-0 0.813635 0.192100 0.192488 -0.066570 -0.066570
101.175000 RKL-0 0.818417 0.189272 0.189044 -0.159693 -0.159693
101.200000 RKL-0 0.823099 0.185964 0.185857 -0.104952 -0.104952
101.225000 RKL-0 0.827715 0.183662 0.184032 -0.079219 -0.079219
101.250000 RKL-0 0.832282 0.180572 0.180115 -0.167969 -0.167969
101.275000 RKL-0 0.836744 0.177744 0.177970 -0.058243 -0.058243
101.300000 RKL-0 0.841169 0.175613 0.175775 -0.112296 -0.112296
101.325000 RKL-0 0.845525 0.172319 0.171829 -0.151208 -0.151208
101.350000 RKL-0 0.849785 0.170009 0.170458 -0.033569 -0.033569
101.375000 RKL-0 0.854025 0.167822 0.167780 -0.141365 -0.141365
101.400000 RKL-0 0.858176 0.164414 0.163941 -0.131295 -0.131295
101.425000 RKL-0 0.862246 0.162552 0.163161 -0.017695 -0.017695
101.450000 RKL-0 0.866304 0.160281 0.160098 -0.163997 -0.163997
101.475000 RKL-0 0.870260 0.156730 0.156238 -0.120039 -0.120039
101.500000 RKL-0 0.874140 0.155205 0.155910 -0.001958 -0.001958
101.525000 RKL-0 0.878020 0.153042 0.152900 -0.171113 -0.171113
101.550000 RKL-0 0.881793 0.149191 0.148557 -0.136946 -0.136946
101.575000 RKL-0 0.885480 0.147669 0.148283 0.015196 0.015196
101.600000 RKL-0 0.889176 0.146207 0.146498 -0.132171 -0.132171
101.625000 RKL-0 0.892790 0.142030 0.141228 -0.201976 -0.201976
101.650000 RKL-0 0.896278 0.139389 0.139357 -0.009334 -0.009334
101.675000 RKL-0 0.899759 0.139250 0.140187 -0.001767 -0.001767
101.700000 RKL-0 0.903240 0.136395 0.136300 -0.226650 -0.226650
101.725000 RKL-0 0.906579 0.131014 0.129978 -0.203832 -0.203832
101.750000 RKL-0 0.909791 0.129025 0.128929 0.044732 0.044732
101.775000 RKL-0 0.913030 0.130432 0.131386 0.067806 0.067806
101.800000 RKL-0 0.916312 0.129263 0.130150 -0.161301 -0.161301
101.825000 RKL-0 0.919493 0.122571 0.122697 -0.374076 -0.374076
101.850000 RKL-0 0.922441 0.112840 0.112366 -0.404372 -0.404372
101.875000 RKL-0 0.925136 0.104153 0.103732 -0.290576 -0.290576
101.900000 RKL-0 0.927649 0.098154 0.097902 -0.189404 -0.189404
101.925000 RKL-0 0.930043 0.094175 0.094026 -0.128888 -0.128888
101.950000 RKL-0 0.932357 0.091401 0.091409 -0.093000 -0.093000
101.975000 RKL-0 0.934613 0.089055 0.089019 -0.094717 -0.094717
102.000000 RKL-0 0.936810 0.086795 0.086761 -0.086084 -0.086084
102.025000 RKL-0 0.938953 0.084746 0.084790 -0.077815 -0.077815
102.050000 RKL-0 0.941047 0.082669 0.082619 -0.088393 -0.088393
102.075000 RKL-0 0.943086 0.080607 0.080595 -0.076576 -0.076576
102.100000 RKL-0 0.945078 0.078726 0.078770 -0.073905 -0.073905
102.125000 RKL-0 0.947023 0.076745 0.076683 -0.084561 -0.084561
102.150000 RKL-0 0.948915 0.074816 0.074823 -0.069710 -0.069710
102.175000 RKL-0 0.950764 0.073055 0.073097 -0.071214 -0.071214
102.200000 RKL-0 0.952568 0.071148 0.071080 -0.081322 -0.081322
102.225000 RKL-0 0.954321 0.069318 0.069331 -0.065062 -0.065062
102.250000 RKL-0 0.956034 0.067654 0.067700 -0.068053 -0.068053
102.275000 RKL-0 0.957704 0.065816 0.065749 -0.078986 -0.078986
102.300000 RKL-0 0.959324 0.064043 0.064044 -0.062920 -0.062920
102.325000 RKL-0 0.960906 0.062467 0.062526 -0.063150 -0.063150
102.350000 RKL-0 0.962448 0.060711 0.060657 -0.077343 -0.077343
102.375000 RKL-0 0.963941 0.058939 0.058906 -0.064386 -0.064386
102.400000 RKL-0 0.965395 0.057429 0.057501 -0.056420 -0.056420
102.425000 RKL-0 0.966813 0.055801 0.055789 -0.073788 -0.073788
102.450000 RKL-0 0.968185 0.053992 0.053913 -0.070963 -0.070963
102.475000 RKL-0 0.969512 0.052455 0.052500 -0.052006 -0.052006
102.500000 RKL-0 0.970807 0.051019 0.051083 -0.062876 -0.062876
102.525000 RKL-0 0.972063 0.049253 0.049182 -0.078413 -0.078413
102.550000 RKL-0 0.973270 0.047504 0.047449 -0.061498 -0.061498
102.575000 RKL-0 0.974438 0.046131 0.046206 -0.048341 -0.048341
102.600000 RKL-0 0.975577 0.044696 0.044759 -0.066464 -0.066464
102.625000 RKL-0 0.976673 0.042844 0.042783 -0.081643 -0.081643
102.650000 RKL-0 0.977719 0.040988 0.040899 -0.066897 -0.066897
102.675000 RKL-0 0.978723 0.039582 0.039610 -0.045585 -0.045585
102.700000 RKL-0 0.979698 0.038355 0.038479 -0.052517 -0.052517
102.725000 RKL-0 0.980640 0.036671 0.036753 -0.082203 -0.082203
102.750000 RKL-0 0.981531 0.034371 0.034357 -0.101814 -0.101814
102.775000 RKL-0 0.982359 0.031869 0.031792 -0.098387 -0.098387
102.800000 RKL-0 0.983125 0.029637 0.029549 -0.080096 -0.080096
102.825000 RKL-0 0.983841 0.027901 0.027843 -0.058832 -0.058832
102.850000 RKL-0 0.984520 0.026603 0.026575 -0.044958 -0.044958
102.875000 RKL-0 0.985171 0.025565 0.025547 -0.038103 -0.038103
102.900000 RKL-0 0.985798 0.024668 0.024663 -0.033670 -0.033670
102.925000 RKL-0 0.986404 0.023842 0.023840 -0.032392 -0.032392
102.950000 RKL-0 0.986990 0.023038 0.023031 -0.031919 -0.031919
102.975000 RKL-0 0.987556 0.022263 0.022262 -0.030087 -0.030087
103.000000 RKL-0 0.988103 0.021515 0.021515 -0.029780 -0.029780
103.025000 RKL-0 0.988632 0.020772 0.020765 -0.029671 -0.029671
103.050000 RKL-0 0.989142 0.020051 0.020050 -0.027979 -0.027979
103.075000 RKL-0 0.989635 0.019356 0.019357 -0.027646 -0.027646
103.100000 RKL-0 0.990110 0.018663 0.018656 -0.027807 -0.027807
103.125000 RKL-0 0.990568 0.017987 0.017985 -0.026245 -0.026245
103.150000 RKL-0 0.991009 0.017339 0.017341 -0.025620 -0.025620
103.175000 RKL-0 0.991435 0.016692 0.016687 -0.026113 -0.026113
103.200000 RKL-0 0.991844 0.016055 0.016050 -0.024881 -0.024881
103.225000 RKL-0 0.992237 0.015447 0.015450 -0.023706 -0.023706
103.250000 RKL-0 0.992616 0.014847 0.014845 -0.024350 -0.024350
103.275000 RKL-0 0.992980 0.014244 0.014237 -0.023868 -0.023868
103.300000 RKL-0 0.993328 0.013669 0.013669 -0.022147 -0.022147
103.325000 RKL-0 0.993663 0.013113 0.013116 -0.022277 -0.022277
103.350000 RKL-0 0.993984 0.012549 0.012543 -0.022854 -0.022854
103.375000 RKL-0 0.994291 0.011996 0.011991 -0.021394 -0.021394
103.400000 RKL-0 0.994584 0.011476 0.011480 -0.020188 -0.020188
103.425000 RKL-0 0.994865 0.010962 0.010963 -0.020955 -0.020955
103.450000 RKL-0 0.995132 0.010436 0.010429 -0.021173 -0.021173
103.475000 RKL-0 0.995386 0.009927 0.009922 -0.019492 -0.019492
103.500000 RKL-0 0.995628 0.009454 0.009458 -0.018328 -0.018328
103.525000 RKL-0 0.995859 0.008985 0.008988 -0.019195 -0.019195
103.550000 RKL-0 0.996078 0.008497 0.008491 -0.019912 -0.019912
103.575000 RKL-0 0.996284 0.008017 0.008008 -0.018487 -0.018487
103.600000 RKL-0 0.996478 0.007579 0.007579 -0.016501 -0.016501
103.625000 RKL-0 0.996663 0.007169 0.007175 -0.016320 -0.016320
103.650000 RKL-0 0.996837 0.006743 0.006748 -0.017722 -0.017722
103.675000 RKL-0 0.997000 0.006288 0.006284 -0.018754 -0.018754
103.700000 RKL-0 0.997151 0.005829 0.005818 -0.017960 -0.017960
103.725000 RKL-0 0.997291 0.005411 0.005399 -0.015471 -0.015471
103.750000 RKL-0 0.997422 0.005060 0.005050 -0.012580 -0.012580
103.775000 RKL-0 0.997544 0.004774 0.004768 -0.010265 -0.010265
103.800000 RKL-0 0.997661 0.004537 0.004534 -0.008696 -0.008696
103.825000 RKL-0 0.997771 0.004331 0.004329 -0.007807 -0.007807
103.850000 RKL-0 0.997877 0.004142 0.004140 -0.007356 -0.007356
103.875000 RKL-0 0.997978 0.003962 0.003961 -0.007013 -0.007013
103.900000 RKL-0 0.998075 0.003790 0.003789 -0.006745 -0.006745
103.925000 RKL-0 0.998168 0.003624 0.003623 -0.006572 -0.006572
103.950000 RKL-0 0.998256 0.003462 0.003461 -0.006352 -0.006352
103.975000 RKL-0 0.998341 0.003306 0.003306 -0.006115 -0.006115
104.000000 RKL-0 0.998422 0.003155 0.003154 -0.005962 -0.005962
104.025000 RKL-0 0.998499 0.003008 0.003007 -0.005783 -0.005783
104.050000 RKL-0 0.998572 0.002867 0.002866 -0.005549 -0.005549
104.075000 RKL-0 0.998642 0.002730 0.002729 -0.005389 -0.005389
104.100000 RKL-0 0.998709 0.002597 0.002596 -0.005253 -0.005253
104.125000 RKL-0 0.998772 0.002468 0.002468 -0.005036 -0.005036
104.150000 RKL-0 0.998832 0.002345 0.002344 -0.004848 -0.004848
104.175000 RKL-0 0.998889 0.002225 0.002224 -0.004737 -0.004737
104.200000 RKL-0 0.998943 0.002109 0.002108 -0.004570 -0.004570
104.225000 RKL-0 0.998995 0.001997 0.001997 -0.004355 -0.004355
104.250000 RKL-0 0.999043 0.001890 0.001890 -0.004218 -0.004218
104.275000 RKL-0 0.999089 0.001786 0.001785 -0.004112 -0.004112
104.300000 RKL-0 0.999132 0.001685 0.001684 -0.003924 -0.003924
104.325000 RKL-0 0.999173 0.001590 0.001589 -0.003718 -0.003718
104.350000 RKL-0 0.999212 0.001498 0.001498 -0.003595 -0.003595
104.375000 RKL-0 0.999248 0.001410 0.001409 -0.003485 -0.003485
104.400000 RKL-0 0.999282 0.001325 0.001324 -0.003285 -0.003285
104.425000 RKL-0 0.999315 0.001246 0.001245 -0.003064 -0.003064
104.450000 RKL-0 0.999345 0.001171 0.001171 -0.002934 -0.002934
104.475000 RKL-0 0.999373 0.001099 0.001098 -0.002848 -0.002848
104.500000 RKL-0 0.999400 0.001030 0.001029 -0.002688 -0.002688
104.525000 RKL-0 0.999425 0.000965 0.000964 -0.002452 -0.002452
104.550000 RKL-0 0.999448 0.000906 0.000906 -0.002249 -0.002249
104.575000 RKL-0 0.999470 0.000852 0.000851 -0.002136 -0.002136
104.600000 RKL-0 0.999491 0.000799 0.000799 -0.002060 -0.002060
104.625000 RKL-0 0.999510 0.000750 0.000748 -0.001918 -0.001918
104.650000 RKL-0 0.999528 0.000705 0.000703 -0.001669 -0.001669
104.675000 RKL-0 0.999545 0.000667 0.000666 -0.001363 -0.001363
104.700000 RKL-0 0.999561 0.000636 0.000635 -0.001074 -0.001074
104.725000 RKL-0 0.999577 0.000612 0.000612 -0.000842 -0.000842
104.750000 RKL-0 0.999592 0.000593 0.000593 -0.000676 -0.000676
104.775000 RKL-0 0.999607 0.000578 0.000578 -0.000561 -0.000561
104.800000 RKL-0 0.999621 0.000565 0.000565 -0.000478 -0.000478
104.825000 RKL-0 0.999635 0.000554 0.000554 -0.000410 -0.000410
104.850000 RKL-0 0.999649 0.000544 0.000544 -0.000348 -0.000348
104.875000 RKL-0 0.999662 0.000536 0.000536 -0.000288 -0.000288
104.900000 RKL-0 0.999675 0.000530 0.000530 -0.000229 -0.000229
104.925000 RKL-0 0.999689 0.000525 0.000525 -0.000173 -0.000173
104.950000 RKL-0 0.999702 0.000521 0.000521 -0.000115 -0.000115
104.975000 RKL-0 0.999715 0.000519 0.000519 -0.000056 -0.000056
95.025000 RKL-20 0.000008 0.000301 0.000301 0.000073 0.000073
95.050000 RKL-20 0.000016 0.000304 0.000303 0.000145 0.000145
95.075000 RKL-20 0.000023 0.000308 0.000308 0.000219 0.000219
95.100000 RKL-20 0.000031 0.000314 0.000314 0.000293 0.000293
95.125000 RKL-20 0.000039 0.000323 0.000322 0.000368 0.000368
95.150000 RKL-20 0.000047 0.000333 0.000333 0.000444 0.000444
95.175000 RKL-20 0.000056 0.000345 0.000345 0.000523 0.000523
95.200000 RKL-20 0.000065 0.000359 0.000359 0.000603 0.000603
95.225000 RKL-20 0.000074 0.000375 0.000375 0.000685 0.000685
95.250000 RKL-20 0.000083 0.000393 0.000393 0.000770 0.000770
95.275000 RKL-20 0.000093 0.000414 0.000413 0.000858 0.000858
95.300000 RKL-20 0.000104 0.000436 0.000436 0.000949 0.000949
95.325000 RKL-20 0.000115 0.000461 0.000461 0.001044 0.001044
95.350000 RKL-20 0.000127 0.000489 0.000488 0.001143 0.001143
95.375000 RKL-20 0.000140 0.000518 0.000518 0.001246 0.001246
95.400000 RKL-20 0.000153 0.000551 0.000550 0.001353 0.001353
95.425000 RKL-20 0.000167 0.000586 0.000586 0.001465 0.001465
95.450000 RKL-20 0.000182 0.000624 0.000624 0.001583 0.001583
95.475000 RKL-20 0.000198 0.000665 0.000665 0.001706 0.001706
95.500000 RKL-20 0.000216 0.000710 0.000709 0.001835 0.001835
95.525000 RKL-20 0.000234 0.000757 0.000757 0.001971 0.001971
95.550000 RKL-20 0.000253 0.000808 0.000808 0.002113 0.002113
95.575000 RKL-20 0.000274 0.000863 0.000862 0.002263 0.002263
95.600000 RKL-20 0.000297 0.000922 0.000921 0.002420 0.002420
95.625000 RKL-20 0.000320 0.000984 0.000983 0.002585 0.002585
95.650000 RKL-20 0.000346 0.001051 0.001050 0.002759 0.002759
95.675000 RKL-20 0.000373 0.001122 0.001121 0.002941 0.002941
95.700000 RKL-20 0.000402 0.001198 0.001197 0.003133 0.003133
95.725000 RKL-20 0.000433 0.001279 0.001278 0.003334 0.003334
95.750000 RKL-20 0.000466 0.001365 0.001364 0.003545 0.003545
95.775000 RKL-20 0.000501 0.001456 0.001455 0.003768 0.003768
95.800000 RKL-20 0.000539 0.001553 0.001552 0.004001 0.004001
95.825000 RKL-20 0.000579 0.001656 0.001655 0.004246 0.004246
95.850000 RKL-20 0.000622 0.001766 0.001765 0.004503 0.004503
95.875000 RKL-20 0.000667 0.001882 0.001881 0.004773 0.004773
95.900000 RKL-20 0.000716 0.002005 0.002003 0.005056 0.005056
95.925000 RKL-20 0.000767 0.002135 0.002133 0.005353 0.005353
95.950000 RKL-20 0.000822 0.002272 0.002271 0.005664 0.005664
95.975000 RKL-20 0.000881 0.002418 0.002417 0.005989 0.005989
96.000000 RKL-20 0.000943 0.002572 0.002571 0.006331 0.006331
96.025000 RKL-20 0.001010 0.002735 0.002733 0.006688 0.006688
96.050000 RKL-20 0.001080 0.002907 0.002905 0.007061 0.007061
96.075000 RKL-20 0.001155 0.003088 0.003086 0.007452 0.007452
96.100000 RKL-20 0.001234 0.003280 0.003278 0.007860 0.007860
96.125000 RKL-20 0.001319 0.003481 0.003480 0.008287 0.008287
96.150000 RKL-20 0.001408 0.003694 0.003692 0.008733 0.008733
96.175000 RKL-20 0.001504 0.003918 0.003916 0.009198 0.009198
96.200000 RKL-20 0.001604 0.004154 0.004152 0.009683 0.009683
96.225000 RKL-20 0.001711 0.004403 0.004400 0.010189 0.010189
96.250000 RKL-20 0.001825 0.004664 0.004662 0.010716 0.010716
96.275000 RKL-20 0.001944 0.004939 0.004936 0.011265 0.011265
96.300000 RKL-20 0.002071 0.005228 0.005225 0.011837 0.011837
96.325000 RKL-20 0.002206 0.005531 0.005528 0.012432 0.012432
96.350000 RKL-20 0.002348 0.005849 0.005847 0.013051 0.013051
96.375000 RKL-20 0.002498 0.006184 0.006181 0.013694 0.013694
96.400000 RKL-20 0.002657 0.006534 0.006532 0.014362 0.014362
96.425000 RKL-20 0.002825 0.006902 0.006899 0.015056 0.015056
96.450000 RKL-20 0.003002 0.007288 0.007284 0.015775 0.015775
96.475000 RKL-20 0.003189 0.007691 0.007688 0.016522 0.016522
96.500000 RKL-20 0.003387 0.008114 0.008111 0.017296 0.017296
96.525000 RKL-20 0.003595 0.008556 0.008553 0.018098 0.018098
96.550000 RKL-20 0.003815 0.009019 0.009016 0.018928 0.018928
96.575000 RKL-20 0.004046 0.009503 0.009499 0.019787 0.019787
96.600000 RKL-20 0.004290 0.010009 0.010005 0.020676 0.020676
96.625000 RKL-20 0.004547 0.010537 0.010533 0.021595 0.021595
96.650000 RKL-20 0.004817 0.011089 0.011085 0.022544 0.022544
96.675000 RKL-20 0.005101 0.011665 0.011661 0.023524 0.023524
96.700000 RKL-20 0.005400 0.012266 0.012261 0.024535 0.024535
96.725000 RKL-20 0.005714 0.012892 0.012888 0.025578 0.025578
96.750000 RKL-20 0.006045 0.013545 0.013540 0.026653 0.026653
96.775000 RKL-20 0.006392 0.014225 0.014220 0.027760 0.027760
96.800000 RKL-20 0.006756 0.014933 0.014929 0.028900 0.028900
96.825000 RKL-20 0.007138 0.015671 0.015666 0.030073 0.030073
96.850000 RKL-20 0.007539 0.016437 0.016432 0.031279 0.031279
96.875000 RKL-20 0.007960 0.017235 0.017230 0.032518 0.032518
96.900000 RKL-20 0.008401 0.018064 0.018058 0.033790 0.033790
96.925000 RKL-20 0.008863 0.018925 0.018919 0.035097 0.035097
96.950000 RKL-20 0.009347 0.019819 0.019813 0.036436 0.036436
96.975000 RKL-20 0.009854 0.020747 0.020741 0.037810 0.037810
97.000000 RKL-20 0.010385 0.021710 0.021704 0.039216 0.039216
97.025000 RKL-20 0.010940 0.022708 0.022702 0.040656 0.040656
97.050000 RKL-20 0.011520 0.023743 0.023737 0.042130 0.042130
97.075000 RKL-20 0.012127 0.024815 0.024809 0.043636 0.043636
97.100000 RKL-20 0.012761 0.025925 0.025919 0.045175 0.045175
97.125000 RKL-20 0.013423 0.027074 0.027068 0.046747 0.046747
97.150000 RKL-20 0.014115 0.028263 0.028256 0.048350 0.048350
97.175000 RKL-20 0.014836 0.029492 0.029485 0.049985 0.049985
97.200000 RKL-20 0.015589 0.030763 0.030756 0.051650 0.051650
97.225000 RKL-20 0.016374 0.032075 0.032068 0.053346 0.053346
97.250000 RKL-20 0.017193 0.033430 0.033423 0.055072 0.055072
97.275000 RKL-20 0.018046 0.034829 0.034822 0.056826 0.056826
97.300000 RKL-20 0.018934 0.036272 0.036264 0.058608 0.058608
97.325000 RKL-20 0.019860 0.037760 0.037752 0.060417 0.060417
97.350000 RKL-20 0.020822 0.039293 0.039285 0.062253 0.062253
97.375000 RKL-20 0.021824 0.040873 0.040865 0.064113 0.064113
97.400000 RKL-20 0.022866 0.042499 0.042491 0.065997 0.065997
97.425000 RKL-20 0.023949 0.044173 0.044165 0.067903 0.067903
97.450000 RKL-20 0.025075 0.045895 0.045886 0.069831 0.069831
97.475000 RKL-20 0.026244 0.047665 0.047657 0.071779 0.071779
97.500000 RKL-20 0.027458 0.049484 0.049476 0.073745 0.073745
97.525000 RKL-20 0.028718 0.051352 0.051344 0.075727 0.075727
97.550000 RKL-20 0.030026 0.053270 0.053262 0.077725 0.077725
97.575000 RKL-20 0.031382 0.055239 0.055230 0.079736 0.079736
97.600000 RKL-20 0.032787 0.057257 0.057249 0.081759 0.081759
97.625000 RKL-20 0.034244 0.059327 0.059318 0.083791 0.083791
97.650000 RKL-20 0.035754 0.061447 0.061438 0.085831 0.085831
97.675000 RKL-20 0.037317 0.063618 0.063610 0.087876 0.087876
97.700000 RKL-20 0.038935 0.065841 0.065832 0.089925 0.089925
97.725000 RKL-20 0.040609 0.068115 0.068106 0.091975 0.091975
97.750000 RKL-20 0.042340 0.070439 0.070431 0.094024 0.094024
97.775000 RKL-20 0.044131 0.072816 0.072807 0.096069 0.096069
97.800000 RKL-20 0.045981 0.075243 0.075234 0.098109 0.098109
97.825000 RKL-20 0.047893 0.077721 0.077713 0.100140 0.100140
97.850000 RKL-20 0.049867 0.080250 0.080241 0.102160 0.102160
97.875000 RKL-20 0.051905 0.082829 0.082821 0.104166 0.104166
97.900000 RKL-20 0.054009 0.085458 0.085450 0.106156 0.106156
97.925000 RKL-20 0.056178 0.088136 0.088128 0.108126 0.108126
97.950000 RKL-20 0.058416 0.090864 0.090856 0.110074 0.110074
97.975000 RKL-20 0.060722 0.093640 0.093632 0.111998 0.111998
98.000000 RKL-20 0.063098 0.096463 0.096456 0.113893 0.113893
98.025000 RKL-20 0.065545 0.099334 0.099326 0.115758 0.115758
98.050000 RKL-20 0.068064 0.102251 0.102243 0.117589 0.117589
98.075000 RKL-20 0.070657 0.105213 0.105206 0.119382 0.119382
98.100000 RKL-20 0.073325 0.108219 0.108212 0.121136 0.121136
98.125000 RKL-20 0.076068 0.111269 0.111262 0.122847 0.122847
98.150000 RKL-20 0.078888 0.114361 0.114355 0.124511 0.124511
98.175000 RKL-20 0.081786 0.117494 0.117488 0.126126 0.126126
98.200000 RKL-20 0.084763 0.120667 0.120661 0.127688 0.127688
98.225000 RKL-20 0.087820 0.123878 0.123872 0.129194 0.129194
98.250000 RKL-20 0.090957 0.127126 0.127120 0.130641 0.130641
98.275000 RKL-20 0.094176 0.130409 0.130404 0.132027 0.132027
98.300000 RKL-20 0.097477 0.133726 0.133721 0.133347 0.133347
98.325000 RKL-20 0.100862 0.137076 0.137071 0.134599 0.134599
98.350000 RKL-20 0.104331 0.140455 0.140451 0.135779 0.135779
98.375000 RKL-20 0.107885 0.143864 0.143859 0.136885 0.136885
98.400000 RKL-20 0.111524 0.147299 0.147295 0.137913 0.137913
98.425000 RKL-20 0.115250 0.150758 0.150755 0.138861 0.138861
98.450000 RKL-20 0.119062 0.154241 0.154237 0.139725 0.139725
98.475000 RKL-20 0.122962 0.157744 0.157741 0.140503 0.140503
98.500000 RKL-20 0.126949 0.161265 0.161262 0.141192 0.141192
98.525000 RKL-20 0.131025 0.164802 0.164800 0.141790 0.141790
98.550000 RKL-20 0.135190 0.168353 0.168351 0.142293 0.142293
98.575000 RKL-20 0.139443 0.171915 0.171914 0.142699 0.142699
98.600000 RKL-20 0.143785 0.175487 0.175486 0.143006 0.143006
98.625000 RKL-20 0.148217 0.179064 0.179064 0.143211 0.143211
98.650000 RKL-20 0.152739 0.182646 0.182646 0.143314 0.143314
98.675000 RKL-20 0.157349 0.186229 0.186229 0.143312 0.143312
98.700000 RKL-20 0.162050 0.189810 0.189811 0.143201 0.143201
98.725000 RKL-20 0.166840 0.193387 0.193389 0.142976 0.142976
98.750000 RKL-20 0.171719 0.196958 0.196959 0.142636 0.142636
98.775000 RKL-20 0.176688 0.200518 0.200520 0.142189 0.142189
98.800000 RKL-20 0.181745 0.204066 0.204069 0.141633 0.141633
98.825000 RKL-20 0.186891 0.207598 0.207601 0.140952 0.140952
98.850000 RKL-20 0.192125 0.211112 0.211116 0.140152 0.140152
98.875000 RKL-20 0.197447 0.214604 0.214609 0.139242 0.139242
98.900000 RKL-20 0.202855 0.218072 0.218077 0.138210 0.138210
98.925000 RKL-20 0.208350 0.221513 0.221519 0.137053 0.137053
98.950000 RKL-20 0.213931 0.224924 0.224929 0.135783 0.135783
98.975000 RKL-20 0.219597 0.228301 0.228307 0.134390 0.134390
99.000000 RKL-20 0.225346 0.231642 0.231648 0.132872 0.132872
99.025000 RKL-20 0.231179 0.234943 0.234950 0.131240 0.131240
99.050000 RKL-20 0.237093 0.238202 0.238210 0.129483 0.129483
99.075000 RKL-20 0.243089 0.241416 0.241424 0.127607 0.127607
99.100000 RKL-20 0.249164 0.244581 0.244590 0.125613 0.125613
99.125000 RKL-20 0.255318 0.247695 0.247704 0.123496 0.123496
99.150000 RKL-20 0.261549 0.250754 0.250764 0.121266 0.121266
99.175000 RKL-20 0.267856 0.253757 0.253767 0.118917 0.118917
99.200000 RKL-20 0.274237 0.256699 0.256709 0.116452 0.116452
99.225000 RKL-20 0.280690 0.259578 0.259589 0.113876 0.113876
99.250000 RKL-20 0.287215 0.262391 0.262403 0.111184 0.111184
99.275000 RKL-20 0.293810 0.265136 0.265148 0.108385 0.108385
99.300000 RKL-20 0.300472 0.267809 0.267822 0.105476 0.105476
99.325000 RKL-20 0.307200 0.270408 0.270421 0.102462 0.102462
99.350000 RKL-20 0.313993 0.272931 0.272944 0.099345 0.099345
99.375000 RKL-20 0.320847 0.275374 0.275388 0.096126 0.096126
99.400000 RKL-20 0.327761 0.277736 0.277750 0.092810 0.092810
99.425000 RKL-20 0.334734 0.280013 0.280028 0.089398 0.089398
99.450000 RKL-20 0.341762 0.282205 0.282220 0.085895 0.085895
99.475000 RKL-20 0.348844 0.284307 0.284322 0.082302 0.082302
99.500000 RKL-20 0.355977 0.286319 0.286334 0.078626 0.078626
99.525000 RKL-20 0.363160 0.288237 0.288253 0.074867 0.074867
99.550000 RKL-20 0.370389 0.290061 0.290077 0.071031 0.071031
99.575000 RKL-20 0.377663 0.291788 0.291805 0.067120 0.067120
99.600000 RKL-20 0.384979 0.293416 0.293433 0.063139 0.063139
99.625000 RKL-20 0.392334 0.294944 0.294961 0.059093 0.059093
99.650000 RKL-20 0.399726 0.296370 0.296387 0.054985 0.054985
99.675000 RKL-20 0.407152 0.297693 0.297710 0.050820 0.050820
99.700000 RKL-20 0.414611 0.298910 0.298928 0.046602 0.046602
99.725000 RKL-20 0.422098 0.300022 0.300040 0.042336 0.042336
99.750000 RKL-20 0.429612 0.301027 0.301045 0.038026 0.038026
99.775000 RKL-20 0.437149 0.301923 0.301941 0.033678 0.033678
99.800000 RKL-20 0.444708 0.302710 0.302729 0.029295 0.029295
99.825000 RKL-20 0.452285 0.303387 0.303406 0.024884 0.024884
99.850000 RKL-20 0.459877 0.303954 0.303973 0.020447 0.020447
99.875000 RKL-20 0.467482 0.304410 0.304428 0.015992 0.015992
99.900000 RKL-20 0.475098 0.304753 0.304772 0.011521 0.011521
99.925000 RKL-20 0.482720 0.304985 0.305004 0.007042 0.007042
99.950000 RKL-20 0.490347 0.305105 0.305123 0.002557 0.002557
99.975000 RKL-20 0.497975 0.305117 0.305137 -0.001653 -0.001653
100.000000 RKL-20 0.505603 0.305016 0.305036 -0.006405 -0.006405
100.025000 RKL-20 0.513226 0.304797 0.304814 -0.011146 -0.011146
100.050000 RKL-20 0.520843 0.304466 0.304484 -0.015326 -0.015326
100.075000 RKL-20 0.528449 0.304027 0.304046 -0.019758 -0.019758
100.100000 RKL-20 0.536044 0.303478 0.303496 -0.024165 -0.024165
100.125000 RKL-20 0.543623 0.302819 0.302837 -0.028543 -0.028543
100.150000 RKL-20 0.551185 0.302051 0.302069 -0.032885 -0.032885
100.175000 RKL-20 0.558726 0.301176 0.301193 -0.037189 -0.037189
100.200000 RKL-20 0.566244 0.300193 0.300210 -0.041448 -0.041448
100.225000 RKL-20 0.573736 0.299104 0.299121 -0.045659 -0.045659
100.250000 RKL-20 0.581199 0.297910 0.297927 -0.049817 -0.049817
100.275000 RKL-20 0.588631 0.296614 0.296630 -0.053918 -0.053918
100.300000 RKL-20 0.596030 0.295215 0.295232 -0.057957 -0.057957
100.325000 RKL-20 0.603392 0.293717 0.293733 -0.061931 -0.061931
100.350000 RKL-20 0.610715 0.292120 0.292135 -0.065835 -0.065835
100.375000 RKL-20 0.617998 0.290426 0.290441 -0.069666 -0.069666
100.400000 RKL-20 0.625237 0.288637 0.288652 -0.073420 -0.073420
100.425000 RKL-20 0.632430 0.286756 0.286771 -0.077093 -0.077093
100.450000 RKL-20 0.639574 0.284784 0.284798 -0.080684 -0.080684
100.475000 RKL-20 0.646669 0.282723 0.282737 -0.084185 -0.084185
100.500000 RKL-20 0.653711 0.280575 0.280589 -0.087598 -0.087598
100.525000 RKL-20 0.660698 0.278344 0.278357 -0.090916 -0.090916
100.550000 RKL-20 0.667628 0.276031 0.276044 -0.094139 -0.094139
100.575000 RKL-20 0.674499 0.273638 0.273651 -0.097263 -0.097263
100.600000 RKL-20 0.681310 0.271169 0.271181 -0.100286 -0.100286
100.625000 RKL-20 0.688058 0.268625 0.268637 -0.103206 -0.103206
100.650000 RKL-20 0.694741 0.266010 0.266021 -0.106020 -0.106020
100.675000 RKL-20 0.701358 0.263326 0.263336 -0.108728 -0.108728
100.700000 RKL-20 0.707907 0.260575 0.260585 -0.111325 -0.111325
100.725000 RKL-20 0.714387 0.257761 0.257771 -0.113813 -0.113813
100.750000 RKL-20 0.720795 0.254886 0.254895 -0.116189 -0.116189
100.775000 RKL-20 0.727131 0.251953 0.251962 -0.118451 -0.118451
100.800000 RKL-20 0.733393 0.248964 0.248973 -0.120600 -0.120600
100.825000 RKL-20 0.739579 0.245924 0.245932 -0.122632 -0.122632
100.850000 RKL-20 0.745689 0.242834 0.242842 -0.124552 -0.124552
100.875000 RKL-20 0.751721 0.239698 0.239705 -0.126353 -0.126353
100.900000 RKL-20 0.757674 0.236518 0.236525 -0.128039 -0.128039
100.925000 RKL-20 0.763547 0.233297 0.233304 -0.129610 -0.129610
100.950000 RKL-20 0.769339 0.230039 0.230045 -0.131060 -0.131060
100.975000 RKL-20 0.775049 0.226746 0.226751 -0.132399 -0.132399
101.000000 RKL-20 0.780676 0.223421 0.223425 -0.133620 -0.133620
101.025000 RKL-20 0.786220 0.220066 0.220070 -0.134724 -0.134724
101.050000 RKL-20 0.791679 0.216686 0.216689 -0.135719 -0.135719
101.075000 RKL-20 0.797054 0.213282 0.213285 -0.136595 -0.136595
101.100000 RKL-20 0.802344 0.209857 0.209860 -0.137359 -0.137359
101.125000 RKL-20 0.807547 0.206415 0.206417 -0.138017 -0.138017
101.150000 RKL-20 0.812664 0.202958 0.202960 -0.138559 -0.138559
101.175000 RKL-20 0.817695 0.199489 0.199490 -0.138992 -0.138992
101.200000 RKL-20 0.822639 0.196010 0.196011 -0.139324 -0.139324
101.225000 RKL-20 0.827495 0.192524 0.192524 -0.139547 -0.139547
101.250000 RKL-20 0.832265 0.189034 0.189034 -0.139660 -0.139660
101.275000 RKL-20 0.836947 0.185542 0.185542 -0.139678 -0.139678
101.300000 RKL-20 0.841542 0.182051 0.182050 -0.139601 -0.139601
101.325000 RKL-20 0.846050 0.178563 0.178562 -0.139423 -0.139423
101.350000 RKL-20 0.850470 0.175081 0.175080 -0.139145 -0.139145
101.375000 RKL-20 0.854804 0.171607 0.171605 -0.138774 -0.138774
101.400000 RKL-20 0.859051 0.168143 0.168141 -0.138314 -0.138314
101.425000 RKL-20 0.863211 0.164692 0.164690 -0.137766 -0.137766
101.450000 RKL-20 0.867285 0.161256 0.161253 -0.137133 -0.137133
101.475000 RKL-20 0.871274 0.157837 0.157834 -0.136417 -0.136417
101.500000 RKL-20 0.875177 0.154436 0.154433 -0.135620 -0.135620
101.525000 RKL-20 0.878996 0.151057 0.151053 -0.134746 -0.134746
101.550000 RKL-20 0.882730 0.147700 0.147696 -0.133796 -0.133796
101.575000 RKL-20 0.886381 0.144368 0.144363 -0.132775 -0.132775
101.600000 RKL-20 0.889948 0.141062 0.141057 -0.131684 -0.131684
101.625000 RKL-20 0.893434 0.137785 0.137780 -0.130526 -0.130526
101.650000 RKL-20 0.896837 0.134537 0.134531 -0.129304 -0.129304
101.675000 RKL-20 0.900160 0.131320 0.131315 -0.128022 -0.128022
101.700000 RKL-20 0.903403 0.128136 0.128131 -0.126682 -0.126682
101.725000 RKL-20 0.906567 0.124987 0.124981 -0.125287 -0.125287
101.750000 RKL-20 0.909653 0.121873 0.121866 -0.123840 -0.123840
101.775000 RKL-20 0.912661 0.118795 0.118789 -0.122344 -0.122344
101.800000 RKL-20 0.915593 0.115756 0.115749 -0.120801 -0.120801
101.825000 RKL-20 0.918449 0.112756 0.112749 -0.119215 -0.119215
101.850000 RKL-20 0.921230 0.109796 0.109789 -0.117589 -0.117589
101.875000 RKL-20 0.923939 0.106877 0.106870 -0.115925 -0.115925
101.900000 RKL-20 0.926574 0.104000 0.103993 -0.114226 -0.114226
101.925000 RKL-20 0.929139 0.101166 0.101159 -0.112494 -0.112494
101.950000 RKL-20 0.931633 0.098376 0.098368 -0.110734 -0.110734
101.975000 RKL-20 0.934057 0.095630 0.095622 -0.108946 -0.108946
102.000000 RKL-20 0.936414 0.092929 0.092921 -0.107135 -0.107135
102.025000 RKL-20 0.938704 0.090273 0.090265 -0.105302 -0.105302
102.050000 RKL-20 0.940928 0.087664 0.087656 -0.103450 -0.103450
102.075000 RKL-20 0.943087 0.085101 0.085093 -0.101582 -0.101582
102.100000 RKL-20 0.945183 0.082585 0.082577 -0.099700 -0.099700
102.125000 RKL-20 0.947216 0.080116 0.080108 -0.097807 -0.097807
102.150000 RKL-20 0.949188 0.077695 0.077687 -0.095904 -0.095904
102.175000 RKL-20 0.951101 0.075321 0.075313 -0.093994 -0.093994
102.200000 RKL-20 0.952955 0.072995 0.072987 -0.092080 -0.092080
102.225000 RKL-20 0.954751 0.070717 0.070709 -0.090163 -0.090163
102.250000 RKL-20 0.956490 0.068487 0.068479 -0.088245 -0.088245
102.275000 RKL-20 0.958175 0.066305 0.066297 -0.086329 -0.086329
102.300000 RKL-20 0.959806 0.064170 0.064162 -0.084417 -0.084417
102.325000 RKL-20 0.961383 0.062084 0.062076 -0.082509 -0.082509
102.350000 RKL-20 0.962910 0.060045 0.060037 -0.080609 -0.080609
102.375000 RKL-20 0.964386 0.058053 0.058045 -0.078718 -0.078718
102.400000 RKL-20 0.965812 0.056109 0.056101 -0.076837 -0.076837
102.425000 RKL-20 0.967191 0.054211 0.054203 -0.074968 -0.074968
102.450000 RKL-20 0.968523 0.052360 0.052352 -0.073113 -0.073113
102.475000 RKL-20 0.969809 0.050555 0.050548 -0.071272 -0.071272
102.500000 RKL-20 0.971051 0.048796 0.048789 -0.069448 -0.069448
102.525000 RKL-20 0.972249 0.047083 0.047075 -0.067641 -0.067641
102.550000 RKL-20 0.973405 0.045414 0.045407 -0.065854 -0.065854
102.575000 RKL-20 0.974520 0.043790 0.043782 -0.064086 -0.064086
102.600000 RKL-20 0.975594 0.042209 0.042202 -0.062339 -0.062339
102.625000 RKL-20 0.976630 0.040673 0.040665 -0.060615 -0.060615
102.650000 RKL-20 0.977628 0.039178 0.039171 -0.058913 -0.058913
102.675000 RKL-20 0.978589 0.037727 0.037720 -0.057235 -0.057235
102.700000 RKL-20 0.979514 0.036316 0.036310 -0.055582 -0.055582
102.725000 RKL-20 0.980405 0.034947 0.034941 -0.053954 -0.053954
102.750000 RKL-20 0.981262 0.033618 0.033612 -0.052352 -0.052352
102.775000 RKL-20 0.982086 0.032329 0.032323 -0.050777 -0.050777
102.800000 RKL-20 0.982878 0.031079 0.031073 -0.049229 -0.049229
102.825000 RKL-20 0.983640 0.029867 0.029861 -0.047709 -0.047709
102.850000 RKL-20 0.984372 0.028693 0.028687 -0.046217 -0.046217
102.875000 RKL-20 0.985074 0.027556 0.027550 -0.044753 -0.044753
102.900000 RKL-20 0.985749 0.026455 0.026449 -0.043319 -0.043319
102.925000 RKL-20 0.986397 0.025390 0.025384 -0.041913 -0.041913
102.950000 RKL-20 0.987019 0.024359 0.024354 -0.040537 -0.040537
102.975000 RKL-20 0.987615 0.023363 0.023357 -0.039190 -0.039190
103.000000 RKL-20 0.988187 0.022399 0.022394 -0.037873 -0.037873
103.025000 RKL-20 0.988735 0.021469 0.021463 -0.036586 -0.036586
103.050000 RKL-20 0.989260 0.020570 0.020565 -0.035328 -0.035328
103.075000 RKL-20 0.989764 0.019702 0.019697 -0.034100 -0.034100
103.100000 RKL-20 0.990246 0.018864 0.018860 -0.032902 -0.032902
103.125000 RKL-20 0.990707 0.018056 0.018052 -0.031733 -0.031733
103.150000 RKL-20 0.991148 0.017277 0.017273 -0.030594 -0.030594
103.175000 RKL-20 0.991571 0.016526 0.016522 -0.029485 -0.029485
103.200000 RKL-20 0.991975 0.015803 0.015798 -0.028404 -0.028404
103.225000 RKL-20 0.992361 0.015106 0.015102 -0.027353 -0.027353
103.250000 RKL-20 0.992730 0.014435 0.014431 -0.026330 -0.026330
103.275000 RKL-20 0.993083 0.013789 0.013785 -0.025335 -0.025335
103.300000 RKL-20 0.993419 0.013168 0.013164 -0.024369 -0.024369
103.325000 RKL-20 0.993741 0.012570 0.012566 -0.023430 -0.023430
103.350000 RKL-20 0.994048 0.011996 0.011992 -0.022519 -0.022519
103.375000 RKL-20 0.994341 0.011444 0.011440 -0.021635 -0.021635
103.400000 RKL-20 0.994620 0.010914 0.010910 -0.020777 -0.020777
103.425000 RKL-20 0.994886 0.010405 0.010401 -0.019946 -0.019946
103.450000 RKL-20 0.995140 0.009916 0.009913 -0.019141 -0.019141
103.475000 RKL-20 0.995382 0.009447 0.009444 -0.018361 -0.018361
103.500000 RKL-20 0.995613 0.008998 0.008995 -0.017606 -0.017606
103.525000 RKL-20 0.995832 0.008567 0.008564 -0.016876 -0.016876
103.550000 RKL-20 0.996041 0.008154 0.008151 -0.016169 -0.016169
103.575000 RKL-20 0.996240 0.007758 0.007755 -0.015487 -0.015487
103.600000 RKL-20 0.996429 0.007379 0.007376 -0.014827 -0.014827
103.625000 RKL-20 0.996609 0.007016 0.007014 -0.014190 -0.014190
103.650000 RKL-20 0.996780 0.006669 0.006667 -0.013575 -0.013575
103.675000 RKL-20 0.996942 0.006337 0.006335 -0.012981 -0.012981
103.700000 RKL-20 0.997097 0.006020 0.006018 -0.012409 -0.012409
103.725000 RKL-20 0.997243 0.005717 0.005714 -0.011857 -0.011857
103.750000 RKL-20 0.997382 0.005427 0.005425 -0.011325 -0.011325
103.775000 RKL-20 0.997515 0.005150 0.005148 -0.010813 -0.010813
103.800000 RKL-20 0.997640 0.004886 0.004884 -0.010320 -0.010320
103.825000 RKL-20 0.997759 0.004634 0.004632 -0.009845 -0.009845
103.850000 RKL-20 0.997872 0.004394 0.004392 -0.009388 -0.009388
103.875000 RKL-20 0.997979 0.004164 0.004163 -0.008949 -0.008949
103.900000 RKL-20 0.998080 0.003946 0.003944 -0.008526 -0.008526
103.925000 RKL-20 0.998176 0.003738 0.003736 -0.008120 -0.008120
103.950000 RKL-20 0.998267 0.003540 0.003538 -0.007730 -0.007730
103.975000 RKL-20 0.998353 0.003351 0.003350 -0.007356 -0.007356
104.000000 RKL-20 0.998434 0.003172 0.003170 -0.006996 -0.006996
104.025000 RKL-20 0.998511 0.003001 0.003000 -0.006651 -0.006651
104.050000 RKL-20 0.998584 0.002839 0.002838 -0.006319 -0.006319
104.075000 RKL-20 0.998653 0.002685 0.002684 -0.006002 -0.006002
104.100000 RKL-20 0.998719 0.002539 0.002538 -0.005697 -0.005697
104.125000 RKL-20 0.998780 0.002400 0.002399 -0.005405 -0.005405
104.150000 RKL-20 0.998839 0.002268 0.002267 -0.005125 -0.005125
104.175000 RKL-20 0.998894 0.002144 0.002143 -0.004856 -0.004856
104.200000 RKL-20 0.998946 0.002025 0.002024 -0.004599 -0.004599
104.225000 RKL-20 0.998995 0.001913 0.001913 -0.004353 -0.004353
104.250000 RKL-20 0.999041 0.001808 0.001807 -0.004117 -0.004117
104.275000 RKL-20 0.999085 0.001708 0.001707 -0.003891 -0.003891
104.300000 RKL-20 0.999127 0.001613 0.001612 -0.003674 -0.003674
104.325000 RKL-20 0.999166 0.001524 0.001523 -0.003466 -0.003466
104.350000 RKL-20 0.999203 0.001440 0.001439 -0.003268 -0.003268
104.375000 RKL-20 0.999238 0.001360 0.001359 -0.003077 -0.003077
104.400000 RKL-20 0.999271 0.001286 0.001285 -0.002894 -0.002894
104.425000 RKL-20 0.999302 0.001215 0.001215 -0.002719 -0.002719
104.450000 RKL-20 0.999332 0.001150 0.001149 -0.002551 -0.002551
104.475000 RKL-20 0.999360 0.001088 0.001087 -0.002390 -0.002390
104.500000 RKL-20 0.999386 0.001030 0.001029 -0.002236 -0.002236
104.525000 RKL-20 0.999411 0.000976 0.000975 -0.002087 -0.002087
104.550000 RKL-20 0.999435 0.000925 0.000925 -0.001944 -0.001944
104.575000 RKL-20 0.999458 0.000879 0.000878 -0.001807 -0.001807
104.600000 RKL-20 0.999479 0.000835 0.000835 -0.001675 -0.001675
104.625000 RKL-20 0.999499 0.000795 0.000794 -0.001547 -0.001547
104.650000 RKL-20 0.999519 0.000758 0.000757 -0.001424 -0.001424
104.675000 RKL-20 0.999537 0.000724 0.000723 -0.001305 -0.001305
104.700000 RKL-20 0.999555 0.000692 0.000692 -0.001190 -0.001190
104.725000 RKL-20 0.999572 0.000664 0.000664 -0.001078 -0.001078
104.750000 RKL-20 0.999588 0.000638 0.000638 -0.000970 -0.000970
104.775000 RKL-20 0.999604 0.000615 0.000615 -0.000865 -0.000865
104.800000 RKL-20 0.999619 0.000595 0.000595 -0.000762 -0.000762
104.825000 RKL-20 0.999633 0.000577 0.000577 -0.000661 -0.000661
104.850000 RKL-20 0.999648 0.000562 0.000562 -0.000563 -0.000563
104.875000 RKL-20 0.999662 0.000549 0.000549 -0.000466 -0.000466
104.900000 RKL-20 0.999675 0.000539 0.000538 -0.000371 -0.000371
104.925000 RKL-20 0.999689 0.000531 0.000530 -0.000277 -0.000277
104.950000 RKL-20 0.999702 0.000525 0.000524 -0.000184 -0.000184
104.975000 RKL-20 0.999715 0.000521 0.000521 -0.000092 -0.000092
95.025000 RKC-0.1 0.000000 0.000039 0.000069 0.005522 0.005522
95.050000 RKC-0.1 0.000003 0.000087 0.000093 -0.001666 -0.001666
95.075000 RKC-0.1 0.000004 0.000027 0.000008 -0.003155 -0.003155
95.100000 RKC-0.1 0.000004 0.000003 -0.000004 0.001305 0.001305
95.125000 RKC-0.1 0.000005 0.000059 0.000076 0.003108 0.003108
95.150000 RKC-0.1 0.000007 0.000083 0.000054 -0.001130 -0.001130
95.175000 RKC-0.1 0.000009 0.000143 0.000131 0.005914 0.005914
95.200000 RKC-0.1 0.000014 0.000326 0.000298 0.008731 0.008731
95.225000 RKC-0.1 0.000025 0.000628 0.000569 0.015459 0.015459
95.250000 RKC-0.1 0.000046 0.001193 0.001183 0.029668 0.029668
95.275000 RKC-0.1 0.000085 0.001962 0.002044 0.031921 0.031921
95.300000 RKC-0.1 0.000144 0.002516 0.002653 0.012401 0.012401
95.325000 RKC-0.1 0.000210 0.002417 0.002565 -0.020360 -0.020360
95.350000 RKC-0.1 0.000264 0.001464 0.001513 -0.055850 -0.055850
95.375000 RKC-0.1 0.000284 -0.000078 -0.000273 -0.067509 -0.067509
95.400000 RKC-0.1 0.000261 -0.001180 -0.001480 -0.020678 -0.020678
95.425000 RKC-0.1 0.000225 -0.000797 -0.000847 0.051279 0.051279
95.450000 RKC-0.1 0.000221 0.000634 0.000899 0.063208 0.063208
95.475000 RKC-0.1 0.000256 0.001418 0.001663 -0.000433 -0.000433
95.500000 RKC-0.1 0.000292 0.000675 0.000569 -0.059075 -0.059075
95.525000 RKC-0.1 0.000290 -0.000484 -0.000802 -0.033643 -0.033643
95.550000 RKC-0.1 0.000267 -0.000372 -0.000379 0.042638 0.042638
95.575000 RKC-0.1 0.000271 0.000714 0.001048 0.044227 0.044227
95.600000 RKC-0.1 0.000303 0.000817 0.000853 -0.035977 -0.035977
95.625000 RKC-0.1 0.000312 -0.000192 -0.000523 -0.044727 -0.044727
95.650000 RKC-0.1 0.000294 -0.000318 -0.000331 0.034637 0.034637
95.675000 RKC-0.1 0.000296 0.000587 0.000898 0.037780 0.037780
95.700000 RKC-0.1 0.000323 0.000599 0.000558 -0.036857 -0.036857
95.725000 RKC-0.1 0.000326 -0.000202 -0.000486 -0.027175 -0.027175
95.750000 RKC-0.1 0.000313 -0.000027 0.000091 0.041127 0.041127
95.775000 RKC-0.1 0.000325 0.000648 0.000886 0.012863 0.012863
95.800000 RKC-0.1 0.000345 0.000255 0.000037 -0.044282 -0.044282
95.825000 RKC-0.1 0.000338 -0.000198 -0.000328 0.008045 0.008045
95.850000 RKC-0.1 0.000335 0.000392 0.000679 0.039145 0.039145
95.875000 RKC-0.1 0.000357 0.000508 0.000441 -0.029814 -0.029814
95.900000 RKC-0.1 0.000361 -0.000033 -0.000314 -0.013514 -0.013514
95.925000 RKC-0.1 0.000356 0.000472 0.000605 0.053932 0.053932
95.950000 RKC-0.1 0.000384 0.001422 0.001264 0.022063 0.022063
95.975000 RKC-0.1 0.000427 0.002448 0.001838 0.059985 0.059985
96.000000 RKC-0.1 0.000507 0.005776 0.005569 0.206261 0.206261
96.025000 RKC-0.1 0.000716 0.011552 0.011620 0.255806 0.255806
96.050000 RKC-0.1 0.001084 0.017742 0.018264 0.239403 0.239403
96.075000 RKC-0.1 0.001603 0.022160 0.023856 0.114030 0.114030
96.100000 RKC-0.1 0.002192 0.019920 0.021378 -0.293210 -0.293210
96.125000 RKC-0.1 0.002599 0.008214 0.007511 -0.643224 -0.643224
96.150000 RKC-0.1 0.002603 -0.005755 -0.008136 -0.474344 -0.474344
96.175000 RKC-0.1 0.002311 -0.010472 -0.012416 0.097004 0.097004
96.200000 RKC-0.1 0.002079 -0.002214 -0.001276 0.563636 0.563636
96.225000 RKC-0.1 0.002200 0.009061 0.012161 0.338404 0.338404
96.250000 RKC-0.1 0.002532 0.008222 0.008485 -0.405565 -0.405565
96.275000 RKC-0.1 0.002611 -0.002706 -0.005826 -0.468658 -0.468658
96.300000 RKC-0.1 0.002397 -0.005062 -0.005749 0.280189 0.280189
96.325000 RKC-0.1 0.002358 0.004006 0.006756 0.445248 0.445248
96.350000 RKC-0.1 0.002597 0.006889 0.007657 -0.214665 -0.214665
96.375000 RKC-0.1 0.002703 -0.000784 -0.003401 -0.399134 -0.399134
96.400000 RKC-0.1 0.002558 -0.002912 -0.003413 0.228868 0.228868
96.425000 RKC-0.1 0.002557 0.004311 0.007135 0.348952 0.348952
96.450000 RKC-0.1 0.002774 0.004562 0.004060 -0.328841 -0.328841
96.475000 RKC-0.1 0.002785 -0.002153 -0.004769 -0.208330 -0.208330
96.500000 RKC-0.1 0.002666 0.000489 0.002401 0.419637 0.419637
96.525000 RKC-0.1 0.002810 0.005243 0.006571 -0.039283 -0.039283
96.550000 RKC-0.1 0.002928 0.000276 -0.002334 -0.358056 -0.358056
96.575000 RKC-0.1 0.002823 -0.000845 -0.000292 0.268344 0.268344
96.600000 RKC-0.1 0.002886 0.004206 0.006160 0.135709 0.135709
96.625000 RKC-0.1 0.003034 0.001736 -0.000197 -0.333238 -0.333238
96.650000 RKC-0.1 0.002973 -0.000795 -0.001138 0.130701 0.130701
96.675000 RKC-0.1 0.002994 0.003501 0.005404 0.212969 0.212969
96.700000 RKC-0.1 0.003148 0.003114 0.001199 -0.243904 -0.243904
96.725000 RKC-0.1 0.003150 0.002760 0.001008 0.215606 0.215606
96.750000 RKC-0.1 0.003286 0.013406 0.013327 0.636024 0.636024
96.775000 RKC-0.1 0.003820 0.029542 0.025482 0.654870 0.654870
96.800000 RKC-0.1 0.004763 0.058093 0.057074 1.629236 1.629236
96.825000 RKC-0.1 0.006724 0.101881 0.108663 1.873761 1.873761
96.850000 RKC-0.1 0.009857 0.128378 0.137018 0.246013 0.246013
96.875000 RKC-0.1 0.013143 0.108606 0.116858 -1.827763 -1.827763
96.900000 RKC-0.1 0.015287 0.038154 0.033685 -3.808359 -3.808359
96.925000 RKC-0.1 0.015051 -0.043647 -0.062902 -2.735708 -2.735708
96.950000 RKC-0.1 0.013105 -0.054272 -0.060702 1.885689 1.885689
96.975000 RKC-0.1 0.012337 0.012162 0.026611 3.428995 3.428995
97.000000 RKC-0.1 0.013713 0.054540 0.066798 -0.038766 -0.038766
97.025000 RKC-0.1 0.015064 0.016796 0.007606 -2.980756 -2.980756
97.050000 RKC-0.1 0.014553 -0.030155 -0.045694 -0.775305 -0.775305
97.075000 RKC-0.1 0.013557 -0.002920 0.007700 2.954085 2.954085
97.100000 RKC-0.1 0.014407 0.039070 0.052876 0.405148 0.405148
97.125000 RKC-0.1 0.015510 0.007779 -0.007275 -2.908398 -2.908398
97.150000 RKC-0.1 0.014796 -0.019766 -0.026083 0.704733 0.704733
97.175000 RKC-0.1 0.014522 0.016800 0.032922 2.220611 2.220611
97.200000 RKC-0.1 0.015636 0.023949 0.021388 -1.648697 -1.648697
97.225000 RKC-0.1 0.015719 -0.009585 -0.022276 -1.034031 -1.034031
97.250000 RKC-0.1 0.015157 0.002638 0.012355 2.011885 2.011885
97.275000 RKC-0.1 0.015851 0.023785 0.029292 -0.320150 -0.320150
97.300000 RKC-0.1 0.016346 -0.000738 -0.014226 -1.641726 -1.641726
97.325000 RKC-0.1 0.015814 -0.001319 0.004453 1.595278 1.595278
97.350000 RKC-0.1 0.016280 0.021247 0.029399 0.210022 0.210022
97.375000 RKC-0.1 0.016877 0.002042 -0.011769 -1.746438 -1.746438
97.400000 RKC-0.1 0.016382 -0.000186 0.006359 1.568165 1.568165
97.425000 RKC-0.1 0.016867 0.019383 0.025413 -0.002607 -0.002607
97.450000 RKC-0.1 0.017351 0.001229 -0.011954 -1.449751 -1.449751
97.475000 RKC-0.1 0.016929 0.004534 0.013170 1.714170 1.714170
97.500000 RKC-0.1 0.017578 0.021479 0.019118 -0.358570 -0.358570
97.525000 RKC-0.1 0.018003 0.019598 0.003197 0.208116 0.208116
97.550000 RKC-0.1 0.018558 0.074004 0.072428 4.144331 4.144331
97.575000 RKC-0.1 0.021703 0.182340 0.169107 4.522573 4.522573
97.600000 RKC-0.1 0.027675 0.335102 0.345911 7.698415 7.698415
97.625000 RKC-0.1 0.038458 0.495137 0.548455 5.104325 5.104325
97.650000 RKC-0.1 0.052432 0.462789 0.495656 -7.692153 -7.692153
97.675000 RKC-0.1 0.061598 0.171885 0.150334 -15.580147 -15.580147
97.700000 RKC-0.1 0.061026 -0.152964 -0.226520 -10.407781 -10.407781
97.725000 RKC-0.1 0.053949 -0.192490 -0.221188 7.245711 7.245711
97.750000 RKC-0.1 0.051401 0.074749 0.154468 14.133365 14.133365
97.775000 RKC-0.1 0.057687 0.188926 0.216755 -4.999184 -4.999184
97.800000 RKC-0.1 0.060848 -0.019542 -0.091873 -11.678245 -11.678245
97.825000 RKC-0.1 0.056710 -0.094506 -0.104467 5.681107 5.681107
97.850000 RKC-0.1 0.056122 0.077402 0.139599 8.071573 8.071573
97.875000 RKC-0.1 0.060580 0.092600 0.083950 -6.855759 -6.855759
97.900000 RKC-0.1 0.060752 -0.052844 -0.111670 -4.779746 -4.779746
97.925000 RKC-0.1 0.057938 0.004139 0.051369 9.338402 9.338402
97.950000 RKC-0.1 0.060959 0.095911 0.117664 -1.996670 -1.996670
97.975000 RKC-0.1 0.062733 -0.019266 -0.084443 -7.217476 -7.217476
98.000000 RKC-0.1 0.059996 -0.004171 0.038403 8.425082 8.425082
98.025000 RKC-0.1 0.062525 0.078734 0.093324 -1.792725 -1.792725
98.050000 RKC-0.1 0.063933 -0.009857 -0.060243 -5.294523 -5.294523
98.075000 RKC-0.1 0.062032 0.008938 0.048245 6.798156 6.798156
98.100000 RKC-0.1 0.064380 0.060972 0.061730 -2.635499 -2.635499
98.125000 RKC-0.1 0.065080 -0.007190 -0.040852 -2.817408 -2.817408
98.150000 RKC-0.1 0.064020 0.023361 0.059680 5.261479 5.261479
98.175000 RKC-0.1 0.066248 0.045942 0.034358 -3.455030 -3.455030
98.200000 RKC-0.1 0.066317 -0.005681 -0.025680 -0.674835 -0.674835
98.225000 RKC-0.1 0.065964 0.037444 0.074796 4.124879 4.124879
98.250000 RKC-0.1 0.068189 0.028510 -0.003526 -4.839631 -4.839631
98.275000 RKC-0.1 0.067390 0.003625 0.009763 2.848826 2.848826
98.300000 RKC-0.1 0.068371 0.056430 0.064342 1.375611 1.375611
98.325000 RKC-0.1 0.070211 0.067085 0.002294 -0.523252 -0.523252
98.350000 RKC-0.1 0.071725 0.248376 0.240759 15.026532 15.026532
98.375000 RKC-0.1 0.082630 0.646890 0.618193 16.854616 16.854616
98.400000 RKC-0.1 0.104069 1.154347 1.265333 23.741935 23.741935
98.425000 RKC-0.1 0.140347 1.414937 1.599310 -2.894692 -2.894692
98.450000 RKC-0.1 0.174816 0.789452 0.740513 -47.144126 -47.144126
98.475000 RKC-0.1 0.179820 -0.242334 -0.452066 -35.398785 -35.398785
98.500000 RKC-0.1 0.162700 -0.498108 -0.593449 14.936865 14.936865
98.525000 RKC-0.1 0.154915 0.161336 0.395555 37.818683 37.818683
98.550000 RKC-0.1 0.170766 0.404145 0.433828 -18.393935 -18.393935
98.575000 RKC-0.1 0.175122 -0.144749 -0.369422 -25.517632 -25.517632
98.600000 RKC-0.1 0.163529 -0.108672 0.003622 28.403766 28.403766
98.625000 RKC-0.1 0.169688 0.264538 0.361729 1.453099 1.453099
98.650000 RKC-0.1 0.176756 0.009294 -0.143570 -21.872672 -21.872672
98.675000 RKC-0.1 0.170153 -0.078931 -0.041386 14.814728 14.814728
98.700000 RKC-0.1 0.172809 0.178802 0.280161 5.803920 5.803920
98.725000 RKC-0.1 0.179093 0.019825 -0.118573 -18.522147 -18.522147
98.750000 RKC-0.1 0.173801 -0.028037 0.034643 14.693225 14.693225
98.775000 RKC-0.1 0.177691 0.151253 0.203863 -0.349994 -0.349994
98.800000 RKC-0.1 0.181363 -0.015324 -0.142409 -12.976224 -12.976224
98.825000 RKC-0.1 0.176925 0.041526 0.166718 17.524226 17.524226
98.850000 RKC-0.1 0.183439 0.104055 0.041980 -12.521910 -12.521910
98.875000 RKC-0.1 0.182128 -0.022770 -0.043223 2.375937 2.375937
98.900000 RKC-0.1 0.182301 0.097987 0.180560 7.284611 7.284611
98.925000 RKC-0.1 0.187027 0.032384 -0.071259 -12.532826 -12.532826
98.950000 RKC-0.1 0.183920 0.029992 0.114694 12.341456 12.341456
98.975000 RKC-0.1 0.188527 0.084422 0.043244 -7.987045 -7.987045
99.000000 RKC-0.1 0.188141 0.008281 0.001034 1.895727 1.895727
99.025000 RKC-0.1 0.188941 0.077415 0.122069 3.635042 3.635042
99.050000 RKC-0.1 0.192012 0.034332 -0.028395 -7.081742 -7.081742
99.075000 RKC-0.1 0.190657 0.045468 0.104973 7.972631 7.972631
99.100000 RKC-0.1 0.194285 0.066268 0.006250 -6.308609 -6.308609
99.125000 RKC-0.1 0.193971 0.088606 0.033868 8.095686 8.095686
99.150000 RKC-0.1 0.198716 0.455214 0.332035 21.232957 21.232957
99.175000 RKC-0.1 0.216731 1.355577 1.369767 50.796081 50.796081
99.200000 RKC-0.1 0.266495 2.582911 3.034638 47.390587 47.390587
99.225000 RKC-0.1 0.345877 2.412493 2.586037 -61.024042 -61.024042
99.250000 RKC-0.1 0.387119 0.366260 -0.095885 -102.674592 -102.674592
99.275000 RKC-0.1 0.364190 -0.814171 -1.071804 8.240157 8.240157
99.300000 RKC-0.1 0.346411 0.164733 0.649299 70.072162 70.072162
99.325000 RKC-0.1 0.372427 0.462841 0.319940 -46.223575 -46.223575
99.350000 RKC-0.1 0.369553 -0.264046 -0.496151 -11.927360 -11.927360
99.375000 RKC-0.1 0.359224 0.134086 0.479143 43.777890 43.777890
99.400000 RKC-0.1 0.376257 0.193360 -0.033610 -39.035930 -39.035930
99.425000 RKC-0.1 0.368892 -0.101627 -0.068748 15.436935 15.436935
99.450000 RKC-0.1 0.371176 0.185659 0.299782 7.545981 7.545981
99.475000 RKC-0.1 0.378175 0.031940 -0.136404 -19.843539 -19.843539
99.500000 RKC-0.1 0.372773 0.040882 0.183170 20.558941 20.558941
99.525000 RKC-0.1 0.380219 0.127992 0.055686 -13.590144 -13.590144
99.550000 RKC-0.1 0.379172 0.005156 -0.001236 3.763263 3.763263
99.575000 RKC-0.1 0.380477 0.118413 0.189201 5.297331 5.297331
99.600000 RKC-0.1 0.385093 0.038484 -0.072624 -11.691684 -11.691684
99.625000 RKC-0.1 0.382401 0.079516 0.206783 14.974214 14.974214
99.650000 RKC-0.1 0.389069 0.072068 -0.052312 -15.570064 -15.570064
99.675000 RKC-0.1 0.386005 0.055953 0.165162 14.280903 14.280903
99.700000 RKC-0.1 0.391866 0.085348 -0.002649 -11.929272 -11.929272
99.725000 RKC-0.1 0.390272 0.051109 0.116609 9.190088 9.190088
99.750000 RKC-0.1 0.394422 0.084360 0.039568 -6.529948 -6.529948
99.775000 RKC-0.1 0.394490 0.055490 0.083010 4.220316 4.220316
99.800000 RKC-0.1 0.397196 0.078439 0.064178 -2.384426 -2.384426
99.825000 RKC-0.1 0.398412 0.061610 0.066536 1.038151 1.038151
99.850000 RKC-0.1 0.400277 0.072787 0.073745 -0.143974 -0.143974
99.875000 RKC-0.1 0.402051 0.066314 0.062302 -0.373858 -0.373858
99.900000 RKC-0.1 0.403593 0.069006 0.073906 0.589193 0.589193
99.925000 RKC-0.1 0.405502 0.069038 0.064806 -0.586670 -0.586670
99.950000 RKC-0.1 0.407044 0.067066 -0.563194 0.428928 0.428928
99.975000 RKC-0.1 0.408855 1.968570 2.600987 151.691422 151.691422
100.000000 RKC-0.1 0.505473 3.863604 4.494668 -0.088711 -0.088711
100.025000 RKC-0.1 0.602035 1.968195 1.338881 -151.544010 -151.544010
100.050000 RKC-0.1 0.603883 0.067538 0.063185 -0.508544 -0.508544
100.075000 RKC-0.1 0.605412 0.067885 0.071659 0.536288 0.536288
100.100000 RKC-0.1 0.607277 0.069969 0.068729 -0.369565 -0.369565
100.125000 RKC-0.1 0.608911 0.064451 0.060678 -0.071876 -0.071876
100.150000 RKC-0.1 0.610499 0.073972 0.085687 0.833562 0.833562
100.175000 RKC-0.1 0.612609 0.059666 0.036848 -1.978057 -1.978057
100.200000 RKC-0.1 0.613483 0.078670 0.115591 3.498341 3.498341
100.225000 RKC-0.1 0.616543 0.055364 0.002155 -5.362763 -5.362763
100.250000 RKC-0.1 0.616251 0.080922 0.150882 7.407385 7.407385
100.275000 RKC-0.1 0.620589 0.056226 -0.028088 -9.383079 -9.383079
100.300000 RKC-0.1 0.619062 0.074590 0.166836 10.852176 10.852176
100.325000 RKC-0.1 0.624318 0.069155 -0.019743 -11.286916 -11.286916
100.350000 RKC-0.1 0.622520 0.053678 0.123215 10.048697 10.048697
100.375000 RKC-0.1 0.627002 0.096282 0.064992 -6.640358 -6.640358
100.400000 RKC-0.1 0.627334 0.024144 -0.000181 0.869311 0.869311
100.425000 RKC-0.1 0.628209 0.118850 0.207479 6.707186 6.707186
100.450000 RKC-0.1 0.633277 0.020642 -0.123400 -14.563791 -14.563791
100.475000 RKC-0.1 0.629242 0.088675 0.254360 20.006388 20.006388
100.500000 RKC-0.1 0.637710 0.091778 -0.037283 -19.758101 -19.758101
100.525000 RKC-0.1 0.633830 -0.014989 0.010492 11.216710 11.216710
100.550000 RKC-0.1 0.636961 0.188987 0.306934 5.101365 5.101365
100.575000 RKC-0.1 0.643280 -0.037320 -0.263535 -23.205882 -23.205882
100.600000 RKC-0.1 0.635095 0.061181 0.257383 31.085941 31.085941
100.625000 RKC-0.1 0.646339 0.249725 0.277122 -16.002407 -16.002407
100.650000 RKC-0.1 0.647581 -0.232524 -0.565772 -22.577545 -22.577545
100.675000 RKC-0.1 0.634713 0.202781 0.601150 57.401963 57.401963
100.700000 RKC-0.1 0.657720 0.442723 0.489227 -38.206639 -38.206639
100.725000 RKC-0.1 0.656849 -0.651955 -1.222201 -49.367551 -49.367551
100.750000 RKC-0.1 0.625123 -0.175404 -0.143465 87.491588 87.491588
100.775000 RKC-0.1 0.648079 1.916069 2.317869 79.826220 79.826220
100.800000 RKC-0.1 0.720926 2.706323 2.902877 -16.605863 -16.605863
100.825000 RKC-0.1 0.783395 1.701515 1.541038 -63.778768 -63.778768
100.850000 RKC-0.1 0.806002 0.588477 0.519378 -25.264280 -25.264280
100.875000 RKC-0.1 0.812819 0.164167 0.136040 -8.680558 -8.680558
100.900000 RKC-0.1 0.814210 0.031531 0.004487 -1.930296 -1.930296
100.925000 RKC-0.1 0.814395 0.064404 0.111058 4.560172 4.560172
100.950000 RKC-0.1 0.817430 0.038447 -0.016690 -6.636736 -6.636736
100.975000 RKC-0.1 0.816317 0.037940 0.082407 6.596190 6.596190
101.000000 RKC-0.1 0.819327 0.069446 0.054233 -4.075746 -4.075746
101.025000 RKC-0.1 0.819790 0.013190 -0.010657 -0.424715 -0.424715
101.050000 RKC-0.1 0.819987 0.074114 0.130932 5.298644 5.298644
101.075000 RKC-0.1 0.823495 0.036128 -0.029866 -8.337586 -8.337586
101.100000 RKC-0.1 0.821793 0.025669 0.066412 7.500872 7.500872
101.125000 RKC-0.1 0.824779 0.090959 0.104447 -2.277643 -2.277643
101.150000 RKC-0.1 0.826341 -0.006446 -0.078272 -5.514740 -5.514740
101.175000 RKC-0.1 0.824457 0.071163 0.169162 11.723468 11.723468
101.200000 RKC-0.1 0.829899 0.070254 0.005517 -11.796178 -11.796178
101.225000 RKC-0.1 0.827969 -0.030437 -0.052238 3.740886 3.740886
101.250000 RKC-0.1 0.828377 0.128489 0.240185 8.973183 8.973183
101.275000 RKC-0.1 0.834394 0.017732 -0.115839 -17.833763 -17.833763
101.300000 RKC-0.1 0.829264 -0.027401 0.022562 14.223168 14.223168
101.325000 RKC-0.1 0.833024 0.178289 0.267738 2.232036 2.232036
101.350000 RKC-0.1 0.838179 -0.034256 -0.193053 -19.235658 -19.235658
101.375000 RKC-0.1 0.831311 -0.038757 0.026671 18.875562 18.875562
101.400000 RKC-0.1 0.836241 0.236849 0.351088 3.172943 3.172943
101.425000 RKC-0.1 0.843153 -0.026544 -0.180386 -24.244370 -24.244370
101.450000 RKC-0.1 0.834913 -0.171126 -0.218636 12.677812 12.677812
101.475000 RKC-0.1 0.834597 0.288352 0.499323 24.080406 24.080406
101.500000 RKC-0.1 0.849331 0.257449 0.259314 -26.552642 -26.552642
101.525000 RKC-0.1 0.847470 -0.411962 -0.668755 -27.000274 -27.000274
101.550000 RKC-0.1 0.828733 -0.316591 -0.358838 34.630002 34.630002
101.575000 RKC-0.1 0.831640 0.675902 0.829220 44.769369 44.769369
101.600000 RKC-0.1 0.862528 1.335181 1.449298 7.972977 7.972977
101.625000 RKC-0.1 0.898399 1.192153 1.212642 -19.415194 -19.415194
101.650000 RKC-0.1 0.922136 0.645306 0.578145 -24.332570 -24.332570
101.675000 RKC-0.1 0.930664 0.238476 0.219164 -8.213855 -8.213855
101.700000 RKC-0.1 0.934060 0.091066 0.086518 -3.578913 -3.578913
101.725000 RKC-0.1 0.935218 0.015239 -0.009635 -2.487264 -2.487264
101.750000 RKC-0.1 0.934821 0.027679 0.055925 3.482472 3.482472
101.775000 RKC-0.1 0.936602 0.030004 0.012371 -3.296515 -3.296515
101.800000 RKC-0.1 0.936322 0.000487 -0.005522 0.935222 0.935222
101.825000 RKC-0.1 0.936626 0.041897 0.070971 2.377542 2.377542
101.850000 RKC-0.1 0.938416 0.014114 -0.021440 -4.600192 -4.600192
101.875000 RKC-0.1 0.937332 0.005772 0.023649 3.932830 3.932830
101.900000 RKC-0.1 0.938705 0.050462 0.065298 -0.357650 -0.357650
101.925000 RKC-0.1 0.939855 -0.002989 -0.042445 -3.918396 -3.918396
101.950000 RKC-0.1 0.938556 0.017418 0.051991 5.550980 5.550980
101.975000 RKC-0.1 0.940726 0.052476 0.052355 -2.746359 -2.746359
102.000000 RKC-0.1 0.941179 -0.015820 -0.052355 -2.717285 -2.717285
102.025000 RKC-0.1 0.939935 0.025856 0.065958 6.051319 6.051319
102.050000 RKC-0.1 0.942472 0.056833 0.054431 -3.573157 -3.573157
102.075000 RKC-0.1 0.942776 -0.025289 -0.065658 -2.996594 -2.996594
102.100000 RKC-0.1 0.941208 0.020902 0.058453 6.691868 6.691868
102.125000 RKC-0.1 0.943822 0.075545 0.090965 -2.320454 -2.320454
102.150000 RKC-0.1 0.944985 -0.028729 -0.083723 -6.021399 -6.021399
102.175000 RKC-0.1 0.942385 -0.014281 0.004605 7.177241 7.177241
102.200000 RKC-0.1 0.944271 0.108495 0.163229 2.644783 2.644783
102.225000 RKC-0.1 0.947810 0.010410 -0.041793 -10.491547 -10.491547
102.250000 RKC-0.1 0.944792 -0.095268 -0.134846 2.037322 2.037322
102.275000 RKC-0.1 0.943046 0.074399 0.141204 11.536035 11.536035
102.300000 RKC-0.1 0.948511 0.162385 0.196124 -4.497159 -4.497159
102.325000 RKC-0.1 0.951166 -0.051261 -0.106152 -12.594538 -12.594538
102.350000 RKC-0.1 0.945948 -0.201452 -0.261916 0.579266 0.579266
102.375000 RKC-0.1 0.941093 -0.005579 0.002863 15.090585 15.090585
102.400000 RKC-0.1 0.945669 0.346362 0.405034 13.064632 13.064632
102.425000 RKC-0.1 0.958411 0.496960 0.522457 -1.016771 -1.016771
102.450000 RKC-0.1 0.970517 0.395048 0.391156 -7.136155 -7.136155
102.475000 RKC-0.1 0.978164 0.228321 0.221817 -6.202042 -6.202042
102.500000 RKC-0.1 0.981934 0.092781 0.075501 -4.641125 -4.641125
102.525000 RKC-0.1 0.982803 0.028595 0.027665 -0.493763 -0.493763
102.550000 RKC-0.1 0.983363 0.019042 0.022083 -0.270476 -0.270476
102.575000 RKC-0.1 0.983755 0.003158 -0.005771 -1.000288 -1.000288
102.600000 RKC-0.1 0.983521 0.004935 0.011517 1.142509 1.142509
102.625000 RKC-0.1 0.984002 0.013753 0.014843 -0.437125 -0.437125
102.650000 RKC-0.1 0.984209 -0.000446 -0.008689 -0.698793 -0.698793
102.675000 RKC-0.1 0.983979 0.006811 0.015097 1.279365 1.279365
102.700000 RKC-0.1 0.984549 0.013937 0.013449 -0.709291 -0.709291
102.725000 RKC-0.1 0.984676 -0.002332 -0.010484 -0.592173 -0.592173
102.750000 RKC-0.1 0.984433 0.007322 0.015984 1.364448 1.364448
102.775000 RKC-0.1 0.985042 0.015447 0.015889 -0.714471 -0.714471
102.800000 RKC-0.1 0.985205 -0.003744 -0.013518 -0.820747 -0.820747
102.825000 RKC-0.1 0.984855 0.005061 0.012986 1.525108 1.525108
102.850000 RKC-0.1 0.985458 0.019414 0.023917 -0.376864 -0.376864
102.875000 RKC-0.1 0.985826 -0.003518 -0.016122 -1.457700 -1.457700
102.900000 RKC-0.1 0.985282 -0.002150 0.002039 1.567140 1.567140
102.925000 RKC-0.1 0.985718 0.024462 0.036022 0.561806 0.561806
102.950000 RKC-0.1 0.986505 0.003825 -0.008296 -2.212759 -2.212759
102.975000 RKC-0.1 0.985909 -0.015133 -0.021054 0.696103 0.696103
103.000000 RKC-0.1 0.985749 0.020030 0.035670 2.116940 2.116940
103.025000 RKC-0.1 0.986911 0.026032 0.026751 -1.636781 -1.636781
103.050000 RKC-0.1 0.987050 -0.017047 -0.032745 -1.809470 -1.809470
103.075000 RKC-0.1 0.986059 -0.015188 -0.015646 1.958142 1.958142
103.100000 RKC-0.1 0.986291 0.035140 0.051323 2.068074 2.068074
103.125000 RKC-0.1 0.987816 0.038291 0.043787 -1.815927 -1.815927
103.150000 RKC-0.1 0.988205 -0.023595 -0.039511 -3.134993 -3.134993
103.175000 RKC-0.1 0.986636 -0.054221 -0.067596 0.684923 0.684923
103.200000 RKC-0.1 0.985494 0.003027 0.007778 3.894877 3.894877
103.225000 RKC-0.1 0.986787 0.086144 0.096641 2.754495 2.754495
103.250000 RKC-0.1 0.989801 0.123514 0.130814 0.235129 0.235129
103.275000 RKC-0.1 0.992963 0.107493 0.109060 -1.516773 -1.516773
103.300000 RKC-0.1 0.995176 0.064874 0.060815 -1.892755 -1.892755
103.325000 RKC-0.1 0.996207 0.029733 0.027619 -0.918574 -0.918574
103.350000 RKC-0.1 0.996663 0.013110 0.012788 -0.411249 -0.411249
103.375000 RKC-0.1 0.996862 0.003795 0.001882 -0.333932 -0.333932
103.400000 RKC-0.1 0.996853 0.001187 0.001635 0.125259 0.125259
103.425000 RKC-0.1 0.996921 0.002975 0.003874 0.017786 0.017786
103.450000 RKC-0.1 0.997001 0.000722 -0.000812 -0.198045 -0.198045
103.475000 RKC-0.1 0.996957 0.000372 0.000888 0.170064 0.170064
103.500000 RKC-0.1 0.997020 0.003076 0.004221 0.046237 0.046237
103.525000 RKC-0.1 0.997111 0.000794 -0.000802 -0.228777 -0.228777
103.550000 RKC-0.1 0.997060 -0.000138 0.000008 0.154223 0.154223
103.575000 RKC-0.1 0.997104 0.003279 0.004915 0.119166 0.119166
103.600000 RKC-0.1 0.997224 0.001350 -0.000137 -0.273469 -0.273469
103.625000 RKC-0.1 0.997172 -0.001024 -0.001693 0.083555 0.083555
103.650000 RKC-0.1 0.997172 0.003075 0.005223 0.244292 0.244292
103.675000 RKC-0.1 0.997326 0.002736 0.001989 -0.271366 -0.271366
103.700000 RKC-0.1 0.997309 -0.001806 -0.003672 -0.092040 -0.092040
103.725000 RKC-0.1 0.997235 0.001490 0.003365 0.355771 0.355771
103.750000 RKC-0.1 0.997384 0.004759 0.005783 -0.094280 -0.094280
103.775000 RKC-0.1 0.997473 -0.000671 -0.003029 -0.340091 -0.340091
103.800000 RKC-0.1 0.997350 -0.002098 -0.002410 0.225906 0.225906
103.825000 RKC-0.1 0.997368 0.004485 0.006952 0.300728 0.300728
103.850000 RKC-0.1 0.997574 0.004602 0.004720 -0.291336 -0.291336
103.875000 RKC-0.1 0.997598 -0.003035 -0.005671 -0.319598 -0.319598
103.900000 RKC-0.1 0.997423 -0.003116 -0.003555 0.313058 0.313058
103.925000 RKC-0.1 0.997443 0.006028 0.008847 0.418463 0.418463
103.950000 RKC-0.1 0.997724 0.008032 0.009305 -0.258102 -0.258102
103.975000 RKC-0.1 0.997844 -0.002240 -0.004475 -0.563650 -0.563650
104.000000 RKC-0.1 0.997612 -0.009625 -0.011988 -0.027147 -0.027147
104.025000 RKC-0.1 0.997363 -0.003214 -0.003353 0.540024 0.540024
104.050000 RKC-0.1 0.997451 0.010705 0.012225 0.573437 0.573437
104.075000 RKC-0.1 0.997898 0.020480 0.022150 0.208558 0.208558
104.100000 RKC-0.1 0.998475 0.020682 0.021161 -0.192363 -0.192363
104.125000 RKC-0.1 0.998932 0.014435 0.014020 -0.307408 -0.307408
104.150000 RKC-0.1 0.999197 0.007994 0.007685 -0.207853 -0.207853
104.175000 RKC-0.1 0.999332 0.003725 0.003416 -0.133675 -0.133675
104.200000 RKC-0.1 0.999383 0.001310 0.001027 -0.059539 -0.059539
104.225000 RKC-0.1 0.999397 0.000671 0.000774 0.008409 0.008409
104.250000 RKC-0.1 0.999417 0.000570 0.000593 -0.016482 -0.016482
104.275000 RKC-0.1 0.999426 0.000089 -0.000094 -0.021991 -0.021991
104.300000 RKC-0.1 0.999421 0.000089 0.000191 0.022004 0.022004
104.325000 RKC-0.1 0.999430 0.000333 0.000409 -0.002468 -0.002468
104.350000 RKC-0.1 0.999438 0.000044 -0.000148 -0.020704 -0.020704
104.375000 RKC-0.1 0.999433 0.000100 0.000180 0.025250 0.025250
104.400000 RKC-0.1 0.999443 0.000494 0.000668 0.006224 0.006224
104.425000 RKC-0.1 0.999457 0.000127 -0.000080 -0.035572 -0.035572
104.450000 RKC-0.1 0.999449 -0.000142 -0.000212 0.014085 0.014085
104.475000 RKC-0.1 0.999450 0.000422 0.000680 0.030966 0.030966
104.500000 RKC-0.1 0.999470 0.000419 0.000363 -0.031141 -0.031141
104.525000 RKC-0.1 0.999471 -0.000189 -0.000429 -0.017555 -0.017555
104.550000 RKC-0.1 0.999461 0.000091 0.000245 0.039971 0.039971
104.575000 RKC-0.1 0.999476 0.000629 0.000823 0.003100 0.003100
104.600000 RKC-0.1 0.999492 0.000127 -0.000083 -0.043306 -0.043306
104.625000 RKC-0.1 0.999482 -0.000327 -0.000490 0.006982 0.006982
104.650000 RKC-0.1 0.999476 0.000335 0.000576 0.045994 0.045994
104.675000 RKC-0.1 0.999499 0.000760 0.000925 -0.011967 -0.011967
104.700000 RKC-0.1 0.999514 -0.000035 -0.000291 -0.051630 -0.051630
104.725000 RKC-0.1 0.999497 -0.000556 -0.000759 0.009936 0.009936
104.750000 RKC-0.1 0.999486 0.000300 0.000525 0.058576 0.058576
104.775000 RKC-0.1 0.999512 0.001092 0.001355 0.004717 0.004717
104.800000 RKC-0.1 0.999541 0.000419 0.000335 -0.058542 -0.058542
104.825000 RKC-0.1 0.999533 -0.000794 -0.001068 -0.038468 -0.038468
104.850000 RKC-0.1 0.999501 -0.000933 -0.001101 0.027348 0.027348
104.875000 RKC-0.1 0.999486 0.000255 0.000314 0.067674 0.067674
104.900000 RKC-0.1 0.999514 0.001770 0.001970 0.053528 0.053528
104.925000 RKC-0.1 0.999575 0.002507 0.002630 0.005438 0.005438
104.950000 RKC-0.1 0.999639 0.002274 0.002246 -0.024081 -0.024081
104.975000 RKC-0.1 0.999689 0.001755 0.001683 -0.017412 -0.017412
95.025000 RKC-2 0.000008 0.000299 0.000298 -0.000471 -0.000471
95.050000 RKC-2 0.000016 0.000291 0.000288 -0.000217 -0.000217
95.075000 RKC-2 0.000023 0.000294 0.000292 0.000460 0.000460
95.100000 RKC-2 0.000030 0.000309 0.000310 0.000762 0.000762
95.125000 RKC-2 0.000038 0.000325 0.000326 0.000484 0.000484
95.150000 RKC-2 0.000047 0.000333 0.000332 0.000211 0.000211
95.175000 RKC-2 0.000055 0.000341 0.000340 0.000395 0.000395
95.200000 RKC-2 0.000064 0.000353 0.000354 0.000595 0.000595
95.225000 RKC-2 0.000073 0.000366 0.000366 0.000400 0.000400
95.250000 RKC-2 0.000082 0.000375 0.000373 0.000370 0.000370
95.275000 RKC-2 0.000091 0.000390 0.000389 0.000824 0.000824
95.300000 RKC-2 0.000101 0.000413 0.000414 0.001039 0.001039
95.325000 RKC-2 0.000112 0.000436 0.000436 0.000805 0.000805
95.350000 RKC-2 0.000123 0.000458 0.000456 0.000888 0.000888
95.375000 RKC-2 0.000135 0.000485 0.000485 0.001281 0.001281
95.400000 RKC-2 0.000147 0.000516 0.000517 0.001236 0.001236
95.425000 RKC-2 0.000161 0.000545 0.000543 0.001056 0.001056
95.450000 RKC-2 0.000175 0.000575 0.000574 0.001384 0.001384
95.475000 RKC-2 0.000189 0.000613 0.000613 0.001602 0.001602
95.500000 RKC-2 0.000205 0.000651 0.000649 0.001424 0.001424
95.525000 RKC-2 0.000222 0.000690 0.000687 0.001730 0.001730
95.550000 RKC-2 0.000240 0.000741 0.000739 0.002373 0.002373
95.575000 RKC-2 0.000259 0.000806 0.000802 0.002817 0.002817
95.600000 RKC-2 0.000280 0.000889 0.000883 0.003792 0.003792
95.625000 RKC-2 0.000304 0.001000 0.000999 0.005071 0.005071
95.650000 RKC-2 0.000330 0.001128 0.001133 0.005242 0.005242
95.675000 RKC-2 0.000360 0.001246 0.001255 0.004135 0.004135
95.700000 RKC-2 0.000392 0.001322 0.001332 0.002002 0.002002
95.725000 RKC-2 0.000426 0.001345 0.001342 -0.000218 -0.000218
95.750000 RKC-2 0.000460 0.001347 0.001330 0.000420 0.000420
95.775000 RKC-2 0.000493 0.001408 0.001395 0.004475 0.004475
95.800000 RKC-2 0.000530 0.001560 0.001565 0.007672 0.007672
95.825000 RKC-2 0.000571 0.001737 0.001753 0.006473 0.006473
95.850000 RKC-2 0.000617 0.001850 0.001854 0.002544 0.002544
95.875000 RKC-2 0.000664 0.001900 0.001882 0.001506 0.001506
95.900000 RKC-2 0.000712 0.001992 0.001979 0.005805 0.005805
95.925000 RKC-2 0.000763 0.002174 0.002188 0.008749 0.008749
95.950000 RKC-2 0.000821 0.002349 0.002360 0.005279 0.005279
95.975000 RKC-2 0.000881 0.002449 0.002433 0.002692 0.002692
96.000000 RKC-2 0.000943 0.002563 0.002552 0.006473 0.006473
96.025000 RKC-2 0.001009 0.002760 0.002773 0.009262 0.009262
96.050000 RKC-2 0.001081 0.002952 0.002958 0.006082 0.006082
96.075000 RKC-2 0.001157 0.003084 0.003066 0.004484 0.004484
96.100000 RKC-2 0.001235 0.003249 0.003244 0.008704 0.008704
96.125000 RKC-2 0.001319 0.003479 0.003495 0.009731 0.009731
96.150000 RKC-2 0.001409 0.003674 0.003666 0.005839 0.005839
96.175000 RKC-2 0.001503 0.003842 0.003826 0.007598 0.007598
96.200000 RKC-2 0.001601 0.004078 0.004091 0.011324 0.011324
96.225000 RKC-2 0.001707 0.004323 0.004326 0.008283 0.008283
96.250000 RKC-2 0.001817 0.004523 0.004506 0.007719 0.007719
96.275000 RKC-2 0.001933 0.004769 0.004775 0.011921 0.011921
96.300000 RKC-2 0.002056 0.005049 0.005056 0.010472 0.010472
96.325000 RKC-2 0.002185 0.005290 0.005273 0.008797 0.008797
96.350000 RKC-2 0.002320 0.005559 0.005558 0.012775 0.012775
96.375000 RKC-2 0.002463 0.005882 0.005884 0.013077 0.013077
96.400000 RKC-2 0.002614 0.006204 0.006174 0.012683 0.012683
96.425000 RKC-2 0.002773 0.006613 0.006585 0.020022 0.020022
96.450000 RKC-2 0.002945 0.007198 0.007174 0.026761 0.026761
96.475000 RKC-2 0.003133 0.007938 0.007910 0.032410 0.032410
96.500000 RKC-2 0.003342 0.008830 0.008871 0.038947 0.038947
96.525000 RKC-2 0.003575 0.009680 0.009781 0.029084 0.029084
96.550000 RKC-2 0.003826 0.010103 0.010168 0.004792 0.004792
96.575000 RKC-2 0.004080 0.010029 0.010000 -0.010721 -0.010721
96.600000 RKC-2 0.004327 0.009848 0.009706 -0.003784 -0.003784
96.625000 RKC-2 0.004572 0.010180 0.010074 0.030364 0.030364
96.650000 RKC-2 0.004836 0.011257 0.011360 0.055781 0.055781
96.675000 RKC-2 0.005135 0.012343 0.012483 0.031103 0.031103
96.700000 RKC-2 0.005454 0.012700 0.012644 -0.002514 -0.002514
96.725000 RKC-2 0.005770 0.012806 0.012656 0.010955 0.010955
96.750000 RKC-2 0.006094 0.013530 0.013546 0.046956 0.046956
96.775000 RKC-2 0.006447 0.014657 0.014807 0.043183 0.043183
96.800000 RKC-2 0.006827 0.015285 0.015246 0.007090 0.007090
96.825000 RKC-2 0.007211 0.015580 0.015426 0.016544 0.016544
96.850000 RKC-2 0.007606 0.016458 0.016542 0.053651 0.053651
96.875000 RKC-2 0.008034 0.017547 0.017648 0.033524 0.033524
96.900000 RKC-2 0.008483 0.018084 0.017950 0.009421 0.009421
96.925000 RKC-2 0.008938 0.018723 0.018693 0.041699 0.041699
96.950000 RKC-2 0.009419 0.019858 0.019985 0.049088 0.049088
96.975000 RKC-2 0.009931 0.020706 0.020649 0.018746 0.018746
97.000000 RKC-2 0.010455 0.021347 0.021255 0.032543 0.032543
97.025000 RKC-2 0.010998 0.022436 0.022545 0.054601 0.054601
97.050000 RKC-2 0.011576 0.023477 0.023470 0.028636 0.028636
97.075000 RKC-2 0.012172 0.024214 0.024100 0.030335 0.030335
97.100000 RKC-2 0.012787 0.025315 0.025415 0.057722 0.057722
97.125000 RKC-2 0.013438 0.026458 0.026458 0.033776 0.033776
97.150000 RKC-2 0.014110 0.027303 0.027192 0.033776 0.033776
97.175000 RKC-2 0.014803 0.028480 0.028583 0.060360 0.060360
97.200000 RKC-2 0.015534 0.029677 0.029647 0.035440 0.035440
97.225000 RKC-2 0.016287 0.030652 0.030555 0.042573 0.042573
97.250000 RKC-2 0.017067 0.032008 0.032063 0.065872 0.065872
97.275000 RKC-2 0.017887 0.033490 0.033321 0.052685 0.052685
97.300000 RKC-2 0.018741 0.035314 0.035100 0.093252 0.093252
97.325000 RKC-2 0.019653 0.038288 0.038219 0.144644 0.144644
97.350000 RKC-2 0.020655 0.042109 0.042126 0.161096 0.161096
97.375000 RKC-2 0.021759 0.046088 0.046594 0.157200 0.157200
97.400000 RKC-2 0.022960 0.048500 0.049132 0.035760 0.035760
97.425000 RKC-2 0.024184 0.047500 0.047375 -0.115782 -0.115782
97.450000 RKC-2 0.025335 0.044980 0.044198 -0.085823 -0.085823
97.475000 RKC-2 0.026433 0.045179 0.044579 0.101794 0.101794
97.500000 RKC-2 0.027594 0.049524 0.050065 0.245807 0.245807
97.525000 RKC-2 0.028909 0.054048 0.054906 0.116089 0.116089
97.550000 RKC-2 0.030296 0.054378 0.053814 -0.089684 -0.089684
97.575000 RKC-2 0.031628 0.053827 0.053091 0.045609 0.045609
97.600000 RKC-2 0.032988 0.057176 0.057782 0.222329 0.222329
97.625000 RKC-2 0.034486 0.060917 0.061395 0.076925 0.076925
97.650000 RKC-2 0.036033 0.061406 0.060724 -0.037782 -0.037782
97.675000 RKC-2 0.037557 0.062508 0.062286 0.125900 0.125900
97.700000 RKC-2 0.039159 0.066321 0.067116 0.179129 0.179129
97.725000 RKC-2 0.040873 0.068414 0.068082 -0.011669 -0.011669
97.750000 RKC-2 0.042580 0.069118 0.068577 0.068012 0.068012
97.775000 RKC-2 0.044329 0.072443 0.073209 0.197953 0.197953
97.800000 RKC-2 0.046202 0.075094 0.074872 0.014162 0.014162
97.825000 RKC-2 0.048083 0.076115 0.075633 0.067461 0.067461
97.850000 RKC-2 0.050007 0.079245 0.079881 0.182982 0.182982
97.875000 RKC-2 0.052046 0.081911 0.081682 0.030274 0.030274
97.900000 RKC-2 0.054103 0.083353 0.083018 0.085098 0.085098
97.925000 RKC-2 0.056213 0.086484 0.087018 0.165398 0.165398
97.950000 RKC-2 0.058427 0.089017 0.088722 0.037261 0.037261
97.975000 RKC-2 0.060664 0.090834 0.090659 0.108089 0.108089
98.000000 RKC-2 0.062969 0.094062 0.094541 0.150112 0.150112
98.025000 RKC-2 0.065367 0.096377 0.095920 0.035113 0.035113
98.050000 RKC-2 0.067788 0.098626 0.098750 0.144762 0.144762
98.075000 RKC-2 0.070299 0.101871 0.102122 0.114892 0.114892
98.100000 RKC-2 0.072881 0.103991 0.103460 0.054701 0.054701
98.125000 RKC-2 0.075498 0.106951 0.107254 0.182120 0.182120
98.150000 RKC-2 0.078229 0.110598 0.109971 0.109583 0.109583
98.175000 RKC-2 0.081028 0.115216 0.114335 0.259925 0.259925
98.200000 RKC-2 0.083990 0.124360 0.124218 0.471576 0.471576
98.225000 RKC-2 0.087246 0.136576 0.137069 0.505706 0.505706
98.250000 RKC-2 0.090818 0.147740 0.150712 0.387427 0.387427
98.275000 RKC-2 0.094633 0.148511 0.149915 -0.325799 -0.325799
98.300000 RKC-2 0.098244 0.136152 0.133501 -0.662904 -0.662904
98.325000 RKC-2 0.101441 0.127533 0.124456 -0.026626 -0.026626
98.350000 RKC-2 0.104621 0.136097 0.137335 0.711793 0.711793
98.375000 RKC-2 0.108246 0.150180 0.153767 0.414777 0.414777
98.400000 RKC-2 0.112130 0.149786 0.147615 -0.446258 -0.446258
98.425000 RKC-2 0.115735 0.145144 0.142805 0.074884 0.074884
98.450000 RKC-2 0.119387 0.154032 0.157112 0.636155 0.636155
98.475000 RKC-2 0.123436 0.160696 0.160742 -0.103052 -0.103052
98.500000 RKC-2 0.127422 0.157980 0.155455 -0.114205 -0.114205
98.525000 RKC-2 0.131335 0.162701 0.164482 0.491862 0.491862
98.550000 RKC-2 0.135557 0.169653 0.170434 0.064301 0.064301
98.575000 RKC-2 0.139818 0.168917 0.166520 -0.123179 -0.123179
98.600000 RKC-2 0.144003 0.173029 0.174833 0.452142 0.452142
98.625000 RKC-2 0.148470 0.178920 0.179109 0.019158 0.019158
98.650000 RKC-2 0.152949 0.178832 0.176916 -0.026223 -0.026223
98.675000 RKC-2 0.157411 0.183924 0.186216 0.433598 0.433598
98.700000 RKC-2 0.162145 0.187888 0.186577 -0.116458 -0.116458
98.725000 RKC-2 0.166806 0.188911 0.188688 0.198270 0.198270
98.750000 RKC-2 0.171590 0.194535 0.195969 0.251659 0.251659
98.775000 RKC-2 0.176532 0.196525 0.194738 -0.092422 -0.092422
98.800000 RKC-2 0.181417 0.199577 0.200899 0.336565 0.336565
98.825000 RKC-2 0.186511 0.204026 0.203647 0.019348 0.019348
98.850000 RKC-2 0.191618 0.205647 0.205112 0.110351 0.110351
98.875000 RKC-2 0.196793 0.210011 0.211119 0.238781 0.238781
98.900000 RKC-2 0.202118 0.212658 0.211494 -0.027057 -0.027057
98.925000 RKC-2 0.207426 0.215475 0.216293 0.252391 0.252391
98.950000 RKC-2 0.212892 0.219330 0.219118 0.056051 0.056051
98.975000 RKC-2 0.218393 0.221367 0.220972 0.106885 0.106885
99.000000 RKC-2 0.223960 0.225223 0.225960 0.201595 0.201595
99.025000 RKC-2 0.229654 0.228051 0.226265 0.024678 0.024678
99.050000 RKC-2 0.235363 0.234027 0.232934 0.453342 0.453342
99.075000 RKC-2 0.241355 0.248637 0.245781 0.715475 0.715475
99.100000 RKC-2 0.247795 0.275091 0.278713 1.400822 1.400822
99.125000 RKC-2 0.255110 0.299244 0.308056 0.531493 0.531493
99.150000 RKC-2 0.262757 0.286096 0.286141 -1.583383 -1.583383
99.175000 RKC-2 0.269415 0.246376 0.235875 -1.594210 -1.594210
99.200000 RKC-2 0.275076 0.238023 0.236678 0.925958 0.925958
99.225000 RKC-2 0.281316 0.265207 0.275305 1.248765 1.248765
99.250000 RKC-2 0.288336 0.266132 0.260035 -1.174746 -1.174746
99.275000 RKC-2 0.294622 0.255056 0.252958 0.288662 0.288662
99.300000 RKC-2 0.301089 0.268568 0.274718 0.792269 0.792269
99.325000 RKC-2 0.308051 0.269922 0.265382 -0.683929 -0.683929
99.350000 RKC-2 0.314585 0.266445 0.266806 0.405766 0.405766
99.375000 RKC-2 0.321373 0.275504 0.278710 0.318987 0.318987
99.400000 RKC-2 0.328360 0.273863 0.269384 -0.450306 -0.450306
99.425000 RKC-2 0.335066 0.276041 0.279714 0.624569 0.624569
99.450000 RKC-2 0.342162 0.280636 0.279009 -0.256972 -0.256972
99.475000 RKC-2 0.349098 0.279094 0.278565 0.133598 0.133598
99.500000 RKC-2 0.356117 0.284019 0.286249 0.260437 0.260437
99.525000 RKC-2 0.363299 0.283840 0.280749 -0.274786 -0.274786
99.550000 RKC-2 0.370309 0.286243 0.289514 0.467019 0.467019
99.575000 RKC-2 0.377611 0.288105 0.285255 -0.318026 -0.318026
99.600000 RKC-2 0.384714 0.288705 0.290898 0.366028 0.366028
99.625000 RKC-2 0.392046 0.291277 0.289896 -0.160317 -0.160317
99.650000 RKC-2 0.399278 0.291412 0.292098 0.171169 0.171169
99.675000 RKC-2 0.406617 0.293636 0.293579 0.006692 0.006692
99.700000 RKC-2 0.413960 0.293971 0.293624 0.020169 0.020169
99.725000 RKC-2 0.421316 0.295519 0.296182 0.103634 0.103634
99.750000 RKC-2 0.428736 0.296120 0.295339 -0.055524 -0.055524
99.775000 RKC-2 0.436122 0.297075 0.297940 0.131900 0.131900
99.800000 RKC-2 0.443590 0.297778 0.296968 -0.075678 -0.075678
99.825000 RKC-2 0.451010 0.298316 0.299094 0.118771 0.118771
99.850000 RKC-2 0.458505 0.298954 0.298304 -0.067793 -0.067793
99.875000 RKC-2 0.465958 0.299208 0.299786 0.088149 0.088149
99.900000 RKC-2 0.473466 0.299679 0.299247 -0.050444 -0.050444
99.925000 RKC-2 0.480942 0.299715 0.300070 0.053268 0.053268
99.950000 RKC-2 0.488452 0.299980 0.285387 -0.032050 -0.032050
99.975000 RKC-2 0.495941 0.342956 0.357476 3.470143 3.470143
100.000000 RKC-2 0.505599 0.386151 0.400533 -0.014540 -0.014540
100.025000 RKC-2 0.515249 0.342642 0.328189 -3.466168 -3.466168
100.050000 RKC-2 0.522732 0.299349 0.299561 0.002682 0.002682
100.075000 RKC-2 0.530216 0.298778 0.298496 -0.048336 -0.048336
100.100000 RKC-2 0.537670 0.298415 0.298827 0.019297 0.019297
100.125000 RKC-2 0.545137 0.297663 0.297203 -0.079487 -0.079487
100.150000 RKC-2 0.552554 0.297053 0.297600 0.030736 0.030736
100.175000 RKC-2 0.559990 0.296183 0.295660 -0.100370 -0.100370
100.200000 RKC-2 0.567363 0.295244 0.295746 0.025233 0.025233
100.225000 RKC-2 0.574752 0.294369 0.294039 -0.095216 -0.095216
100.250000 RKC-2 0.582081 0.292978 0.293096 -0.016028 -0.016028
100.275000 RKC-2 0.589401 0.292224 0.292495 -0.044320 -0.044320
100.300000 RKC-2 0.596692 0.290304 0.289605 -0.109265 -0.109265
100.325000 RKC-2 0.603916 0.289670 0.290921 0.058531 0.058531
100.350000 RKC-2 0.611176 0.287380 0.285657 -0.241723 -0.241723
100.375000 RKC-2 0.618285 0.286507 0.288618 0.171835 0.171835
100.400000 RKC-2 0.625501 0.284467 0.282326 -0.334972 -0.334972
100.425000 RKC-2 0.632508 0.282518 0.284290 0.179000 0.179000
100.450000 RKC-2 0.639627 0.281675 0.280879 -0.246421 -0.246421
100.475000 RKC-2 0.646592 0.277902 0.277276 -0.055413 -0.055413
100.500000 RKC-2 0.653522 0.278395 0.280716 0.094825 0.094825
100.525000 RKC-2 0.660512 0.273801 0.270160 -0.462301 -0.462301
100.550000 RKC-2 0.667212 0.273166 0.277146 0.411490 0.411490
100.575000 RKC-2 0.674170 0.271513 0.268857 -0.543715 -0.543715
100.600000 RKC-2 0.680788 0.265889 0.265680 0.093759 0.093759
100.625000 RKC-2 0.687464 0.268858 0.272477 0.143802 0.143802
100.650000 RKC-2 0.694231 0.261596 0.256254 -0.724816 -0.724816
100.675000 RKC-2 0.700544 0.259500 0.262849 0.557131 0.557131
100.700000 RKC-2 0.707206 0.263378 0.265669 -0.246846 -0.246846
100.725000 RKC-2 0.713713 0.250334 0.243210 -0.796701 -0.796701
100.750000 RKC-2 0.719722 0.251787 0.256303 0.912953 0.912953
100.775000 RKC-2 0.726302 0.261062 0.267128 -0.170964 -0.170964
100.800000 RKC-2 0.732776 0.238587 0.228189 -1.626982 -1.626982
100.825000 RKC-2 0.738232 0.229107 0.224740 0.868540 0.868540
100.850000 RKC-2 0.744231 0.263922 0.271326 1.916686 1.916686
100.875000 RKC-2 0.751428 0.289628 0.295348 0.139810 0.139810
100.900000 RKC-2 0.758712 0.275965 0.275509 -1.232846 -1.232846
100.925000 RKC-2 0.765226 0.246513 0.243201 -1.123374 -1.123374
100.950000 RKC-2 0.771038 0.228362 0.228203 -0.328648 -0.328648
100.975000 RKC-2 0.776644 0.220623 0.219572 -0.290476 -0.290476
101.000000 RKC-2 0.782069 0.216516 0.216970 -0.038095 -0.038095
101.025000 RKC-2 0.787470 0.214201 0.214299 -0.147098 -0.147098
101.050000 RKC-2 0.792779 0.210231 0.209553 -0.170561 -0.170561
101.075000 RKC-2 0.797982 0.207998 0.209096 -0.008015 -0.008015
101.100000 RKC-2 0.803179 0.204506 0.203372 -0.271356 -0.271356
101.125000 RKC-2 0.808207 0.201127 0.201868 0.000977 0.000977
101.150000 RKC-2 0.813235 0.198928 0.198938 -0.176882 -0.176882
101.175000 RKC-2 0.818153 0.194473 0.193669 -0.179466 -0.179466
101.200000 RKC-2 0.822959 0.192400 0.193673 0.013638 0.013638
101.225000 RKC-2 0.827773 0.188923 0.187831 -0.291827 -0.291827
101.250000 RKC-2 0.832405 0.184905 0.185178 -0.029608 -0.029608
101.275000 RKC-2 0.837019 0.183348 0.184155 -0.094974 -0.094974
101.300000 RKC-2 0.841573 0.178551 0.177085 -0.288745 -0.288745
101.325000 RKC-2 0.845946 0.175733 0.176883 0.063236 0.063236
101.350000 RKC-2 0.850359 0.173862 0.173991 -0.212848 -0.212848
101.375000 RKC-2 0.854639 0.168157 0.166596 -0.243587 -0.243587
101.400000 RKC-2 0.858767 0.166751 0.168697 0.131083 0.131083
101.425000 RKC-2 0.862977 0.164188 0.163535 -0.336134 -0.336134
101.450000 RKC-2 0.866977 0.157743 0.156214 -0.179442 -0.179442
101.475000 RKC-2 0.870864 0.157844 0.160441 0.187500 0.187500
101.500000 RKC-2 0.874869 0.154740 0.153608 -0.435784 -0.435784
101.525000 RKC-2 0.878601 0.147242 0.145489 -0.164089 -0.164089
101.550000 RKC-2 0.882231 0.148397 0.151115 0.256495 0.256495
101.575000 RKC-2 0.886021 0.146654 0.146581 -0.395936 -0.395936
101.600000 RKC-2 0.889563 0.136974 0.134107 -0.378440 -0.378440
101.625000 RKC-2 0.892870 0.136115 0.137204 0.309744 0.309744
101.650000 RKC-2 0.896369 0.140594 0.143813 0.048549 0.048549
101.675000 RKC-2 0.899899 0.132149 0.130490 -0.724116 -0.724116
101.700000 RKC-2 0.902977 0.119025 0.115306 -0.325840 -0.325840
101.725000 RKC-2 0.905850 0.122036 0.122424 0.566739 0.566739
101.750000 RKC-2 0.909079 0.135040 0.137500 0.473553 0.473553
101.775000 RKC-2 0.912602 0.139499 0.141202 -0.116789 -0.116789
101.800000 RKC-2 0.916053 0.131472 0.131405 -0.525426 -0.525426
101.825000 RKC-2 0.919176 0.118536 0.117464 -0.509390 -0.509390
101.850000 RKC-2 0.921980 0.109019 0.108756 -0.251963 -0.251963
101.875000 RKC-2 0.924627 0.103511 0.103195 -0.188705 -0.188705
101.900000 RKC-2 0.927156 0.099741 0.099563 -0.112944 -0.112944
101.925000 RKC-2 0.929614 0.097449 0.097744 -0.070345 -0.070345
101.950000 RKC-2 0.932028 0.094808 0.094500 -0.140992 -0.140992
101.975000 RKC-2 0.934354 0.092205 0.092289 -0.067219 -0.067219
102.000000 RKC-2 0.936639 0.090272 0.090481 -0.087460 -0.087460
102.025000 RKC-2 0.938868 0.087457 0.087053 -0.137665 -0.137665
102.050000 RKC-2 0.941011 0.085230 0.085531 -0.040520 -0.040520
102.075000 RKC-2 0.943130 0.083314 0.083349 -0.112750 -0.112750
102.100000 RKC-2 0.945177 0.080390 0.079983 -0.121191 -0.121191
102.125000 RKC-2 0.947149 0.078581 0.079050 -0.023556 -0.023556
102.150000 RKC-2 0.949106 0.076584 0.076428 -0.136204 -0.136204
102.175000 RKC-2 0.950978 0.073646 0.073299 -0.098809 -0.098809
102.200000 RKC-2 0.952788 0.072216 0.072770 -0.015619 -0.015619
102.225000 RKC-2 0.954589 0.070161 0.069899 -0.148758 -0.148758
102.250000 RKC-2 0.956297 0.067228 0.066897 -0.085908 -0.085908
102.275000 RKC-2 0.957950 0.066072 0.066649 -0.006525 -0.006525
102.300000 RKC-2 0.959600 0.064179 0.063991 -0.144937 -0.144937
102.325000 RKC-2 0.961159 0.061119 0.060648 -0.099884 -0.099884
102.350000 RKC-2 0.962656 0.060033 0.060563 0.013021 0.013021
102.375000 RKC-2 0.964161 0.058769 0.058919 -0.114173 -0.114173
102.400000 RKC-2 0.965595 0.055463 0.054751 -0.150262 -0.150262
102.425000 RKC-2 0.966934 0.053843 0.054043 0.020674 0.020674
102.450000 RKC-2 0.968287 0.053760 0.054475 -0.027351 -0.027351
102.475000 RKC-2 0.969622 0.050931 0.050394 -0.198936 -0.198936
102.500000 RKC-2 0.970833 0.047568 0.046937 -0.070128 -0.070128
102.525000 RKC-2 0.972001 0.047709 0.048345 0.081406 0.081406
102.550000 RKC-2 0.973219 0.047837 0.048458 -0.071167 -0.071167
102.575000 RKC-2 0.974392 0.044193 0.043750 -0.220329 -0.220329
102.600000 RKC-2 0.975428 0.040015 0.039176 -0.113890 -0.113890
102.625000 RKC-2 0.976393 0.039688 0.039544 0.087687 0.087687
102.650000 RKC-2 0.977413 0.042313 0.042945 0.122341 0.122341
102.675000 RKC-2 0.978509 0.043477 0.043957 -0.029224 -0.029224
102.700000 RKC-2 0.979587 0.041308 0.041358 -0.144339 -0.144339
102.725000 RKC-2 0.980574 0.037548 0.037444 -0.156403 -0.156403
102.750000 RKC-2 0.981464 0.033952 0.033719 -0.131274 -0.131274
102.775000 RKC-2 0.982272 0.031372 0.031266 -0.075160 -0.075160
102.800000 RKC-2 0.983033 0.029811 0.029829 -0.049701 -0.049701
102.825000 RKC-2 0.983762 0.028516 0.028427 -0.053947 -0.053947
102.850000 RKC-2 0.984458 0.027433 0.027455 -0.032654 -0.032654
102.875000 RKC-2 0.985134 0.026551 0.026593 -0.037887 -0.037887
102.900000 RKC-2 0.985786 0.025481 0.025392 -0.047777 -0.047777
102.925000 RKC-2 0.986408 0.024552 0.024598 -0.026503 -0.026503
102.950000 RKC-2 0.987014 0.023753 0.023782 -0.037441 -0.037441
102.975000 RKC-2 0.987596 0.022728 0.022635 -0.044548 -0.044548
103.000000 RKC-2 0.988150 0.021892 0.021945 -0.022365 -0.022365
103.025000 RKC-2 0.988690 0.021173 0.021205 -0.035089 -0.035089
103.050000 RKC-2 0.989209 0.020201 0.020105 -0.042680 -0.042680
103.075000 RKC-2 0.989700 0.019424 0.019466 -0.019491 -0.019491
103.100000 RKC-2 0.990180 0.018810 0.018865 -0.029649 -0.029649
103.125000 RKC-2 0.990641 0.017904 0.017804 -0.042854 -0.042854
103.150000 RKC-2 0.991075 0.017132 0.017137 -0.018875 -0.018875
103.175000 RKC-2 0.991497 0.016644 0.016740 -0.020175 -0.020175
103.200000 RKC-2 0.991907 0.015851 0.015771 -0.043216 -0.043216
103.225000 RKC-2 0.992290 0.015013 0.014947 -0.023844 -0.023844
103.250000 RKC-2 0.992658 0.014616 0.014735 -0.007953 -0.007953
103.275000 RKC-2 0.993021 0.014058 0.014060 -0.036629 -0.036629
103.300000 RKC-2 0.993361 0.013139 0.013002 -0.036886 -0.036886
103.325000 RKC-2 0.993678 0.012631 0.012673 -0.003792 -0.003792
103.350000 RKC-2 0.993992 0.012411 0.012533 -0.013848 -0.013848
103.375000 RKC-2 0.994298 0.011697 0.011631 -0.043258 -0.043258
103.400000 RKC-2 0.994577 0.010812 0.010683 -0.027490 -0.027490
103.425000 RKC-2 0.994839 0.010512 0.010555 0.003468 0.003468
103.450000 RKC-2 0.995103 0.010470 0.010613 -0.006868 -0.006868
103.475000 RKC-2 0.995362 0.009866 0.009867 -0.041403 -0.041403
103.500000 RKC-2 0.995596 0.008829 0.008676 -0.041551 -0.041551
103.525000 RKC-2 0.995804 0.008249 0.008161 -0.004839 -0.004839
103.550000 RKC-2 0.996009 0.008393 0.008442 0.016297 0.016297
103.575000 RKC-2 0.996223 0.008651 0.008745 0.004354 0.004354
103.600000 RKC-2 0.996441 0.008478 0.008543 -0.018197 -0.018197
103.625000 RKC-2 0.996647 0.007827 0.007824 -0.033860 -0.033860
103.650000 RKC-2 0.996832 0.006990 0.006948 -0.033110 -0.033110
103.675000 RKC-2 0.996997 0.006289 0.006265 -0.022995 -0.022995
103.700000 RKC-2 0.997147 0.005784 0.005765 -0.017367 -0.017367
103.725000 RKC-2 0.997286 0.005406 0.005390 -0.012844 -0.012844
103.750000 RKC-2 0.997417 0.005135 0.005140 -0.008873 -0.008873
103.775000 RKC-2 0.997543 0.004897 0.004895 -0.010124 -0.010124
103.800000 RKC-2 0.997662 0.004652 0.004642 -0.009515 -0.009515
103.825000 RKC-2 0.997775 0.004444 0.004452 -0.007106 -0.007106
103.850000 RKC-2 0.997884 0.004244 0.004244 -0.008887 -0.008887
103.875000 RKC-2 0.997988 0.004024 0.004012 -0.008766 -0.008766
103.900000 RKC-2 0.998085 0.003838 0.003844 -0.006095 -0.006095
103.925000 RKC-2 0.998179 0.003666 0.003669 -0.007624 -0.007624
103.950000 RKC-2 0.998269 0.003467 0.003454 -0.008358 -0.008358
103.975000 RKC-2 0.998353 0.003296 0.003299 -0.005315 -0.005315
104.000000 RKC-2 0.998434 0.003154 0.003163 -0.006002 -0.006002
104.025000 RKC-2 0.998511 0.002978 0.002966 -0.008056 -0.008056
104.050000 RKC-2 0.998582 0.002813 0.002809 -0.005173 -0.005173
104.075000 RKC-2 0.998651 0.002698 0.002711 -0.004071 -0.004071
104.100000 RKC-2 0.998717 0.002557 0.002552 -0.007187 -0.007187
104.125000 RKC-2 0.998779 0.002392 0.002378 -0.006008 -0.006008
104.150000 RKC-2 0.998837 0.002283 0.002292 -0.002671 -0.002671
104.175000 RKC-2 0.998893 0.002190 0.002199 -0.004786 -0.004786
104.200000 RKC-2 0.998946 0.002044 0.002030 -0.006932 -0.006932
104.225000 RKC-2 0.998995 0.001911 0.001903 -0.003669 -0.003669
104.250000 RKC-2 0.999042 0.001845 0.001858 -0.001638 -0.001638
104.275000 RKC-2 0.999088 0.001765 0.001772 -0.004737 -0.004737
104.300000 RKC-2 0.999130 0.001625 0.001611 -0.006454 -0.006454
104.325000 RKC-2 0.999169 0.001508 0.001496 -0.002932 -0.002932
104.350000 RKC-2 0.999206 0.001469 0.001481 -0.000152 -0.000152
104.375000 RKC-2 0.999242 0.001431 0.001446 -0.002894 -0.002894
104.400000 RKC-2 0.999277 0.001316 0.001310 -0.006318 -0.006318
104.425000 RKC-2 0.999308 0.001176 0.001159 -0.004902 -0.004902
104.450000 RKC-2 0.999336 0.001105 0.001096 -0.000774 -0.000774
104.475000 RKC-2 0.999363 0.001113 0.001118 0.001414 0.001414
104.500000 RKC-2 0.999392 0.001134 0.001145 0.000231 0.000231
104.525000 RKC-2 0.999420 0.001104 0.001111 -0.002615 -0.002615
104.550000 RKC-2 0.999447 0.001016 0.001016 -0.004389 -0.004389
104.575000 RKC-2 0.999471 0.000907 0.000904 -0.004311 -0.004311
104.600000 RKC-2 0.999492 0.000810 0.000805 -0.003472 -0.003472
104.625000 RKC-2 0.999511 0.000738 0.000733 -0.002312 -0.002312
104.650000 RKC-2 0.999529 0.000694 0.000693 -0.001178 -0.001178
104.675000 RKC-2 0.999546 0.000668 0.000669 -0.000887 -0.000887
104.700000 RKC-2 0.999563 0.000644 0.000643 -0.001095 -0.001095
104.725000 RKC-2 0.999578 0.000618 0.000617 -0.000995 -0.000995
104.750000 RKC-2 0.999593 0.000596 0.000595 -0.000744 -0.000744
104.775000 RKC-2 0.999608 0.000579 0.000579 -0.000562 -0.000562
104.800000 RKC-2 0.999622 0.000567 0.000567 -0.000467 -0.000467
104.825000 RKC-2 0.999636 0.000553 0.000553 -0.000620 -0.000620
104.850000 RKC-2 0.999650 0.000537 0.000536 -0.000628 -0.000628
104.875000 RKC-2 0.999663 0.000527 0.000527 -0.000198 -0.000198
104.900000 RKC-2 0.999676 0.000523 0.000525 -0.000105 -0.000105
104.925000 RKC-2 0.999689 0.000516 0.000515 -0.000465 -0.000465
104.950000 RKC-2 0.999702 0.000507 0.000505 -0.000259 -0.000259
104.975000 RKC-2 0.999715 0.000507 0.000508 0.000229 0.000229


==> gamma_digital_1step_1d.txt <==
Spot Scheme Price Delta Deltan Gamma Gamman
95.083333 Analytic 0.000000 0.000000 0.000000 0.000000 0.000000
95.166667 Analytic 0.000000 0.000000 0.000000 0.000000 0.000000
95.250000 Analytic 0.000000 0.000000 0.000000 0.000000 0.000000
95.333333 Analytic 0.000000 0.000000 0.000000 0.000000 0.000000
95.416667 Analytic 0.000000 0.000000 0.000000 0.000000 0.000000
95.500000 Analytic 0.000000 0.000000 0.000000 0.000000 0.000000
95.583333 Analytic 0.000000 0.000000 0.000000 0.000000 0.000000
95.666667 Analytic 0.000000 0.000000 0.000000 0.000001 0.000001
95.750000 Analytic 0.000000 0.000000 0.000000 0.000001 0.000001
95.833333 Analytic 0.000000 0.000000 0.000000 0.000002 0.000002
95.916667 Analytic 0.000000 0.000000 0.000000 0.000003 0.000003
96.000000 Analytic 0.000000 0.000001 0.000001 0.000006 0.000006
96.083333 Analytic 0.000000 0.000001 0.000001 0.000010 0.000010
96.166667 Analytic 0.000000 0.000003 0.000003 0.000017 0.000017
96.250000 Analytic 0.000001 0.000004 0.000004 0.000028 0.000028
96.333333 Analytic 0.000001 0.000007 0.000007 0.000046 0.000046
96.416667 Analytic 0.000002 0.000012 0.000012 0.000075 0.000075
96.500000 Analytic 0.000003 0.000020 0.000020 0.000121 0.000121
96.583333 Analytic 0.000005 0.000033 0.000033 0.000193 0.000193
96.666667 Analytic 0.000009 0.000054 0.000054 0.000303 0.000303
96.750000 Analytic 0.000015 0.000085 0.000085 0.000468 0.000468
96.833333 Analytic 0.000024 0.000134 0.000134 0.000716 0.000716
96.916667 Analytic 0.000038 0.000208 0.000208 0.001079 0.001079
97.000000 Analytic 0.000059 0.000318 0.000318 0.001605 0.001605
97.083333 Analytic 0.000092 0.000482 0.000482 0.002358 0.002358
97.166667 Analytic 0.000142 0.000720 0.000720 0.003418 0.003418
97.250000 Analytic 0.000215 0.001063 0.001063 0.004889 0.004889
97.333333 Analytic 0.000323 0.001550 0.001550 0.006902 0.006902
97.416667 Analytic 0.000479 0.002232 0.002232 0.009617 0.009617
97.500000 Analytic 0.000702 0.003177 0.003177 0.013222 0.013222
97.583333 Analytic 0.001018 0.004467 0.004467 0.017940 0.017940
97.666667 Analytic 0.001459 0.006205 0.006205 0.024019 0.024019
97.750000 Analytic 0.002068 0.008516 0.008516 0.031730 0.031730
97.833333 Analytic 0.002898 0.011546 0.011546 0.041355 0.041355
97.916667 Analytic 0.004017 0.015469 0.015469 0.053175 0.053175
98.000000 Analytic 0.005507 0.020477 0.020477 0.067447 0.067447
98.083333 Analytic 0.007466 0.026784 0.026784 0.084380 0.084380
98.166667 Analytic 0.010013 0.034618 0.034618 0.104110 0.104110
98.250000 Analytic 0.013285 0.044214 0.044214 0.126661 0.126661
98.333333 Analytic 0.017438 0.055804 0.055804 0.151921 0.151921
98.416667 Analytic 0.022647 0.069602 0.069602 0.179607 0.179607
98.500000 Analytic 0.029104 0.085793 0.085793 0.209240 0.209240
98.583333 Analytic 0.037016 0.104511 0.104511 0.240133 0.240133
98.666667 Analytic 0.046595 0.125825 0.125825 0.271382 0.271382
98.750000 Analytic 0.058058 0.149720 0.149720 0.301884 0.301884
98.833333 Analytic 0.071617 0.176083 0.176083 0.330360 0.330360
98.916667 Analytic 0.087468 0.204685 0.204685 0.355408 0.355408
99.000000 Analytic 0.105784 0.235182 0.235182 0.375564 0.375564
99.083333 Analytic 0.126705 0.267103 0.267103 0.389387 0.389387
99.166667 Analytic 0.150325 0.299866 0.299866 0.395543 0.395543
99.250000 Analytic 0.176687 0.332783 0.332783 0.392904 0.392904
99.333333 Analytic 0.205771 0.365082 0.365082 0.380639 0.380639
99.416667 Analytic 0.237494 0.395942 0.395942 0.358288 0.358288
99.500000 Analytic 0.271698 0.424516 0.424516 0.325833 0.325833
99.583333 Analytic 0.308160 0.449978 0.449978 0.283721 0.283721
99.666667 Analytic 0.346587 0.471560 0.471560 0.232878 0.232878
99.750000 Analytic 0.386627 0.488587 0.488587 0.174676 0.174676
99.833333 Analytic 0.427876 0.500517 0.500517 0.110875 0.110875
99.916667 Analytic 0.469894 0.506967 0.506967 0.043533 0.043533
100.000000 Analytic 0.512213 0.507736 0.507736 -0.025104 -0.025104
100.083333 Analytic 0.554358 0.502811 0.502811 -0.092727 -0.092727
100.166667 Analytic 0.595861 0.492372 0.492372 -0.157094 -0.157094
100.250000 Analytic 0.636277 0.476777 0.476777 -0.216152 -0.216152
100.333333 Analytic 0.675195 0.456543 0.456543 -0.268142 -0.268142
100.416667 Analytic 0.712256 0.432321 0.432321 -0.311688 -0.311688
100.500000 Analytic 0.747158 0.404856 0.404856 -0.345855 -0.345855
100.583333 Analytic 0.779665 0.374953 0.374953 -0.370166 -0.370166
100.666667 Analytic 0.809606 0.343437 0.343437 -0.384605 -0.384605
100.750000 Analytic 0.836882 0.311116 0.311116 -0.389572 -0.389572
100.833333 Analytic 0.861457 0.278750 0.278750 -0.385834 -0.385834
100.916667 Analytic 0.883358 0.247023 0.247023 -0.374440 -0.374440
101.000000 Analytic 0.902662 0.216521 0.216521 -0.356640 -0.356640
101.083333 Analytic 0.919492 0.187723 0.187723 -0.333797 -0.333797
101.166667 Analytic 0.934007 0.160990 0.160990 -0.307299 -0.307299
101.250000 Analytic 0.946388 0.136570 0.136570 -0.278489 -0.278489
101.333333 Analytic 0.956837 0.114605 0.114605 -0.248600 -0.248600
101.416667 Analytic 0.965558 0.095137 0.095137 -0.218710 -0.218710
101.500000 Analytic 0.972761 0.078128 0.078128 -0.189717 -0.189717
101.583333 Analytic 0.978645 0.063473 0.063473 -0.162322 -0.162322
101.666667 Analytic 0.983401 0.051016 0.051016 -0.137033 -0.137033
101.750000 Analytic 0.987204 0.040566 0.040566 -0.114175 -0.114175
101.833333 Analytic 0.990212 0.031914 0.031914 -0.093912 -0.093912
101.916667 Analytic 0.992567 0.024841 0.024841 -0.076274 -0.076274
102.000000 Analytic 0.994390 0.019131 0.019131 -0.061180 -0.061180
102.083333 Analytic 0.995787 0.014578 0.014578 -0.048474 -0.048474
102.166667 Analytic 0.996847 0.010992 0.010992 -0.037943 -0.037943
102.250000 Analytic 0.997641 0.008201 0.008201 -0.029346 -0.029346
102.333333 Analytic 0.998231 0.006054 0.006054 -0.022429 -0.022429
102.416667 Analytic 0.998665 0.004423 0.004423 -0.016942 -0.016942
102.500000 Analytic 0.998980 0.003197 0.003197 -0.012649 -0.012649
102.583333 Analytic 0.999206 0.002287 0.002287 -0.009336 -0.009336
102.666667 Analytic 0.999368 0.001619 0.001619 -0.006812 -0.006812
102.750000 Analytic 0.999481 0.001135 0.001135 -0.004914 -0.004914
102.833333 Analytic 0.999560 0.000787 0.000787 -0.003506 -0.003506
102.916667 Analytic 0.999615 0.000540 0.000540 -0.002473 -0.002473
103.000000 Analytic 0.999652 0.000367 0.000367 -0.001725 -0.001725
103.083333 Analytic 0.999678 0.000247 0.000247 -0.001190 -0.001190
103.166667 Analytic 0.999695 0.000164 0.000164 -0.000812 -0.000812
103.250000 Analytic 0.999706 0.000108 0.000108 -0.000548 -0.000548
103.333333 Analytic 0.999713 0.000070 0.000070 -0.000366 -0.000366
103.416667 Analytic 0.999718 0.000045 0.000045 -0.000242 -0.000242
103.500000 Analytic 0.999721 0.000029 0.000029 -0.000158 -0.000158
103.583333 Analytic 0.999723 0.000018 0.000018 -0.000102 -0.000102
103.666667 Analytic 0.999724 0.000011 0.000011 -0.000065 -0.000065
103.750000 Analytic 0.999725 0.000007 0.000007 -0.000041 -0.000041
103.833333 Analytic 0.999725 0.000004 0.000004 -0.000026 -0.000026
103.916667 Analytic 0.999726 0.000003 0.000003 -0.000016 -0.000016
104.000000 Analytic 0.999726 0.000002 0.000002 -0.000010 -0.000010
104.083333 Analytic 0.999726 0.000001 0.000001 -0.000006 -0.000006
104.166667 Analytic 0.999726 0.000001 0.000001 -0.000004 -0.000004
104.250000 Analytic 0.999726 0.000000 0.000000 -0.000002 -0.000002
104.333333 Analytic 0.999726 0.000000 0.000000 -0.000001 -0.000001
104.416667 Analytic 0.999726 0.000000 0.000000 -0.000001 -0.000001
104.500000 Analytic 0.999726 0.000000 0.000000 -0.000000 -0.000000
104.583333 Analytic 0.999726 0.000000 0.000000 -0.000000 -0.000000
104.666667 Analytic 0.999726 0.000000 0.000000 -0.000000 -0.000000
104.750000 Analytic 0.999726 0.000000 0.000000 -0.000000 -0.000000
104.833333 Analytic 0.999726 0.000000 0.000000 -0.000000 -0.000000
104.916667 Analytic 0.999726 0.000000 0.000000 -0.000000 -0.000000
95.083333 TR-BDF2 0.000000 0.000004 0.000004 0.000003 0.000003
95.166667 TR-BDF2 0.000001 0.000004 0.000004 0.000006 0.000006
95.250000 TR-BDF2 0.000001 0.000005 0.000005 0.000010 0.000010
95.333333 TR-BDF2 0.000001 0.000006 0.000006 0.000015 0.000015
95.416667 TR-BDF2 0.000002 0.000007 0.000007 0.000020 0.000020
95.500000 TR-BDF2 0.000003 0.000009 0.000009 0.000027 0.000027
95.583333 TR-BDF2 0.000003 0.000012 0.000012 0.000036 0.000036
95.666667 TR-BDF2 0.000005 0.000015 0.000015 0.000047 0.000047
95.750000 TR-BDF2 0.000006 0.000020 0.000020 0.000061 0.000061
95.833333 TR-BDF2 0.000008 0.000026 0.000025 0.000080 0.000080
95.916667 TR-BDF2 0.000010 0.000033 0.000033 0.000104 0.000104
96.000000 TR-BDF2 0.000013 0.000043 0.000043 0.000135 0.000135
96.083333 TR-BDF2 0.000018 0.000056 0.000055 0.000175 0.000175
96.166667 TR-BDF2 0.000023 0.000073 0.000072 0.000227 0.000227
96.250000 TR-BDF2 0.000030 0.000095 0.000093 0.000293 0.000293
96.333333 TR-BDF2 0.000039 0.000123 0.000121 0.000379 0.000379
96.416667 TR-BDF2 0.000050 0.000159 0.000157 0.000489 0.000489
96.500000 TR-BDF2 0.000065 0.000205 0.000203 0.000632 0.000632
96.583333 TR-BDF2 0.000084 0.000266 0.000262 0.000814 0.000814
96.666667 TR-BDF2 0.000109 0.000343 0.000339 0.001048 0.001048
96.750000 TR-BDF2 0.000142 0.000443 0.000438 0.001349 0.001349
96.833333 TR-BDF2 0.000183 0.000572 0.000565 0.001733 0.001733
96.916667 TR-BDF2 0.000237 0.000737 0.000728 0.002225 0.002225
97.000000 TR-BDF2 0.000306 0.000948 0.000937 0.002853 0.002853
97.083333 TR-BDF2 0.000395 0.001219 0.001205 0.003653 0.003653
97.166667 TR-BDF2 0.000509 0.001566 0.001548 0.004672 0.004672
97.250000 TR-BDF2 0.000656 0.002009 0.001987 0.005967 0.005967
97.333333 TR-BDF2 0.000844 0.002575 0.002546 0.007609 0.007609
97.416667 TR-BDF2 0.001085 0.003296 0.003259 0.009689 0.009689
97.500000 TR-BDF2 0.001393 0.004213 0.004167 0.012317 0.012317
97.583333 TR-BDF2 0.001787 0.005377 0.005319 0.015631 0.015631
97.666667 TR-BDF2 0.002289 0.006853 0.006781 0.019798 0.019798
97.750000 TR-BDF2 0.002929 0.008721 0.008630 0.025026 0.025026
97.833333 TR-BDF2 0.003743 0.011079 0.010966 0.031566 0.031566
97.916667 TR-BDF2 0.004776 0.014049 0.013909 0.039721 0.039721
98.000000 TR-BDF2 0.006085 0.017782 0.017607 0.049854 0.049854
98.083333 TR-BDF2 0.007739 0.022459 0.022244 0.062397 0.062397
98.166667 TR-BDF2 0.009828 0.028303 0.028039 0.077853 0.077853
98.250000 TR-BDF2 0.012457 0.035580 0.035259 0.096804 0.096804
98.333333 TR-BDF2 0.015758 0.044610 0.044221 0.119909 0.119909
98.416667 TR-BDF2 0.019892 0.055768 0.055301 0.147890 0.147890
98.500000 TR-BDF2 0.025052 0.069493 0.068937 0.181514 0.181514
98.583333 TR-BDF2 0.031474 0.086287 0.085633 0.221543 0.221543
98.666667 TR-BDF2 0.039434 0.106712 0.105953 0.268657 0.268657
98.750000 TR-BDF2 0.049259 0.131378 0.130513 0.323332 0.323332
98.833333 TR-BDF2 0.061330 0.160919 0.159956 0.385639 0.385639
98.916667 TR-BDF2 0.076079 0.195943 0.194908 0.454950 0.454950
99.000000 TR-BDF2 0.093987 0.236961 0.235903 0.529487 0.529487
99.083333 TR-BDF2 0.115572 0.284260 0.283267 0.605674 0.605674
99.166667 TR-BDF2 0.141364 0.337712 0.336929 0.677186 0.677186
99.250000 TR-BDF2 0.171858 0.396494 0.396150 0.733581 0.733581
99.333333 TR-BDF2 0.207446 0.458658 0.459105 0.758359 0.758359
99.416667 TR-BDF2 0.248301 0.520515 0.522280 0.726208 0.726208
99.500000 TR-BDF2 0.294199 0.575737 0.579601 0.599122 0.599122
99.583333 TR-BDF2 0.344257 0.614075 0.621172 0.320981 0.320981
99.666667 TR-BDF2 0.396545 0.619532 0.631502 -0.190020 -0.190020
99.750000 TR-BDF2 0.447512 0.567786 0.586972 -1.051874 -1.051874
99.833333 TR-BDF2 0.491176 0.422571 0.452299 -2.433289 -2.433289
99.916667 TR-BDF2 0.517941 0.130612 0.067186 -4.573722 -4.573722
100.000000 TR-BDF2 0.512944 -0.060253 -0.123157 -0.007042 -0.007042
100.083333 TR-BDF2 0.507899 0.127873 0.158000 4.522068 4.522068
100.166667 TR-BDF2 0.534256 0.414330 0.433451 2.352900 2.352900
100.250000 TR-BDF2 0.576954 0.553041 0.564750 0.976169 0.976169
100.333333 TR-BDF2 0.626430 0.599262 0.606048 0.133122 0.133122
100.416667 TR-BDF2 0.676831 0.589996 0.593572 -0.355502 -0.355502
100.500000 TR-BDF2 0.724763 0.549642 0.551175 -0.612989 -0.612989
100.583333 TR-BDF2 0.768438 0.493960 0.494237 -0.723372 -0.723372
100.666667 TR-BDF2 0.807089 0.432848 0.432393 -0.743315 -0.743315
100.750000 TR-BDF2 0.840579 0.372273 0.371426 -0.710503 -0.710503
100.833333 TR-BDF2 0.869135 0.315603 0.314585 -0.649559 -0.649559
100.916667 TR-BDF2 0.893180 0.264530 0.263474 -0.576197 -0.576197
101.000000 TR-BDF2 0.913223 0.219684 0.218669 -0.500114 -0.500114
101.083333 TR-BDF2 0.929794 0.181054 0.180123 -0.427003 -0.427003
101.166667 TR-BDF2 0.943399 0.148265 0.147437 -0.359933 -0.359933
101.250000 TR-BDF2 0.954505 0.120756 0.120035 -0.300293 -0.300293
101.333333 TR-BDF2 0.963525 0.097892 0.097276 -0.248436 -0.248436
101.416667 TR-BDF2 0.970820 0.079036 0.078517 -0.204099 -0.204099
101.500000 TR-BDF2 0.976698 0.063587 0.063153 -0.166686 -0.166686
101.583333 TR-BDF2 0.981418 0.050998 0.050639 -0.135445 -0.135445
101.666667 TR-BDF2 0.985197 0.040789 0.040493 -0.109580 -0.109580
101.750000 TR-BDF2 0.988216 0.032543 0.032302 -0.088318 -0.088318
101.833333 TR-BDF2 0.990621 0.025907 0.025711 -0.070945 -0.070945
101.916667 TR-BDF2 0.992534 0.020583 0.020425 -0.056822 -0.056822
102.000000 TR-BDF2 0.994052 0.016324 0.016196 -0.045391 -0.045391
102.083333 TR-BDF2 0.995254 0.012926 0.012823 -0.036176 -0.036176
102.166667 TR-BDF2 0.996206 0.010220 0.010137 -0.028771 -0.028771
102.250000 TR-BDF2 0.996958 0.008069 0.008003 -0.022838 -0.022838
102.333333 TR-BDF2 0.997551 0.006364 0.006311 -0.018098 -0.018098
102.416667 TR-BDF2 0.998018 0.005013 0.004971 -0.014320 -0.014320
102.500000 TR-BDF2 0.998386 0.003945 0.003912 -0.011314 -0.011314
102.583333 TR-BDF2 0.998676 0.003101 0.003075 -0.008928 -0.008928
102.666667 TR-BDF2 0.998903 0.002436 0.002415 -0.007037 -0.007037
102.750000 TR-BDF2 0.999082 0.001912 0.001896 -0.005540 -0.005540
102.833333 TR-BDF2 0.999222 0.001500 0.001487 -0.004358 -0.004358
102.916667 TR-BDF2 0.999332 0.001175 0.001165 -0.003425 -0.003425
103.000000 TR-BDF2 0.999418 0.000921 0.000913 -0.002689 -0.002689
103.083333 TR-BDF2 0.999485 0.000721 0.000714 -0.002110 -0.002110
103.166667 TR-BDF2 0.999538 0.000564 0.000559 -0.001654 -0.001654
103.250000 TR-BDF2 0.999579 0.000441 0.000437 -0.001296 -0.001296
103.333333 TR-BDF2 0.999611 0.000345 0.000342 -0.001015 -0.001015
103.416667 TR-BDF2 0.999637 0.000269 0.000267 -0.000794 -0.000794
103.500000 TR-BDF2 0.999656 0.000210 0.000208 -0.000621 -0.000621
103.583333 TR-BDF2 0.999672 0.000164 0.000163 -0.000486 -0.000486
103.666667 TR-BDF2 0.999684 0.000128 0.000127 -0.000379 -0.000379
103.750000 TR-BDF2 0.999693 0.000100 0.000099 -0.000296 -0.000296
103.833333 TR-BDF2 0.999700 0.000078 0.000077 -0.000231 -0.000231
103.916667 TR-BDF2 0.999706 0.000061 0.000060 -0.000180 -0.000180
104.000000 TR-BDF2 0.999710 0.000048 0.000047 -0.000141 -0.000141
104.083333 TR-BDF2 0.999714 0.000037 0.000037 -0.000109 -0.000109
104.166667 TR-BDF2 0.999717 0.000029 0.000029 -0.000085 -0.000085
104.250000 TR-BDF2 0.999719 0.000023 0.000022 -0.000066 -0.000066
104.333333 TR-BDF2 0.999720 0.000018 0.000018 -0.000051 -0.000051
104.416667 TR-BDF2 0.999722 0.000014 0.000014 -0.000039 -0.000039
104.500000 TR-BDF2 0.999723 0.000011 0.000011 -0.000030 -0.000030
104.583333 TR-BDF2 0.999724 0.000009 0.000009 -0.000023 -0.000023
104.666667 TR-BDF2 0.999724 0.000007 0.000007 -0.000017 -0.000017
104.750000 TR-BDF2 0.999725 0.000006 0.000006 -0.000012 -0.000012
104.833333 TR-BDF2 0.999725 0.000005 0.000005 -0.000007 -0.000007
104.916667 TR-BDF2 0.999726 0.000005 0.000005 -0.000004 -0.000004
95.083333 LMG2 -0.000015 -0.000124 -0.000124 -0.000016 -0.000016
95.166667 LMG2 -0.000025 -0.000126 -0.000126 -0.000031 -0.000031
95.250000 LMG2 -0.000036 -0.000129 -0.000129 -0.000046 -0.000046
95.333333 LMG2 -0.000047 -0.000134 -0.000133 -0.000058 -0.000058
95.416667 LMG2 -0.000058 -0.000139 -0.000139 -0.000069 -0.000069
95.500000 LMG2 -0.000070 -0.000145 -0.000145 -0.000076 -0.000076
95.583333 LMG2 -0.000082 -0.000151 -0.000151 -0.000080 -0.000080
95.666667 LMG2 -0.000095 -0.000158 -0.000158 -0.000078 -0.000078
95.750000 LMG2 -0.000108 -0.000164 -0.000164 -0.000069 -0.000069
95.833333 LMG2 -0.000122 -0.000169 -0.000169 -0.000051 -0.000051
95.916667 LMG2 -0.000137 -0.000172 -0.000173 -0.000021 -0.000021
96.000000 LMG2 -0.000151 -0.000172 -0.000173 0.000024 0.000024
96.083333 LMG2 -0.000165 -0.000167 -0.000168 0.000089 0.000089
96.166667 LMG2 -0.000179 -0.000156 -0.000158 0.000177 0.000177
96.250000 LMG2 -0.000191 -0.000136 -0.000139 0.000297 0.000297
96.333333 LMG2 -0.000202 -0.000105 -0.000108 0.000454 0.000454
96.416667 LMG2 -0.000209 -0.000059 -0.000062 0.000661 0.000661
96.500000 LMG2 -0.000211 0.000008 0.000003 0.000927 0.000927
96.583333 LMG2 -0.000207 0.000099 0.000093 0.001267 0.001267
96.666667 LMG2 -0.000195 0.000223 0.000215 0.001699 0.001699
96.750000 LMG2 -0.000170 0.000387 0.000377 0.002244 0.002244
96.833333 LMG2 -0.000130 0.000602 0.000591 0.002927 0.002927
96.916667 LMG2 -0.000070 0.000882 0.000867 0.003778 0.003778
97.000000 LMG2 0.000017 0.001241 0.001223 0.004835 0.004835
97.083333 LMG2 0.000137 0.001698 0.001676 0.006140 0.006140
97.166667 LMG2 0.000300 0.002276 0.002249 0.007745 0.007745
97.250000 LMG2 0.000516 0.003004 0.002970 0.009712 0.009712
97.333333 LMG2 0.000800 0.003913 0.003873 0.012112 0.012112
97.416667 LMG2 0.001168 0.005044 0.004995 0.015030 0.015030
97.500000 LMG2 0.001641 0.006444 0.006385 0.018566 0.018566
97.583333 LMG2 0.002242 0.008169 0.008098 0.022834 0.022834
97.666667 LMG2 0.003002 0.010286 0.010200 0.027966 0.027966
97.750000 LMG2 0.003957 0.012872 0.012770 0.034115 0.034115
97.833333 LMG2 0.005148 0.016021 0.015900 0.041454 0.041454
97.916667 LMG2 0.006627 0.019839 0.019696 0.050175 0.050175
98.000000 LMG2 0.008454 0.024450 0.024281 0.060497 0.060497
98.083333 LMG2 0.010702 0.029998 0.029800 0.072656 0.072656
98.166667 LMG2 0.013454 0.036647 0.036416 0.086909 0.086909
98.250000 LMG2 0.016810 0.044582 0.044314 0.103524 0.103524
98.333333 LMG2 0.020884 0.054011 0.053703 0.122777 0.122777
98.416667 LMG2 0.025811 0.065165 0.064814 0.144933 0.144933
98.500000 LMG2 0.031745 0.078297 0.077900 0.170233 0.170233
98.583333 LMG2 0.038861 0.093676 0.093231 0.198857 0.198857
98.666667 LMG2 0.047358 0.111582 0.111091 0.230895 0.230895
98.750000 LMG2 0.057458 0.132298 0.131764 0.266279 0.266279
98.833333 LMG2 0.069407 0.156089 0.155522 0.304718 0.304718
98.916667 LMG2 0.083473 0.183185 0.182599 0.345584 0.345584
99.000000 LMG2 0.099938 0.213742 0.213162 0.387781 0.387781
99.083333 LMG2 0.119097 0.247798 0.247261 0.429551 0.429551
99.166667 LMG2 0.141238 0.285205 0.284765 0.468233 0.468233
99.250000 LMG2 0.166631 0.325546 0.325279 0.499930 0.499930
99.333333 LMG2 0.195496 0.368004 0.368021 0.519085 0.519085
99.416667 LMG2 0.227965 0.411213 0.411661 0.517921 0.517921
99.500000 LMG2 0.264031 0.453031 0.454113 0.485708 0.485708
99.583333 LMG2 0.303470 0.490261 0.492252 0.407818 0.407818
99.666667 LMG2 0.345741 0.518275 0.521541 0.264501 0.264501
99.750000 LMG2 0.389849 0.530516 0.535548 0.029303 0.029303
99.833333 LMG2 0.434161 0.517864 0.525306 -0.332964 -0.332964
99.916667 LMG2 0.476160 0.467789 0.456045 -0.868835 -0.868835
100.000000 LMG2 0.512125 0.430617 0.418961 -0.023295 -0.023295
100.083333 LMG2 0.547929 0.463644 0.471111 0.815941 0.815941
100.166667 LMG2 0.589399 0.509236 0.514169 0.278273 0.278273
100.250000 LMG2 0.632802 0.517625 0.520738 -0.076923 -0.076923
100.333333 LMG2 0.675670 0.501877 0.503699 -0.301050 -0.301050
100.416667 LMG2 0.716448 0.471322 0.472245 -0.432268 -0.432268
100.500000 LMG2 0.754224 0.432530 0.432840 -0.498731 -0.498731
100.583333 LMG2 0.788536 0.390038 0.389944 -0.521064 -0.521064
100.666667 LMG2 0.819230 0.346901 0.346550 -0.514243 -0.514243
100.750000 LMG2 0.846353 0.305098 0.304598 -0.489027 -0.489027
100.833333 LMG2 0.870080 0.265845 0.265269 -0.453047 -0.453047
100.916667 LMG2 0.890661 0.229817 0.229216 -0.411621 -0.411621
101.000000 LMG2 0.908383 0.197317 0.196724 -0.368375 -0.368375
101.083333 LMG2 0.923547 0.168397 0.167833 -0.325707 -0.325707
101.166667 LMG2 0.936449 0.142945 0.142423 -0.285129 -0.285129
101.250000 LMG2 0.947371 0.120751 0.120277 -0.247527 -0.247527
101.333333 LMG2 0.956574 0.101548 0.101123 -0.213349 -0.213349
101.416667 LMG2 0.964296 0.085044 0.084668 -0.182747 -0.182747
101.500000 LMG2 0.970748 0.070944 0.070614 -0.155672 -0.155672
101.583333 LMG2 0.976120 0.058959 0.058673 -0.131953 -0.131953
101.666667 LMG2 0.980575 0.048822 0.048575 -0.111346 -0.111346
101.750000 LMG2 0.984257 0.040284 0.040072 -0.093568 -0.093568
101.833333 LMG2 0.987289 0.033121 0.032941 -0.078326 -0.078326
101.916667 LMG2 0.989777 0.027136 0.026983 -0.065327 -0.065327
102.000000 LMG2 0.991811 0.022151 0.022022 -0.054297 -0.054297
102.083333 LMG2 0.993469 0.018015 0.017906 -0.044977 -0.044977
102.166667 LMG2 0.994814 0.014594 0.014502 -0.037134 -0.037134
102.250000 LMG2 0.995901 0.011773 0.011697 -0.030559 -0.030559
102.333333 LMG2 0.996776 0.009456 0.009392 -0.025066 -0.025066
102.416667 LMG2 0.997477 0.007557 0.007505 -0.020492 -0.020492
102.500000 LMG2 0.998036 0.006008 0.005964 -0.016696 -0.016696
102.583333 LMG2 0.998478 0.004747 0.004711 -0.013555 -0.013555
102.666667 LMG2 0.998827 0.003726 0.003696 -0.010964 -0.010964
102.750000 LMG2 0.999099 0.002901 0.002877 -0.008833 -0.008833
102.833333 LMG2 0.999310 0.002238 0.002218 -0.007087 -0.007087
102.916667 LMG2 0.999472 0.001707 0.001690 -0.005659 -0.005659
103.000000 LMG2 0.999595 0.001283 0.001270 -0.004496 -0.004496
103.083333 LMG2 0.999686 0.000948 0.000937 -0.003552 -0.003552
103.166667 LMG2 0.999753 0.000684 0.000675 -0.002788 -0.002788
103.250000 LMG2 0.999800 0.000477 0.000470 -0.002173 -0.002173
103.333333 LMG2 0.999832 0.000317 0.000311 -0.001679 -0.001679
103.416667 LMG2 0.999853 0.000193 0.000189 -0.001284 -0.001284
103.500000 LMG2 0.999864 0.000099 0.000096 -0.000970 -0.000970
103.583333 LMG2 0.999869 0.000029 0.000026 -0.000722 -0.000722
103.666667 LMG2 0.999869 -0.000023 -0.000025 -0.000528 -0.000528
103.750000 LMG2 0.999865 -0.000061 -0.000063 -0.000376 -0.000376
103.833333 LMG2 0.999859 -0.000088 -0.000089 -0.000260 -0.000260
103.916667 LMG2 0.999851 -0.000105 -0.000106 -0.000171 -0.000171
104.000000 LMG2 0.999842 -0.000117 -0.000118 -0.000104 -0.000104
104.083333 LMG2 0.999831 -0.000123 -0.000124 -0.000055 -0.000055
104.166667 LMG2 0.999821 -0.000127 -0.000127 -0.000020 -0.000020
104.250000 LMG2 0.999810 -0.000127 -0.000127 0.000004 0.000004
104.333333 LMG2 0.999800 -0.000126 -0.000126 0.000020 0.000020
104.416667 LMG2 0.999789 -0.000124 -0.000124 0.000028 0.000028
104.500000 LMG2 0.999779 -0.000122 -0.000122 0.000032 0.000032
104.583333 LMG2 0.999769 -0.000119 -0.000119 0.000032 0.000032
104.666667 LMG2 0.999759 -0.000117 -0.000116 0.000028 0.000028
104.750000 LMG2 0.999750 -0.000114 -0.000114 0.000023 0.000023
104.833333 LMG2 0.999740 -0.000113 -0.000113 0.000016 0.000016
104.916667 LMG2 0.999731 -0.000112 -0.000112 0.000008 0.000008
95.083333 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
95.166667 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
95.250000 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
95.333333 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
95.416667 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
95.500000 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
95.583333 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
95.666667 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
95.750000 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
95.833333 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
95.916667 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
96.000000 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
96.083333 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
96.166667 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
96.250000 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
96.333333 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
96.416667 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
96.500000 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
96.583333 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
96.666667 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
96.750000 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
96.833333 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
96.916667 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
97.000000 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
97.083333 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
97.166667 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
97.250000 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
97.333333 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
97.416667 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
97.500000 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
97.583333 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
97.666667 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
97.750000 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
97.833333 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
97.916667 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
98.000000 RKL-0 0.000000 0.000000 0.000000 0.000000 0.000000
98.083333 RKL-0 0.000000 0.000000 -0.000195 0.000000 0.000000
98.166667 RKL-0 0.000000 0.000584 -0.001869 0.014015 0.014015
98.250000 RKL-0 0.000097 0.009110 -0.002140 0.190607 0.190607
98.333333 RKL-0 0.001518 0.058743 0.039410 1.000587 1.000587
98.416667 RKL-0 0.009888 0.200123 0.206820 2.392544 2.392544
98.500000 RKL-0 0.034872 0.379413 0.431004 1.910416 1.910416
98.583333 RKL-0 0.073123 0.383843 0.396072 -1.804102 -1.804102
98.666667 RKL-0 0.098846 0.196815 0.143982 -2.684570 -2.684570
98.750000 RKL-0 0.105926 0.131600 0.142670 1.119417 1.119417
98.833333 RKL-0 0.120780 0.191676 0.216302 0.322398 0.322398
98.916667 RKL-0 0.137872 0.144666 0.111030 -1.450632 -1.450632
99.000000 RKL-0 0.144891 0.124690 0.145160 0.971203 0.971203
99.083333 RKL-0 0.158654 0.144215 0.140286 -0.502609 -0.502609
99.166667 RKL-0 0.168926 0.114118 0.105095 -0.219727 -0.219727
99.250000 RKL-0 0.177673 0.122874 0.137560 0.429870 0.429870
99.333333 RKL-0 0.189405 0.114637 0.098918 -0.627559 -0.627559
99.416667 RKL-0 0.196779 0.109495 0.122950 0.504156 0.504156
99.500000 RKL-0 0.207654 0.111143 0.100617 -0.464588 -0.464588
99.583333 RKL-0 0.215303 0.104006 0.111382 0.293295 0.293295
99.666667 RKL-0 0.224989 0.106319 0.101271 -0.237782 -0.237782
99.750000 RKL-0 0.233023 0.101649 0.104779 0.125688 0.125688
99.833333 RKL-0 0.241930 0.102732 -0.401384 -0.099679 -0.099679
99.916667 RKL-0 0.250145 1.606775 2.109828 36.196699 36.196699
100.000000 RKL-0 0.509726 3.114006 3.616067 -0.023150 -0.023150
100.083333 RKL-0 0.769146 1.605893 1.102714 -36.171554 -36.171554
100.166667 RKL-0 0.777375 0.101137 0.103410 0.057402 0.057402
100.250000 RKL-0 0.786002 0.099101 0.094932 -0.106269 -0.106269
100.333333 RKL-0 0.793892 0.102752 0.108982 0.193887 0.193887
100.416667 RKL-0 0.803128 0.100218 0.091658 -0.254701 -0.254701
100.500000 RKL-0 0.810595 0.104673 0.114586 0.361632 0.361632
100.583333 RKL-0 0.820573 0.105072 0.095425 -0.352075 -0.352075
100.666667 RKL-0 0.828107 0.104672 0.110358 0.342479 0.342479
100.750000 RKL-0 0.838019 0.116154 0.118218 -0.066908 -0.066908
100.833333 RKL-0 0.847466 0.104385 0.090896 -0.215553 -0.215553
100.916667 RKL-0 0.855416 0.126888 0.149443 0.755635 0.755635
101.000000 RKL-0 0.868614 0.122192 0.099912 -0.868349 -0.868349
101.083333 RKL-0 0.875781 0.116668 0.119311 0.735786 0.735786
101.166667 RKL-0 0.888058 0.170056 0.196782 0.545526 0.545526
101.250000 RKL-0 0.904124 0.135339 0.096557 -1.378734 -1.378734
101.333333 RKL-0 0.910615 0.136792 0.123635 1.413599 1.413599
101.416667 RKL-0 0.926923 0.294063 0.338620 2.360893 2.360893
101.500000 RKL-0 0.959625 0.357132 0.377220 -0.847225 -0.847225
101.583333 RKL-0 0.986445 0.226265 0.211773 -2.293583 -2.293583
101.666667 RKL-0 0.997336 0.078609 0.065305 -1.250171 -1.250171
101.750000 RKL-0 0.999546 0.014339 0.010639 -0.292308 -0.292308
101.833333 RKL-0 0.999726 0.001080 0.000720 -0.025910 -0.025910
101.916667 RKL-0 0.999726 -0.000000 -0.000000 0.000000 0.000000
102.000000 RKL-0 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
102.083333 RKL-0 0.999726 -0.000000 -0.000000 0.000000 0.000000
102.166667 RKL-0 0.999726 0.000000 0.000000 0.000000 0.000000
102.250000 RKL-0 0.999726 0.000000 0.000000 -0.000000 -0.000000
102.333333 RKL-0 0.999726 0.000000 0.000000 0.000000 0.000000
102.416667 RKL-0 0.999726 0.000000 0.000000 0.000000 0.000000
102.500000 RKL-0 0.999726 0.000000 0.000000 0.000000 0.000000
102.583333 RKL-0 0.999726 0.000000 0.000000 -0.000000 -0.000000
102.666667 RKL-0 0.999726 0.000000 0.000000 0.000000 0.000000
102.750000 RKL-0 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
102.833333 RKL-0 0.999726 -0.000000 0.000000 0.000000 0.000000
102.916667 RKL-0 0.999726 0.000000 -0.000000 -0.000000 -0.000000
103.000000 RKL-0 0.999726 -0.000000 -0.000000 0.000000 0.000000
103.083333 RKL-0 0.999726 0.000000 0.000000 0.000000 0.000000
103.166667 RKL-0 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
103.250000 RKL-0 0.999726 -0.000000 -0.000000 0.000000 0.000000
103.333333 RKL-0 0.999726 0.000000 0.000000 0.000000 0.000000
103.416667 RKL-0 0.999726 0.000000 0.000000 -0.000000 -0.000000
103.500000 RKL-0 0.999726 0.000000 0.000000 0.000000 0.000000
103.583333 RKL-0 0.999726 0.000000 -0.000000 -0.000000 -0.000000
103.666667 RKL-0 0.999726 0.000000 0.000000 0.000000 0.000000
103.750000 RKL-0 0.999726 0.000000 0.000000 -0.000000 -0.000000
103.833333 RKL-0 0.999726 -0.000000 0.000000 0.000000 0.000000
103.916667 RKL-0 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
104.000000 RKL-0 0.999726 -0.000000 -0.000000 0.000000 0.000000
104.083333 RKL-0 0.999726 -0.000000 -0.000000 0.000000 0.000000
104.166667 RKL-0 0.999726 -0.000000 -0.000000 0.000000 0.000000
104.250000 RKL-0 0.999726 -0.000000 -0.000000 0.000000 0.000000
104.333333 RKL-0 0.999726 0.000000 0.000000 0.000000 0.000000
104.416667 RKL-0 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
104.500000 RKL-0 0.999726 -0.000000 -0.000000 0.000000 0.000000
104.583333 RKL-0 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
104.666667 RKL-0 0.999726 -0.000000 -0.000000 0.000000 0.000000
104.750000 RKL-0 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
104.833333 RKL-0 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
104.916667 RKL-0 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
95.083333 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
95.166667 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
95.250000 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
95.333333 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
95.416667 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
95.500000 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
95.583333 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
95.666667 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
95.750000 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
95.833333 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
95.916667 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
96.000000 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
96.083333 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
96.166667 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
96.250000 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
96.333333 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
96.416667 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
96.500000 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
96.583333 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
96.666667 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
96.750000 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
96.833333 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
96.916667 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
97.000000 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
97.083333 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
97.166667 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
97.250000 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
97.333333 RKL-20 0.000000 0.000000 0.000000 0.000000 0.000000
97.416667 RKL-20 0.000000 0.000000 -0.000005 0.000000 0.000000
97.500000 RKL-20 0.000000 0.000015 -0.000047 0.000348 0.000348
97.583333 RKL-20 0.000002 0.000227 -0.000071 0.004741 0.004741
97.666667 RKL-20 0.000038 0.001513 0.000857 0.026136 0.026136
97.750000 RKL-20 0.000255 0.005659 0.005185 0.073377 0.073377
97.833333 RKL-20 0.000981 0.013197 0.013580 0.107522 0.107522
97.916667 RKL-20 0.002454 0.021008 0.021234 0.079951 0.079951
98.000000 RKL-20 0.004482 0.026995 0.026107 0.063735 0.063735
98.083333 RKL-20 0.006953 0.034972 0.034656 0.127706 0.127706
98.166667 RKL-20 0.010311 0.046561 0.046803 0.150432 0.150432
98.250000 RKL-20 0.014713 0.058371 0.057675 0.133000 0.133000
98.333333 RKL-20 0.020040 0.071541 0.071420 0.183097 0.183097
98.416667 RKL-20 0.026637 0.087165 0.087119 0.191865 0.191865
98.500000 RKL-20 0.034567 0.103291 0.102771 0.195154 0.195154
98.583333 RKL-20 0.043852 0.121113 0.121264 0.232575 0.232575
98.666667 RKL-20 0.054752 0.140042 0.139693 0.221716 0.221716
98.750000 RKL-20 0.067192 0.159564 0.159577 0.246830 0.246830
98.833333 RKL-20 0.081346 0.180095 0.180071 0.245917 0.245917
98.916667 RKL-20 0.097208 0.200662 0.200584 0.247673 0.247673
99.000000 RKL-20 0.114790 0.221534 0.221737 0.253264 0.253264
99.083333 RKL-20 0.134131 0.242030 0.241999 0.238646 0.238646
99.166667 RKL-20 0.155129 0.262012 0.262338 0.240924 0.240924
99.250000 RKL-20 0.177799 0.281113 0.281204 0.217498 0.217498
99.333333 RKL-20 0.201981 0.298966 0.299361 0.210965 0.210965
99.416667 RKL-20 0.227627 0.315363 0.315586 0.182555 0.182555
99.500000 RKL-20 0.254541 0.329905 0.330347 0.166465 0.166465
99.583333 RKL-20 0.282611 0.342452 0.342782 0.134656 0.134656
99.666667 RKL-20 0.311616 0.352681 0.353154 0.110845 0.110845
99.750000 RKL-20 0.341391 0.360500 0.360900 0.076816 0.076816
99.833333 RKL-20 0.371700 0.365702 0.209457 0.048039 0.048039
99.916667 RKL-20 0.402342 0.838441 0.995597 11.297686 11.297686
100.000000 RKL-20 0.511440 1.308447 1.465632 -0.017532 -0.017532
100.083333 RKL-20 0.620416 0.835432 0.679132 -11.334840 -11.334840
100.166667 RKL-20 0.650679 0.359762 0.360164 -0.081237 -0.081237
100.250000 RKL-20 0.680377 0.351787 0.352182 -0.110175 -0.110175
100.333333 RKL-20 0.709310 0.341420 0.341733 -0.138626 -0.138626
100.416667 RKL-20 0.737280 0.328929 0.329270 -0.161162 -0.161162
100.500000 RKL-20 0.764131 0.314475 0.314681 -0.185733 -0.185733
100.583333 RKL-20 0.789692 0.298379 0.298639 -0.200557 -0.200557
100.666667 RKL-20 0.813861 0.280887 0.280996 -0.219259 -0.219259
100.750000 RKL-20 0.836507 0.262289 0.262424 -0.227098 -0.227098
100.833333 RKL-20 0.857576 0.242958 0.243015 -0.236845 -0.236845
100.916667 RKL-20 0.877000 0.223048 0.223006 -0.240992 -0.240992
101.000000 RKL-20 0.894750 0.203091 0.203152 -0.237981 -0.237981
101.083333 RKL-20 0.910848 0.183073 0.182844 -0.242431 -0.242431
101.166667 RKL-20 0.925263 0.163560 0.163608 -0.225892 -0.225892
101.250000 RKL-20 0.938108 0.144591 0.144299 -0.229363 -0.229363
101.333333 RKL-20 0.949361 0.126352 0.126219 -0.208366 -0.208366
101.416667 RKL-20 0.959167 0.109387 0.109282 -0.198788 -0.198788
101.500000 RKL-20 0.967592 0.093139 0.092681 -0.191185 -0.191185
101.583333 RKL-20 0.974690 0.078580 0.078644 -0.158214 -0.158214
101.666667 RKL-20 0.980689 0.065205 0.064810 -0.162801 -0.162801
101.750000 RKL-20 0.985558 0.052824 0.052443 -0.134346 -0.134346
101.833333 RKL-20 0.989493 0.042769 0.042971 -0.106959 -0.106959
101.916667 RKL-20 0.992686 0.033249 0.032707 -0.121516 -0.121516
102.000000 RKL-20 0.995035 0.024749 0.024231 -0.082482 -0.082482
102.083333 RKL-20 0.996811 0.019432 0.019811 -0.045126 -0.045126
102.166667 RKL-20 0.998273 0.014537 0.014661 -0.072371 -0.072371
102.250000 RKL-20 0.999233 0.008134 0.007618 -0.081303 -0.081303
102.333333 RKL-20 0.999629 0.002906 0.002453 -0.044164 -0.044164
102.416667 RKL-20 0.999718 0.000583 0.000438 -0.011591 -0.011591
102.500000 RKL-20 0.999726 0.000050 0.000033 -0.001198 -0.001198
102.583333 RKL-20 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
102.666667 RKL-20 0.999726 -0.000000 -0.000000 0.000000 0.000000
102.750000 RKL-20 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
102.833333 RKL-20 0.999726 -0.000000 -0.000000 0.000000 0.000000
102.916667 RKL-20 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
103.000000 RKL-20 0.999726 0.000000 0.000000 0.000000 0.000000
103.083333 RKL-20 0.999726 0.000000 0.000000 -0.000000 -0.000000
103.166667 RKL-20 0.999726 -0.000000 -0.000000 0.000000 0.000000
103.250000 RKL-20 0.999726 0.000000 0.000000 0.000000 0.000000
103.333333 RKL-20 0.999726 0.000000 -0.000000 -0.000000 -0.000000
103.416667 RKL-20 0.999726 -0.000000 -0.000000 0.000000 0.000000
103.500000 RKL-20 0.999726 0.000000 0.000000 0.000000 0.000000
103.583333 RKL-20 0.999726 0.000000 0.000000 -0.000000 -0.000000
103.666667 RKL-20 0.999726 0.000000 0.000000 0.000000 0.000000
103.750000 RKL-20 0.999726 0.000000 0.000000 0.000000 0.000000
103.833333 RKL-20 0.999726 0.000000 0.000000 0.000000 0.000000
103.916667 RKL-20 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
104.000000 RKL-20 0.999726 -0.000000 -0.000000 0.000000 0.000000
104.083333 RKL-20 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
104.166667 RKL-20 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
104.250000 RKL-20 0.999726 -0.000000 -0.000000 0.000000 0.000000
104.333333 RKL-20 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
104.416667 RKL-20 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
104.500000 RKL-20 0.999726 -0.000000 -0.000000 0.000000 0.000000
104.583333 RKL-20 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
104.666667 RKL-20 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
104.750000 RKL-20 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
104.833333 RKL-20 0.999726 -0.000000 -0.000000 0.000000 0.000000
104.916667 RKL-20 0.999726 -0.000000 -0.000000 0.000000 0.000000
95.083333 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
95.166667 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
95.250000 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
95.333333 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
95.416667 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
95.500000 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
95.583333 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
95.666667 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
95.750000 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
95.833333 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
95.916667 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
96.000000 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
96.083333 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
96.166667 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
96.250000 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
96.333333 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
96.416667 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
96.500000 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
96.583333 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
96.666667 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
96.750000 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
96.833333 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
96.916667 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
97.000000 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
97.083333 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
97.166667 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
97.250000 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
97.333333 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
97.416667 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
97.500000 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
97.583333 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
97.666667 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
97.750000 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
97.833333 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
97.916667 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
98.000000 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
98.083333 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
98.166667 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
98.250000 RKC-0.1 0.000000 0.000000 0.000000 0.000000 0.000000
98.333333 RKC-0.1 0.000000 0.000000 -0.005015 0.000000 0.000000
98.416667 RKC-0.1 0.000000 0.015045 -0.019424 0.361069 0.361069
98.500000 RKC-0.1 0.002507 0.148541 0.091823 2.842839 2.842839
98.583333 RKC-0.1 0.024757 0.555598 0.622881 6.926541 6.926541
98.666667 RKC-0.1 0.095107 0.930961 1.115071 2.082171 2.082171
98.750000 RKC-0.1 0.179917 0.552146 0.472172 -11.173732 -11.173732
98.833333 RKC-0.1 0.187132 -0.139074 -0.312936 -5.415563 -5.415563
98.916667 RKC-0.1 0.156738 -0.068788 0.067359 7.102436 7.102436
99.000000 RKC-0.1 0.175667 0.114641 0.092624 -2.700149 -2.700149
99.083333 RKC-0.1 0.175845 -0.044320 -0.098510 -1.114915 -1.114915
99.166667 RKC-0.1 0.168280 0.025339 0.103984 2.786740 2.786740
99.250000 RKC-0.1 0.180068 0.021633 -0.049335 -2.875685 -2.875685
99.333333 RKC-0.1 0.171886 -0.005104 0.045986 2.234008 2.234008
99.416667 RKC-0.1 0.179217 0.027795 -0.003080 -1.444453 -1.444453
99.500000 RKC-0.1 0.176518 0.000048 0.015295 0.778537 0.778537
99.583333 RKC-0.1 0.179225 0.019187 0.014076 -0.319212 -0.319212
99.666667 RKC-0.1 0.179716 0.007917 0.007551 0.048752 0.048752
99.750000 RKC-0.1 0.180545 0.013079 0.015578 0.075116 0.075116
99.833333 RKC-0.1 0.181896 0.011839 -0.641174 -0.104866 -0.104866
99.916667 RKC-0.1 0.182518 1.962140 2.614120 46.912080 46.912080
100.000000 RKC-0.1 0.508919 3.915539 4.565757 -0.030489 -0.030489
100.083333 RKC-0.1 0.835108 1.962345 1.311491 -46.846183 -46.846183
100.166667 RKC-0.1 0.835976 0.011056 0.010631 0.015256 0.015256
100.250000 RKC-0.1 0.836951 0.013603 0.017155 0.045864 0.045864
100.333333 RKC-0.1 0.838243 0.006768 -0.003079 -0.209905 -0.209905
100.416667 RKC-0.1 0.838079 0.018815 0.038548 0.499052 0.499052
100.500000 RKC-0.1 0.841379 0.001205 -0.031281 -0.921701 -0.921701
100.583333 RKC-0.1 0.838279 0.021854 0.066961 1.417282 1.417282
100.666667 RKC-0.1 0.845022 0.004640 -0.046412 -1.830430 -1.830430
100.750000 RKC-0.1 0.839053 0.005259 0.045202 1.845299 1.845299
100.833333 RKC-0.1 0.845898 0.039207 0.038318 -1.030563 -1.030563
100.916667 RKC-0.1 0.845587 -0.044007 -0.109949 -0.966573 -0.966573
101.000000 RKC-0.1 0.838564 0.073269 0.199023 3.781198 3.781198
101.083333 RKC-0.1 0.857798 0.011107 -0.075131 -5.273085 -5.273085
101.166667 RKC-0.1 0.840415 -0.169605 -0.307623 0.936011 0.936011
101.250000 RKC-0.1 0.829531 0.322452 0.456458 10.873342 10.873342
101.333333 RKC-0.1 0.894157 0.826544 0.932705 1.224873 1.224873
101.416667 RKC-0.1 0.967288 0.610134 0.570339 -6.418708 -6.418708
101.500000 RKC-0.1 0.995846 0.194626 0.153033 -3.553479 -3.553479
101.583333 RKC-0.1 0.999726 0.023282 0.015522 -0.558777 -0.558777
101.666667 RKC-0.1 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
101.750000 RKC-0.1 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
101.833333 RKC-0.1 0.999726 -0.000000 -0.000000 0.000000 0.000000
101.916667 RKC-0.1 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
102.000000 RKC-0.1 0.999726 0.000000 0.000000 0.000000 0.000000
102.083333 RKC-0.1 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
102.166667 RKC-0.1 0.999726 -0.000000 -0.000000 0.000000 0.000000
102.250000 RKC-0.1 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
102.333333 RKC-0.1 0.999726 0.000000 0.000000 0.000000 0.000000
102.416667 RKC-0.1 0.999726 0.000000 -0.000000 -0.000000 -0.000000
102.500000 RKC-0.1 0.999726 -0.000000 -0.000000 0.000000 0.000000
102.583333 RKC-0.1 0.999726 0.000000 0.000000 0.000000 0.000000
102.666667 RKC-0.1 0.999726 0.000000 -0.000000 -0.000000 -0.000000
102.750000 RKC-0.1 0.999726 0.000000 0.000000 0.000000 0.000000
102.833333 RKC-0.1 0.999726 0.000000 0.000000 -0.000000 -0.000000
102.916667 RKC-0.1 0.999726 0.000000 0.000000 0.000000 0.000000
103.000000 RKC-0.1 0.999726 0.000000 0.000000 0.000000 0.000000
103.083333 RKC-0.1 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
103.166667 RKC-0.1 0.999726 -0.000000 -0.000000 0.000000 0.000000
103.250000 RKC-0.1 0.999726 0.000000 0.000000 -0.000000 -0.000000
103.333333 RKC-0.1 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
103.416667 RKC-0.1 0.999726 -0.000000 -0.000000 0.000000 0.000000
103.500000 RKC-0.1 0.999726 -0.000000 -0.000000 0.000000 0.000000
103.583333 RKC-0.1 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
103.666667 RKC-0.1 0.999726 -0.000000 0.000000 0.000000 0.000000
103.750000 RKC-0.1 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
103.833333 RKC-0.1 0.999726 -0.000000 -0.000000 0.000000 0.000000
103.916667 RKC-0.1 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
104.000000 RKC-0.1 0.999726 -0.000000 -0.000000 0.000000 0.000000
104.083333 RKC-0.1 0.999726 -0.000000 -0.000000 0.000000 0.000000
104.166667 RKC-0.1 0.999726 -0.000000 -0.000000 0.000000 0.000000
104.250000 RKC-0.1 0.999726 0.000000 0.000000 0.000000 0.000000
104.333333 RKC-0.1 0.999726 0.000000 0.000000 -0.000000 -0.000000
104.416667 RKC-0.1 0.999726 0.000000 0.000000 0.000000 0.000000
104.500000 RKC-0.1 0.999726 0.000000 0.000000 -0.000000 -0.000000
104.583333 RKC-0.1 0.999726 0.000000 0.000000 -0.000000 -0.000000
104.666667 RKC-0.1 0.999726 0.000000 0.000000 0.000000 0.000000
104.750000 RKC-0.1 0.999726 0.000000 0.000000 0.000000 0.000000
104.833333 RKC-0.1 0.999726 0.000000 0.000000 -0.000000 -0.000000
104.916667 RKC-0.1 0.999726 0.000000 0.000000 0.000000 0.000000
95.083333 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
95.166667 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
95.250000 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
95.333333 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
95.416667 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
95.500000 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
95.583333 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
95.666667 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
95.750000 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
95.833333 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
95.916667 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
96.000000 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
96.083333 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
96.166667 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
96.250000 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
96.333333 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
96.416667 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
96.500000 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
96.583333 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
96.666667 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
96.750000 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
96.833333 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
96.916667 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
97.000000 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
97.083333 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
97.166667 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
97.250000 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
97.333333 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
97.416667 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
97.500000 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
97.583333 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
97.666667 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
97.750000 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
97.833333 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
97.916667 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
98.000000 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
98.083333 RKC-2 0.000000 0.000000 0.000000 0.000000 0.000000
98.166667 RKC-2 0.000000 0.000000 -0.001343 0.000000 0.000000
98.250000 RKC-2 0.000000 0.004029 -0.007273 0.096704 0.096704
98.333333 RKC-2 0.000672 0.045996 0.017824 0.910498 0.910498
98.416667 RKC-2 0.007666 0.206387 0.207450 2.938881 2.938881
98.500000 RKC-2 0.035069 0.448103 0.527417 2.862303 2.862303
98.583333 RKC-2 0.082350 0.448686 0.475089 -2.848296 -2.848296
98.666667 RKC-2 0.109850 0.132122 0.036038 -4.749259 -4.749259
98.750000 RKC-2 0.104370 0.024601 0.036240 2.168764 2.168764
98.833333 RKC-2 0.113951 0.170415 0.219981 1.330764 1.330764
98.916667 RKC-2 0.132773 0.132614 0.077556 -2.237981 -2.237981
99.000000 RKC-2 0.136053 0.111289 0.143486 1.726191 1.726191
99.083333 RKC-2 0.151321 0.158549 0.152540 -0.591959 -0.591959
99.166667 RKC-2 0.162478 0.127248 0.115395 -0.159278 -0.159278
99.250000 RKC-2 0.172529 0.149533 0.169995 0.694117 0.694117
99.333333 RKC-2 0.187400 0.145989 0.124076 -0.779170 -0.779170
99.416667 RKC-2 0.196860 0.146795 0.166600 0.798520 0.798520
99.500000 RKC-2 0.211866 0.153922 0.137967 -0.627467 -0.627467
99.583333 RKC-2 0.222514 0.149499 0.161749 0.521319 0.521319
99.666667 RKC-2 0.236782 0.156193 0.147421 -0.360664 -0.360664
99.750000 RKC-2 0.248546 0.152456 0.158671 0.270970 0.270970
99.833333 RKC-2 0.262192 0.156390 -0.292027 -0.176544 -0.176544
99.916667 RKC-2 0.274611 1.486931 1.933683 32.109518 32.109518
100.000000 RKC-2 0.510013 2.822468 3.266511 -0.056630 -0.056630
100.083333 RKC-2 0.745022 1.485619 1.039865 -32.027743 -32.027743
100.166667 RKC-2 0.757617 0.153903 0.157462 0.066561 0.066561
100.250000 RKC-2 0.770673 0.148774 0.142810 -0.189655 -0.189655
100.333333 RKC-2 0.782412 0.150862 0.159700 0.239757 0.239757
100.416667 RKC-2 0.795817 0.144326 0.133104 -0.396607 -0.396607
100.500000 RKC-2 0.806467 0.144943 0.157578 0.411411 0.411411
100.583333 RKC-2 0.819974 0.141323 0.130117 -0.498297 -0.498297
100.666667 RKC-2 0.830021 0.133416 0.139073 0.308523 0.308523
100.750000 RKC-2 0.842210 0.142153 0.147691 -0.098831 -0.098831
100.833333 RKC-2 0.853713 0.117302 0.096338 -0.497597 -0.497597
100.916667 RKC-2 0.861760 0.138727 0.174015 1.011802 1.011802
101.000000 RKC-2 0.876834 0.117180 0.080853 -1.528930 -1.528930
101.083333 RKC-2 0.881290 0.098750 0.108681 1.086615 1.086615
101.166667 RKC-2 0.893292 0.159508 0.203251 0.371578 0.371578
101.250000 RKC-2 0.907875 0.059246 -0.015382 -2.777877 -2.777877
101.333333 RKC-2 0.903167 0.051640 0.032475 2.595338 2.595338
101.416667 RKC-2 0.916482 0.325412 0.400005 3.975189 3.975189
101.500000 RKC-2 0.957402 0.432897 0.456116 -1.395538 -1.395538
101.583333 RKC-2 0.988631 0.246948 0.221872 -3.067251 -3.067251
101.666667 RKC-2 0.998560 0.066570 0.051377 -1.261822 -1.261822
101.750000 RKC-2 0.999726 0.006997 0.004665 -0.167927 -0.167927
101.833333 RKC-2 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
101.916667 RKC-2 0.999726 -0.000000 -0.000000 0.000000 0.000000
102.000000 RKC-2 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
102.083333 RKC-2 0.999726 -0.000000 0.000000 0.000000 0.000000
102.166667 RKC-2 0.999726 0.000000 -0.000000 -0.000000 -0.000000
102.250000 RKC-2 0.999726 -0.000000 -0.000000 0.000000 0.000000
102.333333 RKC-2 0.999726 0.000000 0.000000 0.000000 0.000000
102.416667 RKC-2 0.999726 0.000000 0.000000 -0.000000 -0.000000
102.500000 RKC-2 0.999726 0.000000 0.000000 -0.000000 -0.000000
102.583333 RKC-2 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
102.666667 RKC-2 0.999726 -0.000000 -0.000000 0.000000 0.000000
102.750000 RKC-2 0.999726 -0.000000 0.000000 0.000000 0.000000
102.833333 RKC-2 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
102.916667 RKC-2 0.999726 -0.000000 0.000000 0.000000 0.000000
103.000000 RKC-2 0.999726 0.000000 0.000000 -0.000000 -0.000000
103.083333 RKC-2 0.999726 0.000000 0.000000 0.000000 0.000000
103.166667 RKC-2 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
103.250000 RKC-2 0.999726 0.000000 0.000000 0.000000 0.000000
103.333333 RKC-2 0.999726 0.000000 0.000000 -0.000000 -0.000000
103.416667 RKC-2 0.999726 0.000000 0.000000 -0.000000 -0.000000
103.500000 RKC-2 0.999726 0.000000 0.000000 0.000000 0.000000
103.583333 RKC-2 0.999726 0.000000 -0.000000 -0.000000 -0.000000
103.666667 RKC-2 0.999726 0.000000 0.000000 0.000000 0.000000
103.750000 RKC-2 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
103.833333 RKC-2 0.999726 -0.000000 0.000000 0.000000 0.000000
103.916667 RKC-2 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
104.000000 RKC-2 0.999726 -0.000000 -0.000000 0.000000 0.000000
104.083333 RKC-2 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
104.166667 RKC-2 0.999726 -0.000000 -0.000000 0.000000 0.000000
104.250000 RKC-2 0.999726 -0.000000 -0.000000 0.000000 0.000000
104.333333 RKC-2 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
104.416667 RKC-2 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
104.500000 RKC-2 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
104.583333 RKC-2 0.999726 -0.000000 -0.000000 0.000000 0.000000
104.666667 RKC-2 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
104.750000 RKC-2 0.999726 -0.000000 -0.000000 0.000000 0.000000
104.833333 RKC-2 0.999726 -0.000000 -0.000000 -0.000000 -0.000000
104.916667 RKC-2 0.999726 -0.000000 -0.000000 0.000000 0.000000


==> gamma_put.txt <==
Spot Scheme Price Delta Gamma Gamma
80.300440 Crank-Nicolson 79.699560 0.000000 0.000000 0.000000
80.904225 Crank-Nicolson 79.095775 0.000000 0.000000 0.000000
81.508010 Crank-Nicolson 78.491990 0.000000 0.000000 0.000000
82.111794 Crank-Nicolson 77.888206 0.000000 0.000000 0.000000
82.715579 Crank-Nicolson 77.284421 0.000000 0.000000 0.000000
83.319363 Crank-Nicolson 76.680637 0.000000 0.000000 0.000000
83.923148 Crank-Nicolson 76.076852 0.000000 0.000000 0.000000
84.526932 Crank-Nicolson 75.473068 0.000000 -0.000000 0.000000
85.130717 Crank-Nicolson 74.869283 0.000000 0.000000 0.000000
85.734501 Crank-Nicolson 74.265499 0.000000 0.000000 0.000000
86.338286 Crank-Nicolson 73.661714 0.000000 0.000000 0.000000
86.942070 Crank-Nicolson 73.057930 0.000000 0.000000 0.000000
87.545855 Crank-Nicolson 72.454145 0.000000 0.000000 0.000000
88.149639 Crank-Nicolson 71.850361 0.000000 0.000000 0.000000
88.753424 Crank-Nicolson 71.246576 0.000000 0.000000 0.000000
89.357209 Crank-Nicolson 70.642791 0.000000 0.000000 0.000000
89.960993 Crank-Nicolson 70.039007 0.000000 0.000000 0.000000
90.564778 Crank-Nicolson 69.435222 0.000000 0.000000 0.000000
91.168562 Crank-Nicolson 68.831438 0.000000 0.000000 0.000000
91.772347 Crank-Nicolson 68.227653 0.000000 0.000000 0.000000
92.376131 Crank-Nicolson 67.623869 0.000000 0.000000 0.000000
92.979916 Crank-Nicolson 67.020084 0.000000 -0.000000 0.000000
93.583700 Crank-Nicolson 66.416300 0.000000 0.005230 0.000000
94.187485 Crank-Nicolson 65.814422 0.000000 0.009327 0.000000
94.791269 Crank-Nicolson 65.215944 0.000000 0.013526 0.000000
95.395054 Crank-Nicolson 64.622398 0.000000 0.009631 0.000000
95.998839 Crank-Nicolson 64.032362 0.000000 0.011996 0.000000
96.602623 Crank-Nicolson 63.446700 0.000000 0.011486 0.000000
97.206408 Crank-Nicolson 62.865225 0.000000 0.010594 0.000000
97.810192 Crank-Nicolson 62.287612 0.000000 0.011249 0.000000
98.413977 Crank-Nicolson 61.714099 0.000000 0.011314 0.000000
99.017761 Crank-Nicolson 61.144712 0.000000 0.010928 0.000000
99.621546 Crank-Nicolson 60.579308 0.000000 0.010938 0.000000
100.225330 Crank-Nicolson 60.017892 0.000000 0.010950 0.000000
100.829115 Crank-Nicolson 59.460468 0.000000 0.010918 0.000000
101.432899 Crank-Nicolson 58.907024 0.000000 0.010868 0.000000
102.036684 Crank-Nicolson 58.357542 0.000000 0.010835 0.000000
102.640468 Crank-Nicolson 57.812010 0.000000 0.010849 0.000000
103.244253 Crank-Nicolson 57.270433 0.000000 0.010621 0.000000
103.848038 Crank-Nicolson 56.732728 0.000000 0.010781 0.000000
104.451822 Crank-Nicolson 56.198953 0.000000 0.010734 0.000000
105.055607 Crank-Nicolson 55.669092 0.000000 0.010722 0.000000
105.659391 Crank-Nicolson 55.143139 0.000000 0.010340 0.000000
106.263176 Crank-Nicolson 54.620955 0.000000 0.010669 0.000000
106.866960 Crank-Nicolson 54.102661 0.000000 0.010981 0.000000
107.470745 Crank-Nicolson 53.588370 0.000000 0.009796 0.000000
108.074529 Crank-Nicolson 53.077651 0.000000 0.010910 0.000000
108.678314 Crank-Nicolson 52.570909 0.000000 0.010582 0.000000
109.282098 Crank-Nicolson 52.068024 0.000000 0.009702 0.000000
109.885883 Crank-Nicolson 51.568677 0.000000 0.011473 0.000000
110.489668 Crank-Nicolson 51.073512 0.000000 0.008984 0.000000
111.093452 Crank-Nicolson 50.581622 0.000000 0.011755 0.000000
111.697237 Crank-Nicolson 50.094018 0.000000 0.008754 0.000000
112.301021 Crank-Nicolson 49.609606 0.000000 0.011731 0.000000
112.904806 Crank-Nicolson 49.129469 0.000000 0.008774 0.000000
113.508590 Crank-Nicolson 48.652532 0.000000 0.011300 0.000000
114.112375 Crank-Nicolson 48.179714 0.000000 0.009405 0.000000
114.716159 Crank-Nicolson 47.710324 0.000000 0.010177 0.000000
115.319944 Crank-Nicolson 47.244645 0.000000 0.010599 0.000000
115.923728 Crank-Nicolson 46.782830 0.000000 0.008980 0.000000
116.527513 Crank-Nicolson 46.324288 0.000000 0.010891 0.000000
117.131298 Crank-Nicolson 45.869717 0.000000 0.009668 0.000000
117.735082 Crank-Nicolson 45.418671 0.000000 0.009359 0.000000
118.338867 Crank-Nicolson 44.971036 0.000000 0.010544 0.000000
118.942651 Crank-Nicolson 44.527245 0.000000 0.009703 0.000000
119.546436 Crank-Nicolson 44.086992 0.000000 0.009191 0.000000
120.150220 Crank-Nicolson 43.650089 0.000000 0.010234 0.000000
120.754005 Crank-Nicolson 43.216916 0.000000 0.009789 0.000000
121.357789 Crank-Nicolson 42.787312 0.000000 0.009298 0.000000
121.961574 Crank-Nicolson 42.361098 0.000000 0.009583 0.000000
122.565358 Crank-Nicolson 41.938378 0.000000 0.009780 0.000000
123.169143 Crank-Nicolson 41.519222 0.000000 0.009543 0.000000
123.772927 Crank-Nicolson 41.103546 0.000000 0.009362 0.000000
124.376712 Crank-Nicolson 40.691283 0.000000 0.009279 0.000000
124.980497 Crank-Nicolson 40.282402 0.000000 0.009588 0.000000
125.584281 Crank-Nicolson 39.877017 0.000000 0.009408 0.000000
126.188066 Crank-Nicolson 39.475062 0.000000 0.009102 0.000000
126.791850 Crank-Nicolson 39.076425 0.000000 0.009462 0.000000
127.395635 Crank-Nicolson 38.681237 0.000000 0.008900 0.000000
127.999419 Crank-Nicolson 38.289294 0.000000 0.009555 0.000000
128.603204 Crank-Nicolson 37.900834 0.000000 0.008753 0.000000
129.206988 Crank-Nicolson 37.515565 0.000000 0.009476 0.000000
129.810773 Crank-Nicolson 37.133750 0.000000 0.008616 0.000000
130.414557 Crank-Nicolson 36.755077 0.000000 0.009275 0.000000
131.018342 Crank-Nicolson 36.379784 0.000000 0.008811 0.000000
131.622127 Crank-Nicolson 36.007704 0.000000 0.008882 0.000000
132.225911 Crank-Nicolson 35.638862 0.000000 0.008975 0.000000
132.829696 Crank-Nicolson 35.273292 0.000000 0.008619 0.000000
133.433480 Crank-Nicolson 34.910863 0.000000 0.008824 0.000000
134.037265 Crank-Nicolson 34.551652 0.000000 0.008813 0.000000
134.641049 Crank-Nicolson 34.195654 0.000000 0.008435 0.000000
135.244834 Crank-Nicolson 33.842730 0.000000 0.008716 0.000000
135.848618 Crank-Nicolson 33.492984 0.000000 0.008651 0.000000
136.452403 Crank-Nicolson 33.146392 0.000000 0.008365 0.000000
137.056187 Crank-Nicolson 32.802849 0.000000 0.008428 0.000000
137.659972 Crank-Nicolson 32.462379 0.000000 0.008569 0.000000
138.263756 Crank-Nicolson 32.125033 0.000000 0.008271 0.000000
138.867541 Crank-Nicolson 31.790702 0.000000 0.008312 0.000000
139.471326 Crank-Nicolson 31.459400 0.000000 0.008177 0.000000
140.075110 Crank-Nicolson 31.131080 0.000000 0.008334 0.000000
140.678895 Crank-Nicolson 30.805798 0.000000 0.008188 0.000000
141.282679 Crank-Nicolson 30.483501 0.000000 0.007942 0.000000
141.886464 Crank-Nicolson 30.164100 0.000000 0.008165 0.000000
142.490248 Crank-Nicolson 29.847675 0.000000 0.008001 0.000000
143.094033 Crank-Nicolson 29.534167 0.000000 0.007920 0.000000
143.697817 Crank-Nicolson 29.223546 0.000000 0.007915 0.000000
144.301602 Crank-Nicolson 28.915810 0.000000 0.007998 0.000000
144.905386 Crank-Nicolson 28.610991 0.000000 0.007482 0.000000
145.509171 Crank-Nicolson 28.308899 0.000000 0.007999 0.000000
146.112956 Crank-Nicolson 28.009723 0.000000 0.007681 0.000000
146.716740 Crank-Nicolson 27.713347 0.000000 0.007582 0.000000
147.320525 Crank-Nicolson 27.419735 0.000000 0.007604 0.000000
147.924309 Crank-Nicolson 27.128896 0.000000 0.007558 0.000000
148.528094 Crank-Nicolson 26.840812 0.000000 0.007496 0.000000
149.131878 Crank-Nicolson 26.555460 0.000000 0.007438 0.000000
149.735663 Crank-Nicolson 26.272820 0.000000 0.007384 0.000000
150.339447 Crank-Nicolson 25.992871 0.000000 0.007331 0.000000
150.943232 Crank-Nicolson 25.715596 0.000000 0.007281 0.000000
151.547016 Crank-Nicolson 25.440974 0.000000 0.007238 0.000000
152.150801 Crank-Nicolson 25.168991 0.000000 0.007202 0.000000
152.754585 Crank-Nicolson 24.899634 0.000000 0.007166 0.000000
153.358370 Crank-Nicolson 24.632889 0.000000 0.007104 0.000000
153.962155 Crank-Nicolson 24.368734 0.000000 0.006977 0.000000
154.565939 Crank-Nicolson 24.107123 0.000000 0.006775 0.000000
155.169724 Crank-Nicolson 23.847981 0.000000 0.006623 0.000000
155.773508 Crank-Nicolson 23.591254 0.000000 0.006875 0.000000
156.377293 Crank-Nicolson 23.337033 0.000000 0.007955 0.000000
156.981077 Crank-Nicolson 23.085712 0.000000 0.009272 0.000000
157.584862 Crank-Nicolson 22.837772 0.000000 0.006799 0.000000
158.188646 Crank-Nicolson 22.592310 0.000000 -0.007088 0.000000
158.792431 Crank-Nicolson 22.344264 0.000000 -0.018207 0.000000
159.396215 Crank-Nicolson 22.089580 0.000000 0.154457 0.000000
160.000000 Crank-Nicolson 21.891205 0.000000 -0.218836 0.000000
160.603785 Crank-Nicolson 21.613052 0.000000 0.154222 0.000000
161.207569 Crank-Nicolson 21.391121 0.000000 -0.017623 0.000000
161.811354 Crank-Nicolson 21.162766 0.000000 -0.007606 0.000000
162.415138 Crank-Nicolson 20.931638 0.000000 0.005983 0.000000
163.018923 Crank-Nicolson 20.702690 0.000000 0.008669 0.000000
163.622707 Crank-Nicolson 20.476904 0.000000 0.007464 0.000000
164.226492 Crank-Nicolson 20.253838 0.000000 0.006283 0.000000
164.830276 Crank-Nicolson 20.033062 0.000000 0.005843 0.000000
165.434061 Crank-Nicolson 19.814417 0.000000 0.005831 0.000000
166.037845 Crank-Nicolson 19.597898 0.000000 0.005916 0.000000
166.641630 Crank-Nicolson 19.383535 0.000000 0.005956 0.000000
167.245415 Crank-Nicolson 19.171344 0.000000 0.005936 0.000000
167.849199 Crank-Nicolson 18.961316 0.000000 0.005882 0.000000
168.452984 Crank-Nicolson 18.753433 0.000000 0.005817 0.000000
169.056768 Crank-Nicolson 18.547671 0.000000 0.005757 0.000000
169.660553 Crank-Nicolson 18.344008 0.000000 0.005702 0.000000
170.264337 Crank-Nicolson 18.142423 0.000000 0.005653 0.000000
170.868122 Crank-Nicolson 17.942899 0.000000 0.005606 0.000000
171.471906 Crank-Nicolson 17.745419 0.000000 0.005559 0.000000
172.075691 Crank-Nicolson 17.549965 0.000000 0.005512 0.000000
172.679475 Crank-Nicolson 17.356520 0.000000 0.005464 0.000000
173.283260 Crank-Nicolson 17.165068 0.000000 0.005417 0.000000
173.887044 Crank-Nicolson 16.975590 0.000000 0.005369 0.000000
174.490829 Crank-Nicolson 16.788069 0.000000 0.005321 0.000000
175.094614 Crank-Nicolson 16.602489 0.000000 0.005274 0.000000
175.698398 Crank-Nicolson 16.418831 0.000000 0.005227 0.000000
176.302183 Crank-Nicolson 16.237078 0.000000 0.005180 0.000000
176.905967 Crank-Nicolson 16.057213 0.000000 0.005133 0.000000
177.509752 Crank-Nicolson 15.879220 0.000000 0.005087 0.000000
178.113536 Crank-Nicolson 15.703082 0.000000 0.005041 0.000000
178.717321 Crank-Nicolson 15.528781 0.000000 0.004995 0.000000
179.321105 Crank-Nicolson 15.356301 0.000000 0.004950 0.000000
179.924890 Crank-Nicolson 15.185625 0.000000 0.004904 0.000000
180.528674 Crank-Nicolson 15.016738 0.000000 0.004859 0.000000
181.132459 Crank-Nicolson 14.849622 0.000000 0.004814 0.000000
181.736244 Crank-Nicolson 14.684261 0.000000 0.004770 0.000000
182.340028 Crank-Nicolson 14.520638 0.000000 0.004725 0.000000
182.943813 Crank-Nicolson 14.358738 0.000000 0.004681 0.000000
183.547597 Crank-Nicolson 14.198545 0.000000 0.004637 0.000000
184.151382 Crank-Nicolson 14.040042 0.000000 0.004594 0.000000
184.755166 Crank-Nicolson 13.883214 0.000000 0.004550 0.000000
185.358951 Crank-Nicolson 13.728045 0.000000 0.004507 0.000000
185.962735 Crank-Nicolson 13.574519 0.000000 0.004464 0.000000
186.566520 Crank-Nicolson 13.422620 0.000000 0.004422 0.000000
187.170304 Crank-Nicolson 13.272333 0.000000 0.004379 0.000000
187.774089 Crank-Nicolson 13.123642 0.000000 0.004337 0.000000
188.377873 Crank-Nicolson 12.976533 0.000000 0.004295 0.000000
188.981658 Crank-Nicolson 12.830990 0.000000 0.004254 0.000000
189.585443 Crank-Nicolson 12.686997 0.000000 0.004213 0.000000
190.189227 Crank-Nicolson 12.544541 0.000000 0.004172 0.000000
190.793012 Crank-Nicolson 12.403605 0.000000 0.004131 0.000000
191.396796 Crank-Nicolson 12.264175 0.000000 0.004090 0.000000
192.000581 Crank-Nicolson 12.126236 0.000000 0.004050 0.000000
192.604365 Crank-Nicolson 11.989774 0.000000 0.004010 0.000000
193.208150 Crank-Nicolson 11.854774 0.000000 0.003971 0.000000
193.811934 Crank-Nicolson 11.721221 0.000000 0.003931 0.000000
194.415719 Crank-Nicolson 11.589101 0.000000 0.003892 0.000000
195.019503 Crank-Nicolson 11.458401 0.000000 0.003853 0.000000
195.623288 Crank-Nicolson 11.329105 0.000000 0.003815 0.000000
196.227073 Crank-Nicolson 11.201200 0.000000 0.003777 0.000000
196.830857 Crank-Nicolson 11.074672 0.000000 0.003739 0.000000
197.434642 Crank-Nicolson 10.949507 0.000000 0.003701 0.000000
198.038426 Crank-Nicolson 10.825691 0.000000 0.003663 0.000000
198.642211 Crank-Nicolson 10.703210 0.000000 0.003626 0.000000
199.245995 Crank-Nicolson 10.582051 0.000000 0.003589 0.000000
199.849780 Crank-Nicolson 10.462201 0.000000 0.003553 0.000000
200.453564 Crank-Nicolson 10.343646 0.000000 0.003516 0.000000
201.057349 Crank-Nicolson 10.226373 0.000000 0.003480 0.000000
201.661133 Crank-Nicolson 10.110369 0.000000 0.003444 0.000000
202.264918 Crank-Nicolson 9.995620 0.000000 0.003409 0.000000
202.868702 Crank-Nicolson 9.882114 0.000000 0.003374 0.000000
203.472487 Crank-Nicolson 9.769838 0.000000 0.003339 0.000000
204.076272 Crank-Nicolson 9.658779 0.000000 0.003304 0.000000
204.680056 Crank-Nicolson 9.548925 0.000000 0.003269 0.000000
205.283841 Crank-Nicolson 9.440262 0.000000 0.003235 0.000000
205.887625 Crank-Nicolson 9.332779 0.000000 0.003201 0.000000
206.491410 Crank-Nicolson 9.226462 0.000000 0.003168 0.000000
207.095194 Crank-Nicolson 9.121301 0.000000 0.003134 0.000000
207.698979 Crank-Nicolson 9.017282 0.000000 0.003101 0.000000
208.302763 Crank-Nicolson 8.914394 0.000000 0.003068 0.000000
208.906548 Crank-Nicolson 8.812624 0.000000 0.003036 0.000000
209.510332 Crank-Nicolson 8.711960 0.000000 0.003003 0.000000
210.114117 Crank-Nicolson 8.612392 0.000000 0.002971 0.000000
210.717902 Crank-Nicolson 8.513907 0.000000 0.002939 0.000000
211.321686 Crank-Nicolson 8.416494 0.000000 0.002908 0.000000
211.925471 Crank-Nicolson 8.320140 0.000000 0.002877 0.000000
212.529255 Crank-Nicolson 8.224836 0.000000 0.002846 0.000000
213.133040 Crank-Nicolson 8.130568 0.000000 0.002815 0.000000
213.736824 Crank-Nicolson 8.037327 0.000000 0.002784 0.000000
214.340609 Crank-Nicolson 7.945101 0.000000 0.002754 0.000000
214.944393 Crank-Nicolson 7.853879 0.000000 0.002724 0.000000
215.548178 Crank-Nicolson 7.763650 0.000000 0.002694 0.000000
216.151962 Crank-Nicolson 7.674404 0.000000 0.002665 0.000000
216.755747 Crank-Nicolson 7.586129 0.000000 0.002636 0.000000
217.359532 Crank-Nicolson 7.498814 0.000000 0.002607 0.000000
217.963316 Crank-Nicolson 7.412451 0.000000 0.002578 0.000000
218.567101 Crank-Nicolson 7.327026 0.000000 0.002550 0.000000
219.170885 Crank-Nicolson 7.242532 0.000000 0.002521 0.000000
219.774670 Crank-Nicolson 7.158956 0.000000 0.002493 0.000000
220.378454 Crank-Nicolson 7.076290 0.000000 0.002466 0.000000
220.982239 Crank-Nicolson 6.994522 0.000000 0.002438 0.000000
221.586023 Crank-Nicolson 6.913644 0.000000 0.002411 0.000000
222.189808 Crank-Nicolson 6.833644 0.000000 0.002384 0.000000
222.793592 Crank-Nicolson 6.754513 0.000000 0.002357 0.000000
223.397377 Crank-Nicolson 6.676241 0.000000 0.002331 0.000000
224.001161 Crank-Nicolson 6.598820 0.000000 0.002304 0.000000
224.604946 Crank-Nicolson 6.522238 0.000000 0.002278 0.000000
225.208731 Crank-Nicolson 6.446486 0.000000 0.002252 0.000000
225.812515 Crank-Nicolson 6.371556 0.000000 0.002227 0.000000
226.416300 Crank-Nicolson 6.297438 0.000000 0.002201 0.000000
227.020084 Crank-Nicolson 6.224122 0.000000 0.002176 0.000000
227.623869 Crank-Nicolson 6.151599 0.000000 0.002151 0.000000
228.227653 Crank-Nicolson 6.079861 0.000000 0.002127 0.000000
228.831438 Crank-Nicolson 6.008898 0.000000 0.002102 0.000000
229.435222 Crank-Nicolson 5.938701 0.000000 0.002078 0.000000
230.039007 Crank-Nicolson 5.869262 0.000000 0.002054 0.000000
230.642791 Crank-Nicolson 5.800571 0.000000 0.002030 0.000000
231.246576 Crank-Nicolson 5.732621 0.000000 0.002007 0.000000
231.850361 Crank-Nicolson 5.665402 0.000000 0.001983 0.000000
232.454145 Crank-Nicolson 5.598906 0.000000 0.001960 0.000000
233.057930 Crank-Nicolson 5.533125 0.000000 0.001937 0.000000
233.661714 Crank-Nicolson 5.468050 0.000000 0.001914 0.000000
234.265499 Crank-Nicolson 5.403672 0.000000 0.001892 0.000000
234.869283 Crank-Nicolson 5.339985 0.000000 0.001870 0.000000
235.473068 Crank-Nicolson 5.276979 0.000000 0.001847 0.000000
236.076852 Crank-Nicolson 5.214646 0.000000 0.001826 0.000000
236.680637 Crank-Nicolson 5.152979 0.000000 0.001804 0.000000
237.284421 Crank-Nicolson 5.091970 0.000000 0.001782 0.000000
237.888206 Crank-Nicolson 5.031610 0.000000 0.001761 0.000000
238.491990 Crank-Nicolson 4.971892 0.000000 0.001740 0.000000
239.095775 Crank-Nicolson 4.912809 0.000000 0.001719 0.000000
239.699560 Crank-Nicolson 4.854353 0.000000 0.001698 0.000000
80.300440 Rannacher 79.699560 -1.000000 0.000000 0.000000
80.904225 Rannacher 79.095775 -1.000000 0.000000 0.000000
81.508010 Rannacher 78.491990 -1.000000 0.000000 0.000000
82.111794 Rannacher 77.888206 -1.000000 0.000000 0.000000
82.715579 Rannacher 77.284421 -1.000000 0.000000 0.000000
83.319363 Rannacher 76.680637 -1.000000 0.000000 0.000000
83.923148 Rannacher 76.076852 -1.000000 0.000000 0.000000
84.526932 Rannacher 75.473068 -1.000000 -0.000000 -0.000000
85.130717 Rannacher 74.869283 -1.000000 0.000000 0.000000
85.734501 Rannacher 74.265499 -1.000000 0.000000 0.000000
86.338286 Rannacher 73.661714 -1.000000 0.000000 0.000000
86.942070 Rannacher 73.057930 -1.000000 0.000000 0.000000
87.545855 Rannacher 72.454145 -1.000000 0.000000 0.000000
88.149639 Rannacher 71.850361 -1.000000 0.000000 0.000000
88.753424 Rannacher 71.246576 -1.000000 0.000000 0.000000
89.357209 Rannacher 70.642791 -1.000000 0.000000 0.000000
89.960993 Rannacher 70.039007 -1.000000 0.000000 0.000000
90.564778 Rannacher 69.435222 -1.000000 0.000000 0.000000
91.168562 Rannacher 68.831438 -1.000000 0.000000 0.000000
91.772347 Rannacher 68.227653 -1.000000 0.000000 0.000000
92.376131 Rannacher 67.623869 -1.000000 0.000000 0.000000
92.979916 Rannacher 67.020084 -1.000508 -0.000000 -0.000000
93.583700 Rannacher 66.416300 -0.998921 0.005052 0.005052
94.187485 Rannacher 65.814357 -0.994477 0.009487 0.009487
94.791269 Rannacher 65.215873 -0.986819 0.013379 0.013379
95.395054 Rannacher 64.622266 -0.980405 0.009768 0.009768
95.998839 Rannacher 64.032221 -0.973635 0.011864 0.011864
96.602623 Rannacher 63.446500 -0.966487 0.011577 0.011577
97.206408 Rannacher 62.865000 -0.959961 0.010578 0.010578
97.810192 Rannacher 62.287356 -0.953340 0.011197 0.011197
98.413977 Rannacher 61.713794 -0.946475 0.011351 0.011351
99.017761 Rannacher 61.144370 -0.939793 0.010925 0.010925
99.621546 Rannacher 60.578930 -0.933195 0.010933 0.010933
100.225330 Rannacher 60.017474 -0.926586 0.010947 0.010947
100.829115 Rannacher 59.460010 -0.919983 0.010917 0.010917
101.432899 Rannacher 58.906525 -0.913408 0.010868 0.010868
102.036684 Rannacher 58.357003 -0.906860 0.010837 0.010837
102.640468 Rannacher 57.811431 -0.900283 0.010855 0.010855
103.244253 Rannacher 57.269817 -0.893857 0.010593 0.010593
103.848038 Rannacher 56.732064 -0.887363 0.010815 0.010815
104.451822 Rannacher 56.198254 -0.880863 0.010731 0.010731
105.055607 Rannacher 55.668357 -0.874363 0.010694 0.010694
105.659391 Rannacher 55.142358 -0.868087 0.010342 0.010342
106.263176 Rannacher 54.620129 -0.861706 0.010727 0.010727
106.866960 Rannacher 54.101811 -0.855044 0.010911 0.010911
107.470745 Rannacher 53.587470 -0.849018 0.009808 0.009808
108.074529 Rannacher 53.076705 -0.842574 0.010977 0.010977
108.678314 Rannacher 52.569942 -0.836086 0.010469 0.010469
109.282098 Rannacher 52.066995 -0.830179 0.009826 0.009826
109.885883 Rannacher 51.567631 -0.823388 0.011372 0.011372
110.489668 Rannacher 51.072413 -0.817742 0.009028 0.009028
111.093452 Rannacher 50.580485 -0.810874 0.011782 0.011782
111.697237 Rannacher 50.092853 -0.805300 0.008709 0.008709
112.301021 Rannacher 49.608396 -0.798541 0.011723 0.011723
112.904806 Rannacher 49.128212 -0.792844 0.008866 0.008866
113.508590 Rannacher 48.651260 -0.786409 0.011156 0.011156
114.112375 Rannacher 48.178376 -0.780358 0.009567 0.009567
114.716159 Rannacher 47.708979 -0.774472 0.010019 0.010019
115.319944 Rannacher 47.243235 -0.767951 0.010736 0.010736
115.923728 Rannacher 46.781404 -0.762396 0.008917 0.008917
116.527513 Rannacher 46.322824 -0.756128 0.010849 0.010849
117.131298 Rannacher 45.868199 -0.749951 0.009789 0.009789
117.735082 Rannacher 45.417143 -0.744382 0.009261 0.009261
118.338867 Rannacher 44.969463 -0.738197 0.010543 0.010543
118.942651 Rannacher 44.525626 -0.732077 0.009778 0.009778
119.546436 Rannacher 44.085354 -0.726524 0.009159 0.009159
120.150220 Rannacher 43.648420 -0.720557 0.010171 0.010171
120.754005 Rannacher 43.215195 -0.714478 0.009873 0.009873
121.357789 Rannacher 42.785569 -0.708774 0.009294 0.009294
121.961574 Rannacher 42.359331 -0.703088 0.009540 0.009540
122.565358 Rannacher 41.936571 -0.697212 0.009780 0.009780
123.169143 Rannacher 41.517376 -0.691359 0.009592 0.009592
123.772927 Rannacher 41.101678 -0.685652 0.009352 0.009352
124.376712 Rannacher 40.689389 -0.680098 0.009230 0.009230
124.980497 Rannacher 40.280465 -0.674317 0.009664 0.009664
125.584281 Rannacher 39.875064 -0.668601 0.009331 0.009331
126.188066 Rannacher 39.473064 -0.663057 0.009173 0.009173
126.791850 Rannacher 39.074409 -0.657356 0.009436 0.009436
127.395635 Rannacher 38.679194 -0.651953 0.008882 0.008882
127.999419 Rannacher 38.287217 -0.646222 0.009585 0.009585
128.603204 Rannacher 37.898734 -0.640852 0.008736 0.008736
129.206988 Rannacher 37.513435 -0.635184 0.009491 0.009491
129.810773 Rannacher 37.131597 -0.629880 0.008605 0.008605
130.414557 Rannacher 36.752896 -0.624350 0.009300 0.009300
131.018342 Rannacher 36.377585 -0.618980 0.008750 0.008750
131.622127 Rannacher 36.005464 -0.613591 0.008988 0.008988
132.225911 Rannacher 35.636619 -0.608169 0.008893 0.008893
132.829696 Rannacher 35.271017 -0.602989 0.008561 0.008561
133.433480 Rannacher 34.908535 -0.597524 0.009114 0.009114
134.037265 Rannacher 34.549376 -0.592355 0.008378 0.008378
134.641049 Rannacher 34.193271 -0.587151 0.008751 0.008751
135.244834 Rannacher 33.840357 -0.581792 0.008796 0.008796
135.848618 Rannacher 33.490649 -0.576760 0.008230 0.008230
136.452403 Rannacher 33.143941 -0.571543 0.008745 0.008745
137.056187 Rannacher 32.800422 -0.566451 0.008336 0.008336
137.659972 Rannacher 32.459941 -0.561283 0.008568 0.008568
138.263756 Rannacher 32.122584 -0.556299 0.008159 0.008159
138.867541 Rannacher 31.788202 -0.551258 0.008409 0.008409
139.471326 Rannacher 31.456885 -0.546229 0.008271 0.008271
140.075110 Rannacher 31.128583 -0.541262 0.008194 0.008194
140.678895 Rannacher 30.803269 -0.536326 0.008154 0.008154
141.282679 Rannacher 30.480927 -0.531416 0.008110 0.008110
141.886464 Rannacher 30.161542 -0.526534 0.008060 0.008060
142.490248 Rannacher 29.845095 -0.521683 0.008008 0.008008
143.094033 Rannacher 29.531568 -0.516863 0.007957 0.007957
143.697817 Rannacher 29.220941 -0.512074 0.007905 0.007905
144.301602 Rannacher 28.913197 -0.507317 0.007854 0.007854
144.905386 Rannacher 28.608315 -0.502590 0.007803 0.007803
145.509171 Rannacher 28.306279 -0.497894 0.007752 0.007752
146.112956 Rannacher 28.007068 -0.493229 0.007700 0.007700
146.716740 Rannacher 27.710665 -0.488595 0.007649 0.007649
147.320525 Rannacher 27.417050 -0.483992 0.007597 0.007597
147.924309 Rannacher 27.126204 -0.479421 0.007545 0.007545
148.528094 Rannacher 26.838109 -0.474881 0.007494 0.007494
149.131878 Rannacher 26.552746 -0.470372 0.007442 0.007442
149.735663 Rannacher 26.270096 -0.465894 0.007390 0.007390
150.339447 Rannacher 25.990140 -0.461448 0.007338 0.007338
150.943232 Rannacher 25.712860 -0.457033 0.007286 0.007286
151.547016 Rannacher 25.438235 -0.452649 0.007234 0.007234
152.150801 Rannacher 25.166248 -0.448297 0.007182 0.007182
152.754585 Rannacher 24.896879 -0.443976 0.007130 0.007130
153.358370 Rannacher 24.630109 -0.439687 0.007078 0.007078
153.962155 Rannacher 24.365921 -0.435429 0.007027 0.007027
154.565939 Rannacher 24.104293 -0.431202 0.006975 0.006975
155.169724 Rannacher 23.845208 -0.427006 0.006923 0.006923
155.773508 Rannacher 23.588647 -0.422842 0.006871 0.006871
156.377293 Rannacher 23.334591 -0.418709 0.006819 0.006819
156.981077 Rannacher 23.083021 -0.414607 0.006768 0.006768
157.584862 Rannacher 22.833919 -0.410536 0.006716 0.006716
158.188646 Rannacher 22.587264 -0.406497 0.006664 0.006664
158.792431 Rannacher 22.343039 -0.402489 0.006613 0.006613
159.396215 Rannacher 22.101225 -0.398511 0.006562 0.006562
160.000000 Rannacher 21.861803 -0.394565 0.006510 0.006510
160.603785 Rannacher 21.624755 -0.390650 0.006459 0.006459
161.207569 Rannacher 21.390061 -0.386765 0.006408 0.006408
161.811354 Rannacher 21.157703 -0.382911 0.006357 0.006357
162.415138 Rannacher 20.927662 -0.379089 0.006306 0.006306
163.018923 Rannacher 20.699921 -0.375296 0.006255 0.006255
163.622707 Rannacher 20.474460 -0.371535 0.006205 0.006205
164.226492 Rannacher 20.251261 -0.367804 0.006154 0.006154
164.830276 Rannacher 20.030306 -0.364103 0.006104 0.006104
165.434061 Rannacher 19.811575 -0.360433 0.006054 0.006054
166.037845 Rannacher 19.595052 -0.356793 0.006004 0.006004
166.641630 Rannacher 19.380718 -0.353183 0.005954 0.005954
167.245415 Rannacher 19.168554 -0.349603 0.005904 0.005904
167.849199 Rannacher 18.958542 -0.346053 0.005855 0.005855
168.452984 Rannacher 18.750665 -0.342533 0.005805 0.005805
169.056768 Rannacher 18.544903 -0.339043 0.005756 0.005756
169.660553 Rannacher 18.341241 -0.335583 0.005707 0.005707
170.264337 Rannacher 18.139658 -0.332152 0.005658 0.005658
170.868122 Rannacher 17.940139 -0.328750 0.005609 0.005609
171.471906 Rannacher 17.742664 -0.325378 0.005561 0.005561
172.075691 Rannacher 17.547217 -0.322035 0.005513 0.005513
172.679475 Rannacher 17.353779 -0.318721 0.005465 0.005465
173.283260 Rannacher 17.162333 -0.315436 0.005417 0.005417
173.887044 Rannacher 16.972862 -0.312180 0.005369 0.005369
174.490829 Rannacher 16.785349 -0.308952 0.005322 0.005322
175.094614 Rannacher 16.599775 -0.305754 0.005274 0.005274
175.698398 Rannacher 16.416125 -0.302583 0.005227 0.005227
176.302183 Rannacher 16.234380 -0.299441 0.005181 0.005181
176.905967 Rannacher 16.054523 -0.296327 0.005134 0.005134
177.509752 Rannacher 15.876538 -0.293241 0.005088 0.005088
178.113536 Rannacher 15.700408 -0.290183 0.005042 0.005042
178.717321 Rannacher 15.526116 -0.287153 0.004996 0.004996
179.321105 Rannacher 15.353645 -0.284151 0.004950 0.004950
179.924890 Rannacher 15.182979 -0.281175 0.004905 0.004905
180.528674 Rannacher 15.014101 -0.278228 0.004860 0.004860
181.132459 Rannacher 14.846995 -0.275307 0.004815 0.004815
181.736244 Rannacher 14.681643 -0.272414 0.004770 0.004770
182.340028 Rannacher 14.518031 -0.269547 0.004726 0.004726
182.943813 Rannacher 14.356142 -0.266707 0.004682 0.004682
183.547597 Rannacher 14.195959 -0.263893 0.004638 0.004638
184.151382 Rannacher 14.037467 -0.261107 0.004594 0.004594
184.755166 Rannacher 13.880649 -0.258346 0.004551 0.004551
185.358951 Rannacher 13.725491 -0.255611 0.004508 0.004508
185.962735 Rannacher 13.571976 -0.252903 0.004465 0.004465
186.566520 Rannacher 13.420088 -0.250220 0.004422 0.004422
187.170304 Rannacher 13.269813 -0.247563 0.004380 0.004380
187.774089 Rannacher 13.121134 -0.244931 0.004338 0.004338
188.377873 Rannacher 12.974037 -0.242325 0.004296 0.004296
188.981658 Rannacher 12.828506 -0.239743 0.004254 0.004254
189.585443 Rannacher 12.684525 -0.237187 0.004213 0.004213
190.189227 Rannacher 12.542081 -0.234656 0.004172 0.004172
190.793012 Rannacher 12.401157 -0.232149 0.004131 0.004131
191.396796 Rannacher 12.261740 -0.229667 0.004091 0.004091
192.000581 Rannacher 12.123814 -0.227209 0.004051 0.004051
192.604365 Rannacher 11.987364 -0.224776 0.004011 0.004011
193.208150 Rannacher 11.852377 -0.222366 0.003971 0.003971
193.811934 Rannacher 11.718837 -0.219980 0.003932 0.003932
194.415719 Rannacher 11.586731 -0.217618 0.003893 0.003893
195.019503 Rannacher 11.456044 -0.215280 0.003854 0.003854
195.623288 Rannacher 11.326761 -0.212964 0.003815 0.003815
196.227073 Rannacher 11.198870 -0.210673 0.003777 0.003777
196.830857 Rannacher 11.072355 -0.208404 0.003739 0.003739
197.434642 Rannacher 10.947203 -0.206158 0.003701 0.003701
198.038426 Rannacher 10.823401 -0.203934 0.003664 0.003664
198.642211 Rannacher 10.700934 -0.201734 0.003626 0.003626
199.245995 Rannacher 10.579789 -0.199555 0.003590 0.003590
199.849780 Rannacher 10.459953 -0.197399 0.003553 0.003553
200.453564 Rannacher 10.341412 -0.195265 0.003516 0.003516
201.057349 Rannacher 10.224153 -0.193152 0.003480 0.003480
201.661133 Rannacher 10.108163 -0.191062 0.003445 0.003445
202.264918 Rannacher 9.993428 -0.188993 0.003409 0.003409
202.868702 Rannacher 9.879936 -0.186945 0.003374 0.003374
203.472487 Rannacher 9.767675 -0.184919 0.003339 0.003339
204.076272 Rannacher 9.656630 -0.182914 0.003304 0.003304
204.680056 Rannacher 9.546790 -0.180929 0.003269 0.003269
205.283841 Rannacher 9.438141 -0.178965 0.003235 0.003235
205.887625 Rannacher 9.330672 -0.177022 0.003201 0.003201
206.491410 Rannacher 9.224370 -0.175100 0.003168 0.003168
207.095194 Rannacher 9.119223 -0.173197 0.003134 0.003134
207.698979 Rannacher 9.015219 -0.171315 0.003101 0.003101
208.302763 Rannacher 8.912345 -0.169452 0.003068 0.003068
208.906548 Rannacher 8.810590 -0.167609 0.003036 0.003036
209.510332 Rannacher 8.709941 -0.165786 0.003003 0.003003
210.114117 Rannacher 8.610388 -0.163983 0.002971 0.002971
210.717902 Rannacher 8.511917 -0.162198 0.002940 0.002940
211.321686 Rannacher 8.414518 -0.160433 0.002908 0.002908
211.925471 Rannacher 8.318179 -0.158687 0.002877 0.002877
212.529255 Rannacher 8.222889 -0.156959 0.002846 0.002846
213.133040 Rannacher 8.128637 -0.155250 0.002815 0.002815
213.736824 Rannacher 8.035410 -0.153560 0.002784 0.002784
214.340609 Rannacher 7.943199 -0.151888 0.002754 0.002754
214.944393 Rannacher 7.851991 -0.150234 0.002724 0.002724
215.548178 Rannacher 7.761777 -0.148598 0.002694 0.002694
216.151962 Rannacher 7.672545 -0.146980 0.002665 0.002665
216.755747 Rannacher 7.584285 -0.145380 0.002636 0.002636
217.359532 Rannacher 7.496985 -0.143798 0.002607 0.002607
217.963316 Rannacher 7.410636 -0.142232 0.002578 0.002578
218.567101 Rannacher 7.325226 -0.140684 0.002550 0.002550
219.170885 Rannacher 7.240746 -0.139154 0.002521 0.002521
219.774670 Rannacher 7.157185 -0.137640 0.002493 0.002493
220.378454 Rannacher 7.074533 -0.136143 0.002466 0.002466
220.982239 Rannacher 6.992780 -0.134662 0.002438 0.002438
221.586023 Rannacher 6.911916 -0.133199 0.002411 0.002411
222.189808 Rannacher 6.831930 -0.131751 0.002384 0.002384
222.793592 Rannacher 6.752814 -0.130320 0.002357 0.002357
223.397377 Rannacher 6.674557 -0.128905 0.002330 0.002330
224.001161 Rannacher 6.597149 -0.127506 0.002304 0.002304
224.604946 Rannacher 6.520581 -0.126123 0.002278 0.002278
225.208731 Rannacher 6.444844 -0.124755 0.002252 0.002252
225.812515 Rannacher 6.369928 -0.123403 0.002227 0.002227
226.416300 Rannacher 6.295824 -0.122066 0.002201 0.002201
227.020084 Rannacher 6.222522 -0.120745 0.002176 0.002176
227.623869 Rannacher 6.150013 -0.119438 0.002151 0.002151
228.227653 Rannacher 6.078289 -0.118147 0.002127 0.002127
228.831438 Rannacher 6.007340 -0.116870 0.002102 0.002102
229.435222 Rannacher 5.937157 -0.115608 0.002078 0.002078
230.039007 Rannacher 5.867732 -0.114361 0.002054 0.002054
230.642791 Rannacher 5.799055 -0.113128 0.002030 0.002030
231.246576 Rannacher 5.731119 -0.111910 0.002006 0.002006
231.850361 Rannacher 5.663913 -0.110706 0.001983 0.001983
232.454145 Rannacher 5.597431 -0.109515 0.001960 0.001960
233.057930 Rannacher 5.531664 -0.108339 0.001937 0.001937
233.661714 Rannacher 5.466602 -0.107176 0.001914 0.001914
234.265499 Rannacher 5.402238 -0.106027 0.001892 0.001892
234.869283 Rannacher 5.338564 -0.104892 0.001869 0.001869
235.473068 Rannacher 5.275571 -0.103770 0.001847 0.001847
236.076852 Rannacher 5.213252 -0.102661 0.001825 0.001825
236.680637 Rannacher 5.151598 -0.101565 0.001804 0.001804
237.284421 Rannacher 5.090602 -0.100483 0.001782 0.001782
237.888206 Rannacher 5.030256 -0.099413 0.001761 0.001761
238.491990 Rannacher 4.970551 -0.098356 0.001740 0.001740
239.095775 Rannacher 4.911481 -0.097312 0.001719 0.001719
239.699560 Rannacher 4.853037 -0.096281 0.001698 0.001698
80.300440 TR-BDF2 79.699560 -1.000000 0.000000 0.000000
80.904225 TR-BDF2 79.095775 -1.000000 0.000000 0.000000
81.508010 TR-BDF2 78.491990 -1.000000 0.000000 0.000000
82.111794 TR-BDF2 77.888206 -1.000000 0.000000 0.000000
82.715579 TR-BDF2 77.284421 -1.000000 0.000000 0.000000
83.319363 TR-BDF2 76.680637 -1.000000 0.000000 0.000000
83.923148 TR-BDF2 76.076852 -1.000000 0.000000 0.000000
84.526932 TR-BDF2 75.473068 -1.000000 -0.000000 -0.000000
85.130717 TR-BDF2 74.869283 -1.000000 0.000000 0.000000
85.734501 TR-BDF2 74.265499 -1.000000 0.000000 0.000000
86.338286 TR-BDF2 73.661714 -1.000000 0.000000 0.000000
86.942070 TR-BDF2 73.057930 -1.000000 0.000000 0.000000
87.545855 TR-BDF2 72.454145 -1.000000 0.000000 0.000000
88.149639 TR-BDF2 71.850361 -1.000000 0.000000 0.000000
88.753424 TR-BDF2 71.246576 -1.000000 0.000000 0.000000
89.357209 TR-BDF2 70.642791 -1.000000 0.000000 0.000000
89.960993 TR-BDF2 70.039007 -1.000000 0.000000 0.000000
90.564778 TR-BDF2 69.435222 -1.000000 0.000000 0.000000
91.168562 TR-BDF2 68.831438 -1.000000 0.000000 0.000000
91.772347 TR-BDF2 68.227653 -1.000000 0.000000 0.000000
92.376131 TR-BDF2 67.623869 -1.000000 0.000000 0.000000
92.979916 TR-BDF2 67.020084 -1.000450 -0.000000 -0.000000
93.583700 TR-BDF2 66.416300 -0.999344 0.004474 0.004474
94.187485 TR-BDF2 65.814146 -0.993859 0.011378 0.011378
94.791269 TR-BDF2 65.216140 -0.987003 0.011334 0.011334
95.395054 TR-BDF2 64.622267 -0.980173 0.011290 0.011290
95.998839 TR-BDF2 64.032508 -0.973370 0.011245 0.011245
96.602623 TR-BDF2 63.446850 -0.966594 0.011200 0.011200
97.206408 TR-BDF2 62.865274 -0.959846 0.011155 0.011155
97.810192 TR-BDF2 62.287764 -0.953124 0.011110 0.011110
98.413977 TR-BDF2 61.714305 -0.946429 0.011067 0.011067
99.017761 TR-BDF2 61.144881 -0.939760 0.011025 0.011025
99.621546 TR-BDF2 60.579475 -0.933115 0.010984 0.010984
100.225330 TR-BDF2 60.018074 -0.926495 0.010944 0.010944
100.829115 TR-BDF2 59.460664 -0.919899 0.010906 0.010906
101.432899 TR-BDF2 58.907228 -0.913326 0.010868 0.010868
102.036684 TR-BDF2 58.357755 -0.906776 0.010830 0.010830
102.640468 TR-BDF2 57.812230 -0.900248 0.010793 0.010793
103.244253 TR-BDF2 57.270639 -0.893742 0.010757 0.010757
103.848038 TR-BDF2 56.732970 -0.887258 0.010721 0.010721
104.451822 TR-BDF2 56.199210 -0.880795 0.010685 0.010685
105.055607 TR-BDF2 55.669345 -0.874354 0.010650 0.010650
105.659391 TR-BDF2 55.143363 -0.867935 0.010615 0.010615
106.263176 TR-BDF2 54.621250 -0.861536 0.010579 0.010579
106.866960 TR-BDF2 54.102994 -0.855159 0.010544 0.010544
107.470745 TR-BDF2 53.588582 -0.848804 0.010509 0.010509
108.074529 TR-BDF2 53.078000 -0.842469 0.010474 0.010474
108.678314 TR-BDF2 52.571238 -0.836156 0.010438 0.010438
109.282098 TR-BDF2 52.068280 -0.829864 0.010403 0.010403
109.885883 TR-BDF2 51.569115 -0.823594 0.010367 0.010367
110.489668 TR-BDF2 51.073729 -0.817346 0.010331 0.010331
111.093452 TR-BDF2 50.582109 -0.811119 0.010295 0.010295
111.697237 TR-BDF2 50.094243 -0.804913 0.010259 0.010259
112.301021 TR-BDF2 49.610116 -0.798730 0.010223 0.010223
112.904806 TR-BDF2 49.129716 -0.792569 0.010186 0.010186
113.508590 TR-BDF2 48.653030 -0.786430 0.010149 0.010149
114.112375 TR-BDF2 48.180043 -0.780313 0.010112 0.010112
114.716159 TR-BDF2 47.710743 -0.774219 0.010074 0.010074
115.319944 TR-BDF2 47.245116 -0.768148 0.010037 0.010037
115.923728 TR-BDF2 46.783147 -0.762099 0.009999 0.009999
116.527513 TR-BDF2 46.324823 -0.756074 0.009960 0.009960
117.131298 TR-BDF2 45.870131 -0.750071 0.009922 0.009922
117.735082 TR-BDF2 45.419056 -0.744093 0.009883 0.009883
118.338867 TR-BDF2 44.971583 -0.738137 0.009843 0.009843
118.942651 TR-BDF2 44.527699 -0.732206 0.009804 0.009804
119.546436 TR-BDF2 44.087389 -0.726299 0.009764 0.009764
120.150220 TR-BDF2 43.650638 -0.720416 0.009723 0.009723
120.754005 TR-BDF2 43.217432 -0.714557 0.009683 0.009683
121.357789 TR-BDF2 42.787756 -0.708723 0.009642 0.009642
121.961574 TR-BDF2 42.361594 -0.702914 0.009600 0.009600
122.565358 TR-BDF2 41.938933 -0.697131 0.009558 0.009558
123.169143 TR-BDF2 41.519756 -0.691372 0.009516 0.009516
123.772927 TR-BDF2 41.104048 -0.685639 0.009474 0.009474
124.376712 TR-BDF2 40.691794 -0.679932 0.009431 0.009431
124.980497 TR-BDF2 40.282978 -0.674251 0.009388 0.009388
125.584281 TR-BDF2 39.877584 -0.668596 0.009344 0.009344
126.188066 TR-BDF2 39.475597 -0.662967 0.009300 0.009300
126.791850 TR-BDF2 39.077000 -0.657365 0.009256 0.009256
127.395635 TR-BDF2 38.681778 -0.651790 0.009211 0.009211
127.999419 TR-BDF2 38.289913 -0.646242 0.009167 0.009167
128.603204 TR-BDF2 37.901391 -0.640721 0.009121 0.009121
129.206988 TR-BDF2 37.516193 -0.635227 0.009076 0.009076
129.810773 TR-BDF2 37.134304 -0.629761 0.009030 0.009030
130.414557 TR-BDF2 36.755707 -0.624323 0.008984 0.008984
131.018342 TR-BDF2 36.380386 -0.618913 0.008937 0.008937
131.622127 TR-BDF2 36.008322 -0.613531 0.008890 0.008890
132.225911 TR-BDF2 35.639499 -0.608177 0.008843 0.008843
132.829696 TR-BDF2 35.273900 -0.602852 0.008796 0.008796
133.433480 TR-BDF2 34.911507 -0.597556 0.008748 0.008748
134.037265 TR-BDF2 34.552304 -0.592288 0.008700 0.008700
134.641049 TR-BDF2 34.196273 -0.587050 0.008652 0.008652
135.244834 TR-BDF2 33.843395 -0.581840 0.008604 0.008604
135.848618 TR-BDF2 33.493655 -0.576660 0.008555 0.008555
136.452403 TR-BDF2 33.147033 -0.571509 0.008506 0.008506
137.056187 TR-BDF2 32.803512 -0.566388 0.008457 0.008457
137.659972 TR-BDF2 32.463074 -0.561297 0.008408 0.008408
138.263756 TR-BDF2 32.125701 -0.556236 0.008358 0.008358
138.867541 TR-BDF2 31.791375 -0.551204 0.008308 0.008308
139.471326 TR-BDF2 31.460078 -0.546203 0.008258 0.008258
140.075110 TR-BDF2 31.131791 -0.541232 0.008208 0.008208
140.678895 TR-BDF2 30.806497 -0.536291 0.008158 0.008158
141.282679 TR-BDF2 30.484176 -0.531381 0.008107 0.008107
141.886464 TR-BDF2 30.164812 -0.526501 0.008057 0.008057
142.490248 TR-BDF2 29.848384 -0.521652 0.008006 0.008006
143.094033 TR-BDF2 29.534875 -0.516833 0.007955 0.007955
143.697817 TR-BDF2 29.224266 -0.512045 0.007904 0.007904
144.301602 TR-BDF2 28.916539 -0.507289 0.007853 0.007853
144.905386 TR-BDF2 28.611674 -0.502563 0.007801 0.007801
145.509171 TR-BDF2 28.309654 -0.497868 0.007750 0.007750
146.112956 TR-BDF2 28.010458 -0.493204 0.007699 0.007699
146.716740 TR-BDF2 27.714070 -0.488571 0.007647 0.007647
147.320525 TR-BDF2 27.420469 -0.483969 0.007595 0.007595
147.924309 TR-BDF2 27.129637 -0.479399 0.007544 0.007544
148.528094 TR-BDF2 26.841555 -0.474860 0.007492 0.007492
149.131878 TR-BDF2 26.556204 -0.470352 0.007440 0.007440
149.735663 TR-BDF2 26.273566 -0.465875 0.007388 0.007388
150.339447 TR-BDF2 25.993621 -0.461430 0.007336 0.007336
150.943232 TR-BDF2 25.716351 -0.457016 0.007285 0.007285
151.547016 TR-BDF2 25.441737 -0.452633 0.007233 0.007233
152.150801 TR-BDF2 25.169759 -0.448282 0.007181 0.007181
152.754585 TR-BDF2 24.900399 -0.443962 0.007129 0.007129
153.358370 TR-BDF2 24.633638 -0.439673 0.007077 0.007077
153.962155 TR-BDF2 24.369456 -0.435416 0.007025 0.007025
154.565939 TR-BDF2 24.107836 -0.431190 0.006973 0.006973
155.169724 TR-BDF2 23.848758 -0.426995 0.006921 0.006921
155.773508 TR-BDF2 23.592203 -0.422832 0.006870 0.006870
156.377293 TR-BDF2 23.338153 -0.418700 0.006818 0.006818
156.981077 TR-BDF2 23.086588 -0.414599 0.006766 0.006766
157.584862 TR-BDF2 22.837490 -0.410529 0.006715 0.006715
158.188646 TR-BDF2 22.590840 -0.406491 0.006663 0.006663
158.792431 TR-BDF2 22.346618 -0.402483 0.006612 0.006612
159.396215 TR-BDF2 22.104807 -0.398506 0.006560 0.006560
160.000000 TR-BDF2 21.865388 -0.394561 0.006509 0.006509
160.603785 TR-BDF2 21.628341 -0.390646 0.006458 0.006458
161.207569 TR-BDF2 21.393649 -0.386763 0.006407 0.006407
161.811354 TR-BDF2 21.161293 -0.382910 0.006356 0.006356
162.415138 TR-BDF2 20.931253 -0.379088 0.006305 0.006305
163.018923 TR-BDF2 20.703512 -0.375296 0.006254 0.006254
163.622707 TR-BDF2 20.478051 -0.371535 0.006204 0.006204
164.226492 TR-BDF2 20.254851 -0.367805 0.006153 0.006153
164.830276 TR-BDF2 20.033895 -0.364105 0.006103 0.006103
165.434061 TR-BDF2 19.815163 -0.360435 0.006053 0.006053
166.037845 TR-BDF2 19.598638 -0.356796 0.006003 0.006003
166.641630 TR-BDF2 19.384301 -0.353187 0.005953 0.005953
167.245415 TR-BDF2 19.172134 -0.349608 0.005903 0.005903
167.849199 TR-BDF2 18.962119 -0.346059 0.005853 0.005853
168.452984 TR-BDF2 18.754238 -0.342539 0.005804 0.005804
169.056768 TR-BDF2 18.548473 -0.339050 0.005755 0.005755
169.660553 TR-BDF2 18.344806 -0.335590 0.005706 0.005706
170.264337 TR-BDF2 18.143220 -0.332160 0.005657 0.005657
170.868122 TR-BDF2 17.943695 -0.328759 0.005608 0.005608
171.471906 TR-BDF2 17.746215 -0.325387 0.005560 0.005560
172.075691 TR-BDF2 17.550762 -0.322045 0.005512 0.005512
172.679475 TR-BDF2 17.357318 -0.318731 0.005464 0.005464
173.283260 TR-BDF2 17.165866 -0.315447 0.005416 0.005416
173.887044 TR-BDF2 16.976388 -0.312191 0.005368 0.005368
174.490829 TR-BDF2 16.788868 -0.308964 0.005321 0.005321
175.094614 TR-BDF2 16.603287 -0.305766 0.005274 0.005274
175.698398 TR-BDF2 16.419628 -0.302596 0.005227 0.005227
176.302183 TR-BDF2 16.237875 -0.299455 0.005180 0.005180
176.905967 TR-BDF2 16.058010 -0.296341 0.005133 0.005133
177.509752 TR-BDF2 15.880017 -0.293256 0.005087 0.005087
178.113536 TR-BDF2 15.703878 -0.290198 0.005041 0.005041
178.717321 TR-BDF2 15.529577 -0.287169 0.004995 0.004995
179.321105 TR-BDF2 15.357097 -0.284166 0.004949 0.004949
179.924890 TR-BDF2 15.186421 -0.281192 0.004904 0.004904
180.528674 TR-BDF2 15.017533 -0.278244 0.004859 0.004859
181.132459 TR-BDF2 14.850416 -0.275324 0.004814 0.004814
181.736244 TR-BDF2 14.685054 -0.272431 0.004769 0.004769
182.340028 TR-BDF2 14.521431 -0.269565 0.004725 0.004725
182.943813 TR-BDF2 14.359531 -0.266725 0.004681 0.004681
183.547597 TR-BDF2 14.199337 -0.263912 0.004637 0.004637
184.151382 TR-BDF2 14.040834 -0.261126 0.004593 0.004593
184.755166 TR-BDF2 13.884005 -0.258365 0.004550 0.004550
185.358951 TR-BDF2 13.728834 -0.255631 0.004507 0.004507
185.962735 TR-BDF2 13.575307 -0.252923 0.004464 0.004464
186.566520 TR-BDF2 13.423408 -0.250240 0.004422 0.004422
187.170304 TR-BDF2 13.273120 -0.247583 0.004379 0.004379
187.774089 TR-BDF2 13.124429 -0.244952 0.004337 0.004337
188.377873 TR-BDF2 12.977319 -0.242346 0.004295 0.004295
188.981658 TR-BDF2 12.831774 -0.239765 0.004254 0.004254
189.585443 TR-BDF2 12.687781 -0.237209 0.004213 0.004213
190.189227 TR-BDF2 12.545323 -0.234678 0.004172 0.004172
190.793012 TR-BDF2 12.404386 -0.232171 0.004131 0.004131
191.396796 TR-BDF2 12.264955 -0.229690 0.004090 0.004090
192.000581 TR-BDF2 12.127015 -0.227232 0.004050 0.004050
192.604365 TR-BDF2 11.990552 -0.224799 0.004010 0.004010
193.208150 TR-BDF2 11.855551 -0.222389 0.003971 0.003971
193.811934 TR-BDF2 11.721997 -0.220004 0.003931 0.003931
194.415719 TR-BDF2 11.589876 -0.217642 0.003892 0.003892
195.019503 TR-BDF2 11.459175 -0.215303 0.003853 0.003853
195.623288 TR-BDF2 11.329878 -0.212989 0.003815 0.003815
196.227073 TR-BDF2 11.201972 -0.210697 0.003777 0.003777
196.830857 TR-BDF2 11.075442 -0.208428 0.003739 0.003739
197.434642 TR-BDF2 10.950276 -0.206182 0.003701 0.003701
198.038426 TR-BDF2 10.826459 -0.203959 0.003663 0.003663
198.642211 TR-BDF2 10.703977 -0.201758 0.003626 0.003626
199.245995 TR-BDF2 10.582817 -0.199580 0.003589 0.003589
199.849780 TR-BDF2 10.462966 -0.197424 0.003553 0.003553
200.453564 TR-BDF2 10.344409 -0.195290 0.003516 0.003516
201.057349 TR-BDF2 10.227135 -0.193178 0.003480 0.003480
201.661133 TR-BDF2 10.111129 -0.191087 0.003444 0.003444
202.264918 TR-BDF2 9.996379 -0.189019 0.003409 0.003409
202.868702 TR-BDF2 9.882872 -0.186971 0.003374 0.003374
203.472487 TR-BDF2 9.770595 -0.184945 0.003339 0.003339
204.076272 TR-BDF2 9.659535 -0.182939 0.003304 0.003304
204.680056 TR-BDF2 9.549679 -0.180955 0.003269 0.003269
205.283841 TR-BDF2 9.441015 -0.178991 0.003235 0.003235
205.887625 TR-BDF2 9.333530 -0.177048 0.003201 0.003201
206.491410 TR-BDF2 9.227213 -0.175126 0.003168 0.003168
207.095194 TR-BDF2 9.122050 -0.173223 0.003134 0.003134
207.698979 TR-BDF2 9.018030 -0.171341 0.003101 0.003101
208.302763 TR-BDF2 8.915140 -0.169478 0.003068 0.003068
208.906548 TR-BDF2 8.813369 -0.167636 0.003036 0.003036
209.510332 TR-BDF2 8.712704 -0.165813 0.003003 0.003003
210.114117 TR-BDF2 8.613135 -0.164009 0.002971 0.002971
210.717902 TR-BDF2 8.514648 -0.162225 0.002939 0.002939
211.321686 TR-BDF2 8.417234 -0.160459 0.002908 0.002908
211.925471 TR-BDF2 8.320879 -0.158713 0.002877 0.002877
212.529255 TR-BDF2 8.225573 -0.156985 0.002846 0.002846
213.133040 TR-BDF2 8.131304 -0.155277 0.002815 0.002815
213.736824 TR-BDF2 8.038062 -0.153586 0.002784 0.002784
214.340609 TR-BDF2 7.945835 -0.151914 0.002754 0.002754
214.944393 TR-BDF2 7.854612 -0.150260 0.002724 0.002724
215.548178 TR-BDF2 7.764381 -0.148624 0.002694 0.002694
216.151962 TR-BDF2 7.675134 -0.147006 0.002665 0.002665
216.755747 TR-BDF2 7.586857 -0.145406 0.002636 0.002636
217.359532 TR-BDF2 7.499542 -0.143824 0.002607 0.002607
217.963316 TR-BDF2 7.413177 -0.142258 0.002578 0.002578
218.567101 TR-BDF2 7.327752 -0.140710 0.002550 0.002550
219.170885 TR-BDF2 7.243256 -0.139179 0.002521 0.002521
219.774670 TR-BDF2 7.159680 -0.137666 0.002493 0.002493
220.378454 TR-BDF2 7.077012 -0.136168 0.002466 0.002466
220.982239 TR-BDF2 6.995243 -0.134688 0.002438 0.002438
221.586023 TR-BDF2 6.914364 -0.133224 0.002411 0.002411
222.189808 TR-BDF2 6.834363 -0.131777 0.002384 0.002384
222.793592 TR-BDF2 6.755231 -0.130345 0.002357 0.002357
223.397377 TR-BDF2 6.676958 -0.128930 0.002331 0.002331
224.001161 TR-BDF2 6.599535 -0.127531 0.002304 0.002304
224.604946 TR-BDF2 6.522953 -0.126148 0.002278 0.002278
225.208731 TR-BDF2 6.447200 -0.124780 0.002252 0.002252
225.812515 TR-BDF2 6.372269 -0.123428 0.002227 0.002227
226.416300 TR-BDF2 6.298150 -0.122091 0.002201 0.002201
227.020084 TR-BDF2 6.224833 -0.120769 0.002176 0.002176
227.623869 TR-BDF2 6.152309 -0.119463 0.002151 0.002151
228.227653 TR-BDF2 6.080570 -0.118171 0.002127 0.002127
228.831438 TR-BDF2 6.009606 -0.116895 0.002102 0.002102
229.435222 TR-BDF2 5.939409 -0.115633 0.002078 0.002078
230.039007 TR-BDF2 5.869969 -0.114385 0.002054 0.002054
230.642791 TR-BDF2 5.801278 -0.113152 0.002030 0.002030
231.246576 TR-BDF2 5.733327 -0.111934 0.002007 0.002007
231.850361 TR-BDF2 5.666107 -0.110729 0.001983 0.001983
232.454145 TR-BDF2 5.599611 -0.109539 0.001960 0.001960
233.057930 TR-BDF2 5.533829 -0.108362 0.001937 0.001937
233.661714 TR-BDF2 5.468753 -0.107200 0.001914 0.001914
234.265499 TR-BDF2 5.404375 -0.106050 0.001892 0.001892
234.869283 TR-BDF2 5.340687 -0.104915 0.001870 0.001870
235.473068 TR-BDF2 5.277681 -0.103793 0.001848 0.001848
236.076852 TR-BDF2 5.215348 -0.102684 0.001826 0.001826
236.680637 TR-BDF2 5.153680 -0.101588 0.001804 0.001804
237.284421 TR-BDF2 5.092670 -0.100505 0.001783 0.001783
237.888206 TR-BDF2 5.032310 -0.099436 0.001761 0.001761
238.491990 TR-BDF2 4.972593 -0.098378 0.001740 0.001740
239.095775 TR-BDF2 4.913509 -0.097334 0.001719 0.001719
239.699560 TR-BDF2 4.855052 -0.096302 0.001699 0.001699
80.300440 Lawson-Swayne 79.699560 -1.000000 0.000000 0.000000
80.904225 Lawson-Swayne 79.095775 -1.000000 -0.000000 -0.000000
81.508010 Lawson-Swayne 78.491990 -1.000000 -0.000000 -0.000000
82.111794 Lawson-Swayne 77.888206 -1.000000 0.000000 0.000000
82.715579 Lawson-Swayne 77.284421 -1.000000 -0.000000 -0.000000
83.319363 Lawson-Swayne 76.680637 -1.000000 0.000000 0.000000
83.923148 Lawson-Swayne 76.076852 -1.000000 -0.000000 -0.000000
84.526932 Lawson-Swayne 75.473068 -1.000000 0.000000 0.000000
85.130717 Lawson-Swayne 74.869283 -1.000000 0.000000 0.000000
85.734501 Lawson-Swayne 74.265499 -1.000000 -0.000000 -0.000000
86.338286 Lawson-Swayne 73.661714 -1.000000 0.000000 0.000000
86.942070 Lawson-Swayne 73.057930 -1.000000 -0.000000 -0.000000
87.545855 Lawson-Swayne 72.454145 -1.000000 0.000000 0.000000
88.149639 Lawson-Swayne 71.850361 -1.000000 0.000000 0.000000
88.753424 Lawson-Swayne 71.246576 -1.000000 -0.000000 -0.000000
89.357209 Lawson-Swayne 70.642791 -1.000000 0.000000 0.000000
89.960993 Lawson-Swayne 70.039007 -1.000000 -0.000000 -0.000000
90.564778 Lawson-Swayne 69.435222 -1.000000 -0.000000 -0.000000
91.168562 Lawson-Swayne 68.831438 -1.000000 0.000000 0.000000
91.772347 Lawson-Swayne 68.227653 -1.000000 -0.000000 -0.000000
92.376131 Lawson-Swayne 67.623869 -1.000000 0.000000 0.000000
92.979916 Lawson-Swayne 67.020084 -1.000459 0.000000 0.000000
93.583700 Lawson-Swayne 66.416300 -0.999298 0.004559 0.004559
94.187485 Lawson-Swayne 65.814177 -0.993854 0.011256 0.011256
94.791269 Lawson-Swayne 65.216158 -0.987041 0.011296 0.011296
95.395054 Lawson-Swayne 64.622256 -0.980220 0.011289 0.011289
95.998839 Lawson-Swayne 64.032470 -0.973413 0.011258 0.011258
96.602623 Lawson-Swayne 63.446788 -0.966628 0.011215 0.011215
97.206408 Lawson-Swayne 62.865195 -0.959870 0.011168 0.011168
97.810192 Lawson-Swayne 62.287673 -0.953141 0.011121 0.011121
98.413977 Lawson-Swayne 61.714205 -0.946441 0.011074 0.011074
99.017761 Lawson-Swayne 61.144775 -0.939768 0.011030 0.011030
99.621546 Lawson-Swayne 60.579365 -0.933121 0.010987 0.010987
100.225330 Lawson-Swayne 60.017961 -0.926500 0.010945 0.010945
100.829115 Lawson-Swayne 59.460547 -0.919904 0.010906 0.010906
101.432899 Lawson-Swayne 58.907109 -0.913331 0.010867 0.010867
102.036684 Lawson-Swayne 58.357632 -0.906781 0.010829 0.010829
102.640468 Lawson-Swayne 57.812104 -0.900254 0.010793 0.010793
103.244253 Lawson-Swayne 57.270509 -0.893748 0.010756 0.010756
103.848038 Lawson-Swayne 56.732836 -0.887265 0.010720 0.010720
104.451822 Lawson-Swayne 56.199072 -0.880803 0.010685 0.010685
105.055607 Lawson-Swayne 55.669202 -0.874362 0.010649 0.010649
105.659391 Lawson-Swayne 55.143215 -0.867943 0.010614 0.010614
106.263176 Lawson-Swayne 54.621097 -0.861545 0.010579 0.010579
106.866960 Lawson-Swayne 54.102836 -0.855168 0.010544 0.010544
107.470745 Lawson-Swayne 53.588418 -0.848812 0.010509 0.010509
108.074529 Lawson-Swayne 53.077832 -0.842478 0.010473 0.010473
108.678314 Lawson-Swayne 52.571064 -0.836165 0.010438 0.010438
109.282098 Lawson-Swayne 52.068101 -0.829873 0.010403 0.010403
109.885883 Lawson-Swayne 51.568930 -0.823603 0.010367 0.010367
110.489668 Lawson-Swayne 51.073539 -0.817354 0.010331 0.010331
111.093452 Lawson-Swayne 50.581914 -0.811127 0.010295 0.010295
111.697237 Lawson-Swayne 50.094042 -0.804922 0.010259 0.010259
112.301021 Lawson-Swayne 49.609910 -0.798739 0.010223 0.010223
112.904806 Lawson-Swayne 49.129505 -0.792578 0.010186 0.010186
113.508590 Lawson-Swayne 48.652813 -0.786439 0.010149 0.010149
114.112375 Lawson-Swayne 48.179821 -0.780322 0.010112 0.010112
114.716159 Lawson-Swayne 47.710516 -0.774228 0.010075 0.010075
115.319944 Lawson-Swayne 47.244883 -0.768156 0.010037 0.010037
115.923728 Lawson-Swayne 46.782910 -0.762108 0.009999 0.009999
116.527513 Lawson-Swayne 46.324581 -0.756082 0.009960 0.009960
117.131298 Lawson-Swayne 45.869884 -0.750080 0.009922 0.009922
117.735082 Lawson-Swayne 45.418804 -0.744101 0.009883 0.009883
118.338867 Lawson-Swayne 44.971326 -0.738145 0.009843 0.009843
118.942651 Lawson-Swayne 44.527437 -0.732214 0.009804 0.009804
119.546436 Lawson-Swayne 44.087122 -0.726307 0.009764 0.009764
120.150220 Lawson-Swayne 43.650367 -0.720424 0.009723 0.009723
120.754005 Lawson-Swayne 43.217156 -0.714565 0.009683 0.009683
121.357789 Lawson-Swayne 42.787475 -0.708731 0.009642 0.009642
121.961574 Lawson-Swayne 42.361309 -0.702922 0.009600 0.009600
122.565358 Lawson-Swayne 41.938643 -0.697138 0.009559 0.009559
123.169143 Lawson-Swayne 41.519462 -0.691379 0.009516 0.009516
123.772927 Lawson-Swayne 41.103750 -0.685646 0.009474 0.009474
124.376712 Lawson-Swayne 40.691491 -0.679939 0.009431 0.009431
124.980497 Lawson-Swayne 40.282671 -0.674258 0.009388 0.009388
125.584281 Lawson-Swayne 39.877273 -0.668603 0.009344 0.009344
126.188066 Lawson-Swayne 39.475282 -0.662974 0.009300 0.009300
126.791850 Lawson-Swayne 39.076681 -0.657372 0.009256 0.009256
127.395635 Lawson-Swayne 38.681454 -0.651797 0.009212 0.009212
127.999419 Lawson-Swayne 38.289586 -0.646248 0.009167 0.009167
128.603204 Lawson-Swayne 37.901059 -0.640727 0.009121 0.009121
129.206988 Lawson-Swayne 37.515858 -0.635233 0.009076 0.009076
129.810773 Lawson-Swayne 37.133965 -0.629767 0.009030 0.009030
130.414557 Lawson-Swayne 36.755365 -0.624329 0.008984 0.008984
131.018342 Lawson-Swayne 36.380039 -0.618919 0.008937 0.008937
131.622127 Lawson-Swayne 36.007972 -0.613537 0.008891 0.008891
132.225911 Lawson-Swayne 35.639145 -0.608183 0.008843 0.008843
132.829696 Lawson-Swayne 35.273543 -0.602858 0.008796 0.008796
133.433480 Lawson-Swayne 34.911147 -0.597561 0.008748 0.008748
134.037265 Lawson-Swayne 34.551941 -0.592293 0.008700 0.008700
134.641049 Lawson-Swayne 34.195906 -0.587055 0.008652 0.008652
135.244834 Lawson-Swayne 33.843026 -0.581845 0.008604 0.008604
135.848618 Lawson-Swayne 33.493282 -0.576665 0.008555 0.008555
136.452403 Lawson-Swayne 33.146657 -0.571514 0.008506 0.008506
137.056187 Lawson-Swayne 32.803133 -0.566393 0.008457 0.008457
137.659972 Lawson-Swayne 32.462692 -0.561302 0.008408 0.008408
138.263756 Lawson-Swayne 32.125317 -0.556240 0.008358 0.008358
138.867541 Lawson-Swayne 31.790988 -0.551209 0.008308 0.008308
139.471326 Lawson-Swayne 31.459688 -0.546207 0.008258 0.008258
140.075110 Lawson-Swayne 31.131399 -0.541236 0.008208 0.008208
140.678895 Lawson-Swayne 30.806102 -0.536295 0.008158 0.008158
141.282679 Lawson-Swayne 30.483780 -0.531385 0.008108 0.008108
141.886464 Lawson-Swayne 30.164413 -0.526505 0.008057 0.008057
142.490248 Lawson-Swayne 29.847983 -0.521655 0.008006 0.008006
143.094033 Lawson-Swayne 29.534472 -0.516837 0.007955 0.007955
143.697817 Lawson-Swayne 29.223861 -0.512049 0.007904 0.007904
144.301602 Lawson-Swayne 28.916131 -0.507292 0.007853 0.007853
144.905386 Lawson-Swayne 28.611264 -0.502566 0.007802 0.007802
145.509171 Lawson-Swayne 28.309242 -0.497871 0.007750 0.007750
146.112956 Lawson-Swayne 28.010045 -0.493207 0.007699 0.007699
146.716740 Lawson-Swayne 27.713654 -0.488574 0.007647 0.007647
147.320525 Lawson-Swayne 27.420052 -0.483972 0.007596 0.007596
147.924309 Lawson-Swayne 27.129218 -0.479402 0.007544 0.007544
148.528094 Lawson-Swayne 26.841135 -0.474862 0.007492 0.007492
149.131878 Lawson-Swayne 26.555782 -0.470354 0.007440 0.007440
149.735663 Lawson-Swayne 26.273143 -0.465878 0.007389 0.007389
150.339447 Lawson-Swayne 25.993197 -0.461432 0.007337 0.007337
150.943232 Lawson-Swayne 25.715925 -0.457018 0.007285 0.007285
151.547016 Lawson-Swayne 25.441309 -0.452635 0.007233 0.007233
152.150801 Lawson-Swayne 25.169330 -0.448284 0.007181 0.007181
152.754585 Lawson-Swayne 24.899969 -0.443964 0.007129 0.007129
153.358370 Lawson-Swayne 24.633207 -0.439675 0.007077 0.007077
153.962155 Lawson-Swayne 24.369025 -0.435418 0.007025 0.007025
154.565939 Lawson-Swayne 24.107404 -0.431192 0.006973 0.006973
155.169724 Lawson-Swayne 23.848325 -0.426997 0.006922 0.006922
155.773508 Lawson-Swayne 23.591769 -0.422833 0.006870 0.006870
156.377293 Lawson-Swayne 23.337718 -0.418701 0.006818 0.006818
156.981077 Lawson-Swayne 23.086153 -0.414600 0.006766 0.006766
157.584862 Lawson-Swayne 22.837054 -0.410530 0.006715 0.006715
158.188646 Lawson-Swayne 22.590403 -0.406491 0.006663 0.006663
158.792431 Lawson-Swayne 22.346181 -0.402484 0.006612 0.006612
159.396215 Lawson-Swayne 22.104370 -0.398507 0.006560 0.006560
160.000000 Lawson-Swayne 21.864950 -0.394562 0.006509 0.006509
160.603785 Lawson-Swayne 21.627903 -0.390647 0.006458 0.006458
161.207569 Lawson-Swayne 21.393210 -0.386763 0.006407 0.006407
161.811354 Lawson-Swayne 21.160854 -0.382910 0.006356 0.006356
162.415138 Lawson-Swayne 20.930814 -0.379088 0.006305 0.006305
163.018923 Lawson-Swayne 20.703072 -0.375296 0.006254 0.006254
163.622707 Lawson-Swayne 20.477611 -0.371535 0.006204 0.006204
164.226492 Lawson-Swayne 20.254412 -0.367805 0.006153 0.006153
164.830276 Lawson-Swayne 20.033455 -0.364105 0.006103 0.006103
165.434061 Lawson-Swayne 19.814724 -0.360435 0.006053 0.006053
166.037845 Lawson-Swayne 19.598199 -0.356796 0.006003 0.006003
166.641630 Lawson-Swayne 19.383862 -0.353187 0.005953 0.005953
167.245415 Lawson-Swayne 19.171695 -0.349607 0.005903 0.005903
167.849199 Lawson-Swayne 18.961681 -0.346058 0.005854 0.005854
168.452984 Lawson-Swayne 18.753800 -0.342539 0.005804 0.005804
169.056768 Lawson-Swayne 18.548035 -0.339049 0.005755 0.005755
169.660553 Lawson-Swayne 18.344369 -0.335589 0.005706 0.005706
170.264337 Lawson-Swayne 18.142782 -0.332159 0.005657 0.005657
170.868122 Lawson-Swayne 17.943258 -0.328758 0.005609 0.005609
171.471906 Lawson-Swayne 17.745779 -0.325386 0.005560 0.005560
172.075691 Lawson-Swayne 17.550326 -0.322044 0.005512 0.005512
172.679475 Lawson-Swayne 17.356883 -0.318730 0.005464 0.005464
173.283260 Lawson-Swayne 17.165431 -0.315446 0.005416 0.005416
173.887044 Lawson-Swayne 16.975954 -0.312190 0.005368 0.005368
174.490829 Lawson-Swayne 16.788434 -0.308963 0.005321 0.005321
175.094614 Lawson-Swayne 16.602854 -0.305765 0.005274 0.005274
175.698398 Lawson-Swayne 16.419197 -0.302595 0.005227 0.005227
176.302183 Lawson-Swayne 16.237444 -0.299453 0.005180 0.005180
176.905967 Lawson-Swayne 16.057580 -0.296340 0.005133 0.005133
177.509752 Lawson-Swayne 15.879588 -0.293254 0.005087 0.005087
178.113536 Lawson-Swayne 15.703450 -0.290197 0.005041 0.005041
178.717321 Lawson-Swayne 15.529150 -0.287167 0.004995 0.004995
179.321105 Lawson-Swayne 15.356670 -0.284165 0.004950 0.004950
179.924890 Lawson-Swayne 15.185996 -0.281190 0.004904 0.004904
180.528674 Lawson-Swayne 15.017109 -0.278243 0.004859 0.004859
181.132459 Lawson-Swayne 14.849993 -0.275322 0.004814 0.004814
181.736244 Lawson-Swayne 14.684632 -0.272429 0.004770 0.004770
182.340028 Lawson-Swayne 14.521011 -0.269563 0.004725 0.004725
182.943813 Lawson-Swayne 14.359111 -0.266723 0.004681 0.004681
183.547597 Lawson-Swayne 14.198919 -0.263910 0.004637 0.004637
184.151382 Lawson-Swayne 14.040416 -0.261123 0.004594 0.004594
184.755166 Lawson-Swayne 13.883589 -0.258363 0.004550 0.004550
185.358951 Lawson-Swayne 13.728420 -0.255629 0.004507 0.004507
185.962735 Lawson-Swayne 13.574894 -0.252920 0.004464 0.004464
186.566520 Lawson-Swayne 13.422996 -0.250238 0.004422 0.004422
187.170304 Lawson-Swayne 13.272709 -0.247581 0.004379 0.004379
187.774089 Lawson-Swayne 13.124019 -0.244950 0.004337 0.004337
188.377873 Lawson-Swayne 12.976911 -0.242343 0.004295 0.004295
188.981658 Lawson-Swayne 12.831368 -0.239763 0.004254 0.004254
189.585443 Lawson-Swayne 12.687376 -0.237207 0.004213 0.004213
190.189227 Lawson-Swayne 12.544920 -0.234675 0.004172 0.004172
190.793012 Lawson-Swayne 12.403984 -0.232169 0.004131 0.004131
191.396796 Lawson-Swayne 12.264555 -0.229687 0.004090 0.004090
192.000581 Lawson-Swayne 12.126616 -0.227229 0.004050 0.004050
192.604365 Lawson-Swayne 11.990155 -0.224796 0.004010 0.004010
193.208150 Lawson-Swayne 11.855155 -0.222387 0.003971 0.003971
193.811934 Lawson-Swayne 11.721603 -0.220001 0.003931 0.003931
194.415719 Lawson-Swayne 11.589484 -0.217639 0.003892 0.003892
195.019503 Lawson-Swayne 11.458784 -0.215301 0.003853 0.003853
195.623288 Lawson-Swayne 11.329488 -0.212986 0.003815 0.003815
196.227073 Lawson-Swayne 11.201584 -0.210694 0.003777 0.003777
196.830857 Lawson-Swayne 11.075056 -0.208425 0.003739 0.003739
197.434642 Lawson-Swayne 10.949892 -0.206179 0.003701 0.003701
198.038426 Lawson-Swayne 10.826076 -0.203956 0.003663 0.003663
198.642211 Lawson-Swayne 10.703596 -0.201756 0.003626 0.003626
199.245995 Lawson-Swayne 10.582438 -0.199577 0.003589 0.003589
199.849780 Lawson-Swayne 10.462588 -0.197421 0.003553 0.003553
200.453564 Lawson-Swayne 10.344034 -0.195287 0.003516 0.003516
201.057349 Lawson-Swayne 10.226761 -0.193175 0.003480 0.003480
201.661133 Lawson-Swayne 10.110757 -0.191084 0.003444 0.003444
202.264918 Lawson-Swayne 9.996009 -0.189016 0.003409 0.003409
202.868702 Lawson-Swayne 9.882504 -0.186968 0.003374 0.003374
203.472487 Lawson-Swayne 9.770228 -0.184942 0.003339 0.003339
204.076272 Lawson-Swayne 9.659170 -0.182936 0.003304 0.003304
204.680056 Lawson-Swayne 9.549316 -0.180952 0.003269 0.003269
205.283841 Lawson-Swayne 9.440653 -0.178988 0.003235 0.003235
205.887625 Lawson-Swayne 9.333171 -0.177045 0.003201 0.003201
206.491410 Lawson-Swayne 9.226855 -0.175123 0.003168 0.003168
207.095194 Lawson-Swayne 9.121694 -0.173220 0.003134 0.003134
207.698979 Lawson-Swayne 9.017676 -0.171338 0.003101 0.003101
208.302763 Lawson-Swayne 8.914788 -0.169475 0.003068 0.003068
208.906548 Lawson-Swayne 8.813019 -0.167633 0.003036 0.003036
209.510332 Lawson-Swayne 8.712356 -0.165809 0.003003 0.003003
210.114117 Lawson-Swayne 8.612789 -0.164006 0.002971 0.002971
210.717902 Lawson-Swayne 8.514304 -0.162221 0.002940 0.002940
211.321686 Lawson-Swayne 8.416891 -0.160456 0.002908 0.002908
211.925471 Lawson-Swayne 8.320539 -0.158710 0.002877 0.002877
212.529255 Lawson-Swayne 8.225235 -0.156982 0.002846 0.002846
213.133040 Lawson-Swayne 8.130968 -0.155273 0.002815 0.002815
213.736824 Lawson-Swayne 8.037728 -0.153583 0.002784 0.002784
214.340609 Lawson-Swayne 7.945502 -0.151911 0.002754 0.002754
214.944393 Lawson-Swayne 7.854281 -0.150257 0.002724 0.002724
215.548178 Lawson-Swayne 7.764053 -0.148621 0.002694 0.002694
216.151962 Lawson-Swayne 7.674807 -0.147003 0.002665 0.002665
216.755747 Lawson-Swayne 7.586533 -0.145403 0.002636 0.002636
217.359532 Lawson-Swayne 7.499219 -0.143820 0.002607 0.002607
217.963316 Lawson-Swayne 7.412856 -0.142255 0.002578 0.002578
218.567101 Lawson-Swayne 7.327433 -0.140707 0.002550 0.002550
219.170885 Lawson-Swayne 7.242939 -0.139176 0.002521 0.002521
219.774670 Lawson-Swayne 7.159365 -0.137662 0.002493 0.002493
220.378454 Lawson-Swayne 7.076699 -0.136165 0.002466 0.002466
220.982239 Lawson-Swayne 6.994933 -0.134685 0.002438 0.002438
221.586023 Lawson-Swayne 6.914055 -0.133221 0.002411 0.002411
222.189808 Lawson-Swayne 6.834056 -0.131773 0.002384 0.002384
222.793592 Lawson-Swayne 6.754926 -0.130342 0.002357 0.002357
223.397377 Lawson-Swayne 6.676656 -0.128927 0.002331 0.002331
224.001161 Lawson-Swayne 6.599235 -0.127528 0.002304 0.002304
224.604946 Lawson-Swayne 6.522654 -0.126144 0.002278 0.002278
225.208731 Lawson-Swayne 6.446904 -0.124777 0.002252 0.002252
225.812515 Lawson-Swayne 6.371974 -0.123424 0.002227 0.002227
226.416300 Lawson-Swayne 6.297857 -0.122088 0.002201 0.002201
227.020084 Lawson-Swayne 6.224542 -0.120766 0.002176 0.002176
227.623869 Lawson-Swayne 6.152021 -0.119460 0.002151 0.002151
228.227653 Lawson-Swayne 6.080283 -0.118168 0.002127 0.002127
228.831438 Lawson-Swayne 6.009322 -0.116891 0.002102 0.002102
229.435222 Lawson-Swayne 5.939126 -0.115629 0.002078 0.002078
230.039007 Lawson-Swayne 5.869688 -0.114382 0.002054 0.002054
230.642791 Lawson-Swayne 5.800999 -0.113149 0.002030 0.002030
231.246576 Lawson-Swayne 5.733050 -0.111930 0.002007 0.002007
231.850361 Lawson-Swayne 5.665833 -0.110726 0.001983 0.001983
232.454145 Lawson-Swayne 5.599338 -0.109535 0.001960 0.001960
233.057930 Lawson-Swayne 5.533558 -0.108359 0.001937 0.001937
233.661714 Lawson-Swayne 5.468484 -0.107196 0.001914 0.001914
234.265499 Lawson-Swayne 5.404108 -0.106047 0.001892 0.001892
234.869283 Lawson-Swayne 5.340422 -0.104912 0.001870 0.001870
235.473068 Lawson-Swayne 5.277418 -0.103789 0.001848 0.001848
236.076852 Lawson-Swayne 5.215087 -0.102681 0.001826 0.001826
236.680637 Lawson-Swayne 5.153421 -0.101585 0.001804 0.001804
237.284421 Lawson-Swayne 5.092414 -0.100502 0.001782 0.001782
237.888206 Lawson-Swayne 5.032056 -0.099432 0.001761 0.001761
238.491990 Lawson-Swayne 4.972340 -0.098375 0.001740 0.001740
239.095775 Lawson-Swayne 4.913258 -0.097331 0.001719 0.001719
239.699560 Lawson-Swayne 4.854803 -0.096299 0.001699 0.001699
80.300440 LMG2 79.699560 -1.000000 0.000000 0.000000
80.904225 LMG2 79.095775 -1.000000 0.000000 0.000000
81.508010 LMG2 78.491990 -1.000000 0.000000 0.000000
82.111794 LMG2 77.888206 -1.000000 0.000000 0.000000
82.715579 LMG2 77.284421 -1.000000 0.000000 0.000000
83.319363 LMG2 76.680637 -1.000000 0.000000 0.000000
83.923148 LMG2 76.076852 -1.000000 0.000000 0.000000
84.526932 LMG2 75.473068 -1.000000 -0.000000 -0.000000
85.130717 LMG2 74.869283 -1.000000 0.000000 0.000000
85.734501 LMG2 74.265499 -1.000000 0.000000 0.000000
86.338286 LMG2 73.661714 -1.000000 0.000000 0.000000
86.942070 LMG2 73.057930 -1.000000 0.000000 0.000000
87.545855 LMG2 72.454145 -1.000000 0.000000 0.000000
88.149639 LMG2 71.850361 -1.000000 0.000000 0.000000
88.753424 LMG2 71.246576 -1.000000 0.000000 0.000000
89.357209 LMG2 70.642791 -1.000000 0.000000 0.000000
89.960993 LMG2 70.039007 -1.000000 0.000000 0.000000
90.564778 LMG2 69.435222 -1.000000 0.000000 0.000000
91.168562 LMG2 68.831438 -1.000000 0.000000 0.000000
91.772347 LMG2 68.227653 -1.000000 0.000000 0.000000
92.376131 LMG2 67.623869 -1.000000 0.000000 0.000000
92.979916 LMG2 67.020084 -1.000449 -0.000000 -0.000000
93.583700 LMG2 66.416300 -0.999347 0.004466 0.004466
94.187485 LMG2 65.814143 -0.993864 0.011377 0.011377
94.791269 LMG2 65.216135 -0.987008 0.011331 0.011331
95.395054 LMG2 64.622257 -0.980181 0.011285 0.011285
95.998839 LMG2 64.032493 -0.973380 0.011240 0.011240
96.602623 LMG2 63.446827 -0.966608 0.011195 0.011195
97.206408 LMG2 62.865242 -0.959862 0.011151 0.011151
97.810192 LMG2 62.287723 -0.953142 0.011108 0.011108
98.413977 LMG2 61.714252 -0.946448 0.011065 0.011065
99.017761 LMG2 61.144816 -0.939780 0.011024 0.011024
99.621546 LMG2 60.579398 -0.933136 0.010984 0.010984
100.225330 LMG2 60.017985 -0.926516 0.010944 0.010944
100.829115 LMG2 59.460561 -0.919920 0.010906 0.010906
101.432899 LMG2 58.907114 -0.913346 0.010868 0.010868
102.036684 LMG2 58.357628 -0.906796 0.010831 0.010831
102.640468 LMG2 57.812091 -0.900268 0.010794 0.010794
103.244253 LMG2 57.270488 -0.893762 0.010757 0.010757
103.848038 LMG2 56.732807 -0.887277 0.010721 0.010721
104.451822 LMG2 56.199035 -0.880815 0.010686 0.010686
105.055607 LMG2 55.669158 -0.874374 0.010650 0.010650
105.659391 LMG2 55.143164 -0.867954 0.010615 0.010615
106.263176 LMG2 54.621039 -0.861556 0.010579 0.010579
106.866960 LMG2 54.102771 -0.855179 0.010544 0.010544
107.470745 LMG2 53.588347 -0.848824 0.010509 0.010509
108.074529 LMG2 53.077754 -0.842489 0.010473 0.010473
108.678314 LMG2 52.570979 -0.836176 0.010438 0.010438
109.282098 LMG2 52.068009 -0.829885 0.010402 0.010402
109.885883 LMG2 51.568831 -0.823615 0.010367 0.010367
110.489668 LMG2 51.073433 -0.817367 0.010331 0.010331
111.093452 LMG2 50.581800 -0.811140 0.010295 0.010295
111.697237 LMG2 50.093921 -0.804935 0.010259 0.010259
112.301021 LMG2 49.609782 -0.798752 0.010222 0.010222
112.904806 LMG2 49.129369 -0.792590 0.010186 0.010186
113.508590 LMG2 48.652669 -0.786452 0.010149 0.010149
114.112375 LMG2 48.179670 -0.780335 0.010112 0.010112
114.716159 LMG2 47.710356 -0.774241 0.010074 0.010074
115.319944 LMG2 47.244716 -0.768169 0.010037 0.010037
115.923728 LMG2 46.782734 -0.762121 0.009999 0.009999
116.527513 LMG2 46.324398 -0.756095 0.009960 0.009960
117.131298 LMG2 45.869692 -0.750093 0.009922 0.009922
117.735082 LMG2 45.418604 -0.744114 0.009883 0.009883
118.338867 LMG2 44.971118 -0.738159 0.009843 0.009843
118.942651 LMG2 44.527221 -0.732227 0.009804 0.009804
119.546436 LMG2 44.086898 -0.726320 0.009764 0.009764
120.150220 LMG2 43.650135 -0.720437 0.009724 0.009724
120.754005 LMG2 43.216916 -0.714578 0.009683 0.009683
121.357789 LMG2 42.787227 -0.708744 0.009642 0.009642
121.961574 LMG2 42.361053 -0.702935 0.009600 0.009600
122.565358 LMG2 41.938379 -0.697151 0.009559 0.009559
123.169143 LMG2 41.519190 -0.691392 0.009517 0.009517
123.772927 LMG2 41.103470 -0.685659 0.009474 0.009474
124.376712 LMG2 40.691204 -0.679952 0.009431 0.009431
124.980497 LMG2 40.282376 -0.674271 0.009388 0.009388
125.584281 LMG2 39.876970 -0.668615 0.009345 0.009345
126.188066 LMG2 39.474971 -0.662986 0.009301 0.009301
126.791850 LMG2 39.076363 -0.657384 0.009256 0.009256
127.395635 LMG2 38.681129 -0.651809 0.009212 0.009212
127.999419 LMG2 38.289253 -0.646260 0.009167 0.009167
128.603204 LMG2 37.900720 -0.640739 0.009122 0.009122
129.206988 LMG2 37.515511 -0.635245 0.009076 0.009076
129.810773 LMG2 37.133612 -0.629779 0.009030 0.009030
130.414557 LMG2 36.755004 -0.624340 0.008984 0.008984
131.018342 LMG2 36.379672 -0.618930 0.008938 0.008938
131.622127 LMG2 36.007598 -0.613548 0.008891 0.008891
132.225911 LMG2 35.638765 -0.608194 0.008844 0.008844
132.829696 LMG2 35.273156 -0.602868 0.008796 0.008796
133.433480 LMG2 34.910754 -0.597571 0.008749 0.008749
134.037265 LMG2 34.551541 -0.592303 0.008701 0.008701
134.641049 LMG2 34.195501 -0.587065 0.008653 0.008653
135.244834 LMG2 33.842615 -0.581855 0.008604 0.008604
135.848618 LMG2 33.492865 -0.576674 0.008556 0.008556
136.452403 LMG2 33.146234 -0.571523 0.008507 0.008507
137.056187 LMG2 32.802705 -0.566402 0.008458 0.008458
137.659972 LMG2 32.462259 -0.561310 0.008408 0.008408
138.263756 LMG2 32.124878 -0.556248 0.008359 0.008359
138.867541 LMG2 31.790545 -0.551217 0.008309 0.008309
139.471326 LMG2 31.459240 -0.546215 0.008259 0.008259
140.075110 LMG2 31.130946 -0.541243 0.008209 0.008209
140.678895 LMG2 30.805645 -0.536302 0.008158 0.008158
141.282679 LMG2 30.483318 -0.531391 0.008108 0.008108
141.886464 LMG2 30.163947 -0.526511 0.008057 0.008057
142.490248 LMG2 29.847513 -0.521662 0.008007 0.008007
143.094033 LMG2 29.533998 -0.516843 0.007956 0.007956
143.697817 LMG2 29.223384 -0.512055 0.007905 0.007905
144.301602 LMG2 28.915651 -0.507297 0.007853 0.007853
144.905386 LMG2 28.610781 -0.502571 0.007802 0.007802
145.509171 LMG2 28.308755 -0.497876 0.007751 0.007751
146.112956 LMG2 28.009555 -0.493212 0.007699 0.007699
146.716740 LMG2 27.713162 -0.488578 0.007648 0.007648
147.320525 LMG2 27.419557 -0.483976 0.007596 0.007596
147.924309 LMG2 27.128721 -0.479406 0.007544 0.007544
148.528094 LMG2 26.840635 -0.474866 0.007493 0.007493
149.131878 LMG2 26.555281 -0.470358 0.007441 0.007441
149.735663 LMG2 26.272640 -0.465881 0.007389 0.007389
150.339447 LMG2 25.992692 -0.461435 0.007337 0.007337
150.943232 LMG2 25.715419 -0.457020 0.007285 0.007285
151.547016 LMG2 25.440802 -0.452637 0.007233 0.007233
152.150801 LMG2 25.168822 -0.448286 0.007181 0.007181
152.754585 LMG2 24.899459 -0.443965 0.007130 0.007130
153.358370 LMG2 24.632697 -0.439676 0.007078 0.007078
153.962155 LMG2 24.368514 -0.435419 0.007026 0.007026
154.565939 LMG2 24.106892 -0.431192 0.006974 0.006974
155.169724 LMG2 23.847813 -0.426997 0.006922 0.006922
155.773508 LMG2 23.591257 -0.422833 0.006870 0.006870
156.377293 LMG2 23.337206 -0.418701 0.006819 0.006819
156.981077 LMG2 23.085641 -0.414599 0.006767 0.006767
157.584862 LMG2 22.836543 -0.410529 0.006715 0.006715
158.188646 LMG2 22.589892 -0.406490 0.006664 0.006664
158.792431 LMG2 22.345671 -0.402482 0.006612 0.006612
159.396215 LMG2 22.103861 -0.398506 0.006561 0.006561
160.000000 LMG2 21.864442 -0.394560 0.006510 0.006510
160.603785 LMG2 21.627397 -0.390645 0.006458 0.006458
161.207569 LMG2 21.392706 -0.386761 0.006407 0.006407
161.811354 LMG2 21.160350 -0.382907 0.006356 0.006356
162.415138 LMG2 20.930312 -0.379085 0.006305 0.006305
163.018923 LMG2 20.702573 -0.375293 0.006255 0.006255
163.622707 LMG2 20.477114 -0.371532 0.006204 0.006204
164.226492 LMG2 20.253916 -0.367801 0.006154 0.006154
164.830276 LMG2 20.032962 -0.364101 0.006103 0.006103
165.434061 LMG2 19.814233 -0.360431 0.006053 0.006053
166.037845 LMG2 19.597711 -0.356791 0.006003 0.006003
166.641630 LMG2 19.383377 -0.353182 0.005953 0.005953
167.245415 LMG2 19.171213 -0.349602 0.005904 0.005904
167.849199 LMG2 18.961202 -0.346053 0.005854 0.005854
168.452984 LMG2 18.753324 -0.342533 0.005805 0.005805
169.056768 LMG2 18.547563 -0.339043 0.005755 0.005755
169.660553 LMG2 18.343900 -0.335583 0.005706 0.005706
170.264337 LMG2 18.142317 -0.332153 0.005658 0.005658
170.868122 LMG2 17.942797 -0.328751 0.005609 0.005609
171.471906 LMG2 17.745321 -0.325380 0.005560 0.005560
172.075691 LMG2 17.549873 -0.322037 0.005512 0.005512
172.679475 LMG2 17.356434 -0.318723 0.005464 0.005464
173.283260 LMG2 17.164987 -0.315439 0.005416 0.005416
173.887044 LMG2 16.975514 -0.312183 0.005369 0.005369
174.490829 LMG2 16.787999 -0.308956 0.005321 0.005321
175.094614 LMG2 16.602423 -0.305757 0.005274 0.005274
175.698398 LMG2 16.418770 -0.302587 0.005227 0.005227
176.302183 LMG2 16.237023 -0.299445 0.005180 0.005180
176.905967 LMG2 16.057164 -0.296331 0.005134 0.005134
177.509752 LMG2 15.879176 -0.293246 0.005087 0.005087
178.113536 LMG2 15.703044 -0.290188 0.005041 0.005041
178.717321 LMG2 15.528749 -0.287158 0.004995 0.004995
179.321105 LMG2 15.356275 -0.284156 0.004950 0.004950
179.924890 LMG2 15.185605 -0.281181 0.004904 0.004904
180.528674 LMG2 15.016724 -0.278233 0.004859 0.004859
181.132459 LMG2 14.849614 -0.275313 0.004814 0.004814
181.736244 LMG2 14.684259 -0.272420 0.004770 0.004770
182.340028 LMG2 14.520643 -0.269553 0.004725 0.004725
182.943813 LMG2 14.358750 -0.266713 0.004681 0.004681
183.547597 LMG2 14.198563 -0.263900 0.004637 0.004637
184.151382 LMG2 14.040067 -0.261113 0.004594 0.004594
184.755166 LMG2 13.883246 -0.258353 0.004550 0.004550
185.358951 LMG2 13.728083 -0.255618 0.004507 0.004507
185.962735 LMG2 13.574564 -0.252910 0.004464 0.004464
186.566520 LMG2 13.422672 -0.250227 0.004422 0.004422
187.170304 LMG2 13.272392 -0.247570 0.004379 0.004379
187.774089 LMG2 13.123709 -0.244939 0.004337 0.004337
188.377873 LMG2 12.976606 -0.242332 0.004296 0.004296
188.981658 LMG2 12.831070 -0.239751 0.004254 0.004254
189.585443 LMG2 12.687085 -0.237195 0.004213 0.004213
190.189227 LMG2 12.544636 -0.234664 0.004172 0.004172
190.793012 LMG2 12.403707 -0.232158 0.004131 0.004131
191.396796 LMG2 12.264284 -0.229675 0.004091 0.004091
192.000581 LMG2 12.126353 -0.227218 0.004050 0.004050
192.604365 LMG2 11.989898 -0.224784 0.004011 0.004011
193.208150 LMG2 11.854906 -0.222375 0.003971 0.003971
193.811934 LMG2 11.721361 -0.219989 0.003931 0.003931
194.415719 LMG2 11.589249 -0.217627 0.003892 0.003892
195.019503 LMG2 11.458556 -0.215289 0.003854 0.003854
195.623288 LMG2 11.329268 -0.212974 0.003815 0.003815
196.227073 LMG2 11.201371 -0.210682 0.003777 0.003777
196.830857 LMG2 11.074851 -0.208413 0.003739 0.003739
197.434642 LMG2 10.949693 -0.206167 0.003701 0.003701
198.038426 LMG2 10.825885 -0.203944 0.003664 0.003664
198.642211 LMG2 10.703412 -0.201743 0.003626 0.003626
199.245995 LMG2 10.582262 -0.199565 0.003589 0.003589
199.849780 LMG2 10.462420 -0.197409 0.003553 0.003553
200.453564 LMG2 10.343873 -0.195275 0.003516 0.003516
201.057349 LMG2 10.226608 -0.193162 0.003480 0.003480
201.661133 LMG2 10.110612 -0.191072 0.003444 0.003444
202.264918 LMG2 9.995871 -0.189003 0.003409 0.003409
202.868702 LMG2 9.882373 -0.186955 0.003374 0.003374
203.472487 LMG2 9.770106 -0.184929 0.003339 0.003339
204.076272 LMG2 9.659055 -0.182924 0.003304 0.003304
204.680056 LMG2 9.549208 -0.180939 0.003269 0.003269
205.283841 LMG2 9.440554 -0.178975 0.003235 0.003235
205.887625 LMG2 9.333079 -0.177032 0.003201 0.003201
206.491410 LMG2 9.226771 -0.175110 0.003168 0.003168
207.095194 LMG2 9.121618 -0.173207 0.003134 0.003134
207.698979 LMG2 9.017608 -0.171325 0.003101 0.003101
208.302763 LMG2 8.914728 -0.169462 0.003068 0.003068
208.906548 LMG2 8.812966 -0.167619 0.003036 0.003036
209.510332 LMG2 8.712312 -0.165796 0.003003 0.003003
210.114117 LMG2 8.612752 -0.163993 0.002971 0.002971
210.717902 LMG2 8.514275 -0.162208 0.002940 0.002940
211.321686 LMG2 8.416870 -0.160443 0.002908 0.002908
211.925471 LMG2 8.320526 -0.158697 0.002877 0.002877
212.529255 LMG2 8.225229 -0.156969 0.002846 0.002846
213.133040 LMG2 8.130971 -0.155260 0.002815 0.002815
213.736824 LMG2 8.037738 -0.153570 0.002784 0.002784
214.340609 LMG2 7.945521 -0.151898 0.002754 0.002754
214.944393 LMG2 7.854308 -0.150244 0.002724 0.002724
215.548178 LMG2 7.764088 -0.148608 0.002694 0.002694
216.151962 LMG2 7.674850 -0.146990 0.002665 0.002665
216.755747 LMG2 7.586583 -0.145390 0.002636 0.002636
217.359532 LMG2 7.499278 -0.143807 0.002607 0.002607
217.963316 LMG2 7.412923 -0.142242 0.002578 0.002578
218.567101 LMG2 7.327508 -0.140694 0.002550 0.002550
219.170885 LMG2 7.243022 -0.139163 0.002521 0.002521
219.774670 LMG2 7.159455 -0.137649 0.002493 0.002493
220.378454 LMG2 7.076798 -0.136152 0.002466 0.002466
220.982239 LMG2 6.995039 -0.134672 0.002438 0.002438
221.586023 LMG2 6.914169 -0.133208 0.002411 0.002411
222.189808 LMG2 6.834178 -0.131760 0.002384 0.002384
222.793592 LMG2 6.755056 -0.130329 0.002357 0.002357
223.397377 LMG2 6.676794 -0.128914 0.002331 0.002331
224.001161 LMG2 6.599381 -0.127515 0.002304 0.002304
224.604946 LMG2 6.522808 -0.126131 0.002278 0.002278
225.208731 LMG2 6.447066 -0.124763 0.002252 0.002252
225.812515 LMG2 6.372144 -0.123411 0.002227 0.002227
226.416300 LMG2 6.298035 -0.122074 0.002201 0.002201
227.020084 LMG2 6.224728 -0.120753 0.002176 0.002176
227.623869 LMG2 6.152215 -0.119446 0.002151 0.002151
228.227653 LMG2 6.080485 -0.118155 0.002127 0.002127
228.831438 LMG2 6.009532 -0.116878 0.002102 0.002102
229.435222 LMG2 5.939344 -0.115616 0.002078 0.002078
230.039007 LMG2 5.869914 -0.114369 0.002054 0.002054
230.642791 LMG2 5.801233 -0.113136 0.002030 0.002030
231.246576 LMG2 5.733292 -0.111917 0.002007 0.002007
231.850361 LMG2 5.666082 -0.110713 0.001983 0.001983
232.454145 LMG2 5.599596 -0.109522 0.001960 0.001960
233.057930 LMG2 5.533824 -0.108346 0.001937 0.001937
233.661714 LMG2 5.468758 -0.107183 0.001914 0.001914
234.265499 LMG2 5.404390 -0.106034 0.001892 0.001892
234.869283 LMG2 5.340712 -0.104898 0.001870 0.001870
235.473068 LMG2 5.277715 -0.103776 0.001848 0.001848
236.076852 LMG2 5.215392 -0.102667 0.001826 0.001826
236.680637 LMG2 5.153735 -0.101572 0.001804 0.001804
237.284421 LMG2 5.092735 -0.100489 0.001783 0.001783
237.888206 LMG2 5.032385 -0.099419 0.001761 0.001761
238.491990 LMG2 4.972677 -0.098362 0.001740 0.001740
239.095775 LMG2 4.913604 -0.097318 0.001719 0.001719
239.699560 LMG2 4.855157 -0.096286 0.001699 0.001699
80.300440 RKL 79.699560 -1.000000 0.000000 0.000000
80.904225 RKL 79.095775 -1.000000 0.000000 0.000000
81.508010 RKL 78.491990 -1.000000 0.000000 0.000000
82.111794 RKL 77.888206 -1.000000 0.000000 0.000000
82.715579 RKL 77.284421 -1.000000 0.000000 0.000000
83.319363 RKL 76.680637 -1.000000 0.000000 0.000000
83.923148 RKL 76.076852 -1.000000 0.000000 0.000000
84.526932 RKL 75.473068 -1.000000 -0.000000 -0.000000
85.130717 RKL 74.869283 -1.000000 0.000000 0.000000
85.734501 RKL 74.265499 -1.000000 0.000000 0.000000
86.338286 RKL 73.661714 -1.000000 0.000000 0.000000
86.942070 RKL 73.057930 -1.000000 0.000000 0.000000
87.545855 RKL 72.454145 -1.000000 0.000000 0.000000
88.149639 RKL 71.850361 -1.000000 0.000000 0.000000
88.753424 RKL 71.246576 -1.000000 0.000000 0.000000
89.357209 RKL 70.642791 -1.000000 0.000000 0.000000
89.960993 RKL 70.039007 -1.000000 0.000000 0.000000
90.564778 RKL 69.435222 -1.000000 0.000000 0.000000
91.168562 RKL 68.831438 -1.000000 0.000000 0.000000
91.772347 RKL 68.227653 -1.000000 0.000000 0.000000
92.376131 RKL 67.623869 -1.000000 0.000000 0.000000
92.979916 RKL 67.020084 -1.000521 -0.000000 -0.000000
93.583700 RKL 66.416300 -0.998995 0.005182 0.005182
94.187485 RKL 65.814404 -0.993684 0.010738 0.010738
94.791269 RKL 65.216423 -0.986981 0.011279 0.011279
95.395054 RKL 64.622554 -0.980171 0.011265 0.011265
95.998839 RKL 64.032792 -0.973393 0.011212 0.011212
96.602623 RKL 63.447117 -0.966612 0.011227 0.011227
97.206408 RKL 62.865535 -0.959848 0.011181 0.011181
97.810192 RKL 62.288030 -0.953109 0.011141 0.011141
98.413977 RKL 61.714586 -0.946389 0.011103 0.011103
99.017761 RKL 61.145189 -0.939716 0.011016 0.011016
99.621546 RKL 60.579808 -0.933083 0.010976 0.010976
100.225330 RKL 60.018429 -0.926446 0.010994 0.010994
100.829115 RKL 59.461057 -0.919811 0.010967 0.010967
101.432899 RKL 58.907683 -0.913216 0.010880 0.010880
102.036684 RKL 58.358276 -0.906674 0.010801 0.010801
102.640468 RKL 57.812806 -0.900169 0.010754 0.010754
103.244253 RKL 57.271256 -0.893684 0.010728 0.010728
103.848038 RKL 56.733618 -0.887213 0.010708 0.010708
104.451822 RKL 56.199883 -0.880753 0.010685 0.010685
105.055607 RKL 55.670044 -0.874311 0.010654 0.010654
105.659391 RKL 55.144088 -0.867889 0.010619 0.010619
106.263176 RKL 54.622004 -0.861487 0.010586 0.010586
106.866960 RKL 54.103779 -0.855105 0.010551 0.010551
107.470745 RKL 53.589401 -0.848746 0.010512 0.010512
108.074529 RKL 53.078855 -0.842411 0.010474 0.010474
108.678314 RKL 52.572127 -0.836098 0.010438 0.010438
109.282098 RKL 52.069205 -0.829805 0.010405 0.010405
109.885883 RKL 51.570076 -0.823533 0.010370 0.010370
110.489668 RKL 51.074728 -0.817283 0.010332 0.010332
111.093452 RKL 50.583146 -0.811057 0.010293 0.010293
111.697237 RKL 50.095316 -0.804854 0.010255 0.010255
112.301021 RKL 49.611225 -0.798673 0.010218 0.010218
112.904806 RKL 49.130859 -0.792515 0.010182 0.010182
113.508590 RKL 48.654204 -0.786377 0.010147 0.010147
114.112375 RKL 48.181249 -0.780262 0.010110 0.010110
114.716159 RKL 47.711980 -0.774169 0.010074 0.010074
115.319944 RKL 47.246383 -0.768097 0.010037 0.010037
115.923728 RKL 46.784445 -0.762049 0.009999 0.009999
116.527513 RKL 46.326152 -0.756023 0.009961 0.009961
117.131298 RKL 45.871490 -0.750020 0.009922 0.009922
117.735082 RKL 45.420445 -0.744042 0.009882 0.009882
118.338867 RKL 44.973004 -0.738087 0.009843 0.009843
118.942651 RKL 44.529150 -0.732156 0.009803 0.009803
119.546436 RKL 44.088870 -0.726249 0.009763 0.009763
120.150220 RKL 43.652150 -0.720366 0.009723 0.009723
120.754005 RKL 43.218974 -0.714508 0.009682 0.009682
121.357789 RKL 42.789327 -0.708675 0.009640 0.009640
121.961574 RKL 42.363195 -0.702867 0.009599 0.009599
122.565358 RKL 41.940562 -0.697084 0.009557 0.009557
123.169143 RKL 41.521413 -0.691326 0.009515 0.009515
123.772927 RKL 41.105733 -0.685594 0.009473 0.009473
124.376712 RKL 40.693506 -0.679887 0.009430 0.009430
124.980497 RKL 40.284717 -0.674207 0.009387 0.009387
125.584281 RKL 39.879350 -0.668552 0.009343 0.009343
126.188066 RKL 39.477389 -0.662924 0.009299 0.009299
126.791850 RKL 39.078818 -0.657322 0.009255 0.009255
127.395635 RKL 38.683621 -0.651748 0.009211 0.009211
127.999419 RKL 38.291782 -0.646200 0.009166 0.009166
128.603204 RKL 37.903284 -0.640680 0.009120 0.009120
129.206988 RKL 37.518111 -0.635187 0.009075 0.009075
129.810773 RKL 37.136247 -0.629721 0.009029 0.009029
130.414557 RKL 36.757674 -0.624284 0.008983 0.008983
131.018342 RKL 36.382375 -0.618874 0.008936 0.008936
131.622127 RKL 36.010335 -0.613493 0.008889 0.008889
132.225911 RKL 35.641535 -0.608140 0.008842 0.008842
132.829696 RKL 35.275958 -0.602815 0.008795 0.008795
133.433480 RKL 34.913588 -0.597520 0.008747 0.008747
134.037265 RKL 34.554406 -0.592253 0.008699 0.008699
134.641049 RKL 34.198396 -0.587015 0.008651 0.008651
135.244834 RKL 33.845540 -0.581806 0.008603 0.008603
135.848618 RKL 33.495819 -0.576626 0.008554 0.008554
136.452403 RKL 33.149218 -0.571476 0.008505 0.008505
137.056187 RKL 32.805716 -0.566356 0.008456 0.008456
137.659972 RKL 32.465298 -0.561265 0.008407 0.008407
138.263756 RKL 32.127944 -0.556204 0.008357 0.008357
138.867541 RKL 31.793636 -0.551174 0.008307 0.008307
139.471326 RKL 31.462357 -0.546173 0.008257 0.008257
140.075110 RKL 31.134089 -0.541202 0.008207 0.008207
140.678895 RKL 30.808812 -0.536262 0.008157 0.008157
141.282679 RKL 30.486509 -0.531352 0.008106 0.008106
141.886464 RKL 30.167161 -0.526473 0.008056 0.008056
142.490248 RKL 29.850750 -0.521625 0.008005 0.008005
143.094033 RKL 29.537257 -0.516807 0.007954 0.007954
143.697817 RKL 29.226664 -0.512020 0.007903 0.007903
144.301602 RKL 28.918952 -0.507263 0.007852 0.007852
144.905386 RKL 28.614102 -0.502538 0.007800 0.007800
145.509171 RKL 28.312096 -0.497844 0.007749 0.007749
146.112956 RKL 28.012915 -0.493181 0.007698 0.007698
146.716740 RKL 27.716540 -0.488548 0.007646 0.007646
147.320525 RKL 27.422953 -0.483947 0.007594 0.007594
147.924309 RKL 27.132134 -0.479378 0.007543 0.007543
148.528094 RKL 26.844065 -0.474839 0.007491 0.007491
149.131878 RKL 26.558727 -0.470332 0.007439 0.007439
149.735663 RKL 26.276101 -0.465855 0.007387 0.007387
150.339447 RKL 25.996168 -0.461411 0.007336 0.007336
150.943232 RKL 25.718909 -0.456997 0.007284 0.007284
151.547016 RKL 25.444306 -0.452615 0.007232 0.007232
152.150801 RKL 25.172339 -0.448264 0.007180 0.007180
152.754585 RKL 24.902989 -0.443945 0.007128 0.007128
153.358370 RKL 24.636238 -0.439657 0.007076 0.007076
153.962155 RKL 24.372067 -0.435400 0.007024 0.007024
154.565939 RKL 24.110456 -0.431175 0.006972 0.006972
155.169724 RKL 23.851387 -0.426981 0.006921 0.006921
155.773508 RKL 23.594841 -0.422818 0.006869 0.006869
156.377293 RKL 23.340799 -0.418686 0.006817 0.006817
156.981077 RKL 23.089243 -0.414586 0.006765 0.006765
157.584862 RKL 22.840152 -0.410516 0.006714 0.006714
158.188646 RKL 22.593510 -0.406478 0.006662 0.006662
158.792431 RKL 22.349296 -0.402471 0.006611 0.006611
159.396215 RKL 22.107492 -0.398495 0.006559 0.006559
160.000000 RKL 21.868079 -0.394550 0.006508 0.006508
160.603785 RKL 21.631039 -0.390636 0.006457 0.006457
161.207569 RKL 21.396353 -0.386753 0.006406 0.006406
161.811354 RKL 21.164002 -0.382900 0.006355 0.006355
162.415138 RKL 20.933968 -0.379079 0.006304 0.006304
163.018923 RKL 20.706232 -0.375288 0.006253 0.006253
163.622707 RKL 20.480776 -0.371527 0.006203 0.006203
164.226492 RKL 20.257581 -0.367797 0.006152 0.006152
164.830276 RKL 20.036629 -0.364098 0.006102 0.006102
165.434061 RKL 19.817901 -0.360429 0.006052 0.006052
166.037845 RKL 19.601380 -0.356790 0.006002 0.006002
166.641630 RKL 19.387047 -0.353181 0.005952 0.005952
167.245415 RKL 19.174883 -0.349602 0.005902 0.005902
167.849199 RKL 18.964871 -0.346054 0.005853 0.005853
168.452984 RKL 18.756993 -0.342535 0.005803 0.005803
169.056768 RKL 18.551231 -0.339046 0.005754 0.005754
169.660553 RKL 18.347566 -0.335586 0.005705 0.005705
170.264337 RKL 18.145981 -0.332156 0.005656 0.005656
170.868122 RKL 17.946458 -0.328756 0.005608 0.005608
171.471906 RKL 17.748980 -0.325385 0.005559 0.005559
172.075691 RKL 17.553528 -0.322043 0.005511 0.005511
172.679475 RKL 17.360086 -0.318730 0.005463 0.005463
173.283260 RKL 17.168634 -0.315446 0.005415 0.005415
173.887044 RKL 16.979157 -0.312190 0.005368 0.005368
174.490829 RKL 16.791637 -0.308964 0.005320 0.005320
175.094614 RKL 16.606056 -0.305766 0.005273 0.005273
175.698398 RKL 16.422398 -0.302596 0.005226 0.005226
176.302183 RKL 16.240645 -0.299455 0.005179 0.005179
176.905967 RKL 16.060780 -0.296342 0.005133 0.005133
177.509752 RKL 15.882786 -0.293257 0.005086 0.005086
178.113536 RKL 15.706646 -0.290200 0.005040 0.005040
178.717321 RKL 15.532344 -0.287170 0.004995 0.004995
179.321105 RKL 15.359862 -0.284169 0.004949 0.004949
179.924890 RKL 15.189185 -0.281194 0.004904 0.004904
180.528674 RKL 15.020295 -0.278247 0.004858 0.004858
181.132459 RKL 14.853177 -0.275327 0.004814 0.004814
181.736244 RKL 14.687813 -0.272434 0.004769 0.004769
182.340028 RKL 14.524188 -0.269568 0.004725 0.004725
182.943813 RKL 14.362285 -0.266729 0.004680 0.004680
183.547597 RKL 14.202089 -0.263916 0.004637 0.004637
184.151382 RKL 14.043582 -0.261130 0.004593 0.004593
184.755166 RKL 13.886751 -0.258370 0.004550 0.004550
185.358951 RKL 13.731577 -0.255636 0.004507 0.004507
185.962735 RKL 13.578047 -0.252928 0.004464 0.004464
186.566520 RKL 13.426144 -0.250246 0.004421 0.004421
187.170304 RKL 13.275853 -0.247589 0.004379 0.004379
187.774089 RKL 13.127158 -0.244958 0.004337 0.004337
188.377873 RKL 12.980044 -0.242352 0.004295 0.004295
188.981658 RKL 12.834496 -0.239772 0.004253 0.004253
189.585443 RKL 12.690498 -0.237216 0.004212 0.004212
190.189227 RKL 12.548036 -0.234685 0.004171 0.004171
190.793012 RKL 12.407095 -0.232179 0.004131 0.004131
191.396796 RKL 12.267659 -0.229697 0.004090 0.004090
192.000581 RKL 12.129715 -0.227240 0.004050 0.004050
192.604365 RKL 11.993247 -0.224807 0.004010 0.004010
193.208150 RKL 11.858241 -0.222397 0.003970 0.003970
193.811934 RKL 11.724682 -0.220012 0.003931 0.003931
194.415719 RKL 11.592556 -0.217650 0.003892 0.003892
195.019503 RKL 11.461849 -0.215312 0.003853 0.003853
195.623288 RKL 11.332547 -0.212998 0.003815 0.003815
196.227073 RKL 11.204635 -0.210706 0.003776 0.003776
196.830857 RKL 11.078100 -0.208437 0.003738 0.003738
197.434642 RKL 10.952928 -0.206192 0.003701 0.003701
198.038426 RKL 10.829105 -0.203969 0.003663 0.003663
198.642211 RKL 10.706617 -0.201768 0.003626 0.003626
199.245995 RKL 10.585451 -0.199590 0.003589 0.003589
199.849780 RKL 10.465594 -0.197434 0.003552 0.003552
200.453564 RKL 10.347031 -0.195300 0.003516 0.003516
201.057349 RKL 10.229750 -0.193188 0.003480 0.003480
201.661133 RKL 10.113738 -0.191098 0.003444 0.003444
202.264918 RKL 9.998982 -0.189029 0.003409 0.003409
202.868702 RKL 9.885468 -0.186982 0.003373 0.003373
203.472487 RKL 9.773184 -0.184956 0.003338 0.003338
204.076272 RKL 9.662117 -0.182951 0.003304 0.003304
204.680056 RKL 9.552254 -0.180966 0.003269 0.003269
205.283841 RKL 9.443583 -0.179003 0.003235 0.003235
205.887625 RKL 9.336092 -0.177060 0.003201 0.003201
206.491410 RKL 9.229767 -0.175137 0.003167 0.003167
207.095194 RKL 9.124597 -0.173235 0.003134 0.003134
207.698979 RKL 9.020570 -0.171353 0.003101 0.003101
208.302763 RKL 8.917673 -0.169490 0.003068 0.003068
208.906548 RKL 8.815894 -0.167648 0.003036 0.003036
209.510332 RKL 8.715223 -0.165825 0.003003 0.003003
210.114117 RKL 8.615646 -0.164021 0.002971 0.002971
210.717902 RKL 8.517152 -0.162237 0.002939 0.002939
211.321686 RKL 8.419729 -0.160472 0.002908 0.002908
211.925471 RKL 8.323367 -0.158726 0.002877 0.002877
212.529255 RKL 8.228054 -0.156998 0.002846 0.002846
213.133040 RKL 8.133777 -0.155289 0.002815 0.002815
213.736824 RKL 8.040527 -0.153599 0.002784 0.002784
214.340609 RKL 7.948292 -0.151927 0.002754 0.002754
214.944393 RKL 7.857061 -0.150273 0.002724 0.002724
215.548178 RKL 7.766824 -0.148637 0.002694 0.002694
216.151962 RKL 7.677568 -0.147020 0.002665 0.002665
216.755747 RKL 7.589284 -0.145419 0.002636 0.002636
217.359532 RKL 7.501960 -0.143837 0.002607 0.002607
217.963316 RKL 7.415587 -0.142272 0.002578 0.002578
218.567101 RKL 7.330154 -0.140724 0.002550 0.002550
219.170885 RKL 7.245651 -0.139193 0.002521 0.002521
219.774670 RKL 7.162066 -0.137679 0.002493 0.002493
220.378454 RKL 7.079391 -0.136182 0.002466 0.002466
220.982239 RKL 6.997614 -0.134701 0.002438 0.002438
221.586023 RKL 6.916726 -0.133238 0.002411 0.002411
222.189808 RKL 6.836717 -0.131790 0.002384 0.002384
222.793592 RKL 6.757577 -0.130359 0.002357 0.002357
223.397377 RKL 6.679296 -0.128944 0.002331 0.002331
224.001161 RKL 6.601865 -0.127544 0.002304 0.002304
224.604946 RKL 6.525274 -0.126161 0.002278 0.002278
225.208731 RKL 6.449514 -0.124793 0.002252 0.002252
225.812515 RKL 6.374575 -0.123441 0.002227 0.002227
226.416300 RKL 6.300447 -0.122104 0.002201 0.002201
227.020084 RKL 6.227122 -0.120783 0.002176 0.002176
227.623869 RKL 6.154591 -0.119476 0.002151 0.002151
228.227653 RKL 6.082843 -0.118185 0.002127 0.002127
228.831438 RKL 6.011871 -0.116908 0.002102 0.002102
229.435222 RKL 5.941666 -0.115646 0.002078 0.002078
230.039007 RKL 5.872218 -0.114399 0.002054 0.002054
230.642791 RKL 5.803519 -0.113166 0.002030 0.002030
231.246576 RKL 5.735560 -0.111947 0.002007 0.002007
231.850361 RKL 5.668332 -0.110743 0.001983 0.001983
232.454145 RKL 5.601828 -0.109552 0.001960 0.001960
233.057930 RKL 5.536038 -0.108375 0.001937 0.001937
233.661714 RKL 5.470954 -0.107213 0.001915 0.001915
234.265499 RKL 5.406568 -0.106064 0.001892 0.001892
234.869283 RKL 5.342872 -0.104928 0.001870 0.001870
235.473068 RKL 5.279858 -0.103806 0.001848 0.001848
236.076852 RKL 5.217517 -0.102697 0.001826 0.001826
236.680637 RKL 5.155842 -0.101601 0.001804 0.001804
237.284421 RKL 5.094824 -0.100518 0.001783 0.001783
237.888206 RKL 5.034456 -0.099448 0.001761 0.001761
238.491990 RKL 4.974731 -0.098391 0.001740 0.001740
239.095775 RKL 4.915640 -0.097347 0.001719 0.001719
239.699560 RKL 4.857175 -0.096315 0.001699 0.001699


==> gamma_uvm_butterfly.txt <==
Spot Scheme Price Delta Deltan Gamma Gamman
70.300752 RKL 0.002694 0.001794 0.001780 0.001064 0.001064
70.676692 RKL 0.003444 0.002237 0.002220 0.001290 0.001290
71.052632 RKL 0.004376 0.002772 0.002752 0.001554 0.001554
71.428571 RKL 0.005528 0.003413 0.003391 0.001860 0.001860
71.804511 RKL 0.006943 0.004179 0.004153 0.002211 0.002211
72.180451 RKL 0.008670 0.005085 0.005057 0.002612 0.002612
72.556391 RKL 0.010766 0.006153 0.006121 0.003067 0.003067
72.932331 RKL 0.013296 0.007402 0.007366 0.003579 0.003579
73.308271 RKL 0.016332 0.008855 0.008816 0.004151 0.004151
73.684211 RKL 0.019954 0.010535 0.010491 0.004784 0.004784
74.060150 RKL 0.024253 0.012464 0.012416 0.005478 0.005478
74.436090 RKL 0.029326 0.014666 0.014614 0.006235 0.006235
74.812030 RKL 0.035279 0.017164 0.017109 0.007055 0.007055
75.187970 RKL 0.042230 0.019981 0.019923 0.007934 0.007934
75.563910 RKL 0.050303 0.023139 0.023078 0.008867 0.008867
75.939850 RKL 0.059628 0.026657 0.026593 0.009847 0.009847
76.315789 RKL 0.070345 0.030550 0.030484 0.010865 0.010865
76.691729 RKL 0.082598 0.034832 0.034765 0.011915 0.011915
77.067669 RKL 0.096535 0.039513 0.039445 0.012987 0.012987
77.443609 RKL 0.112307 0.044598 0.044531 0.014066 0.014066
77.819549 RKL 0.130067 0.050087 0.050022 0.015133 0.015133
78.195489 RKL 0.149966 0.055970 0.055909 0.016168 0.016168
78.571429 RKL 0.172150 0.062233 0.062176 0.017152 0.017152
78.947368 RKL 0.196758 0.068854 0.068802 0.018070 0.018070
79.323308 RKL 0.223920 0.075804 0.075758 0.018904 0.018904
79.699248 RKL 0.253754 0.083047 0.083010 0.019628 0.019628
80.075188 RKL 0.286361 0.090535 0.090509 0.020211 0.020211
80.451128 RKL 0.321825 0.098211 0.098197 0.020626 0.020626
80.827068 RKL 0.360204 0.106008 0.106006 0.020856 0.020856
81.203008 RKL 0.401531 0.113855 0.113866 0.020890 0.020890
81.578947 RKL 0.445810 0.121675 0.121702 0.020712 0.020712
81.954887 RKL 0.493016 0.129382 0.129426 0.020285 0.020285
82.330827 RKL 0.543089 0.136874 0.136936 0.019572 0.019572
82.706767 RKL 0.595928 0.144043 0.144123 0.018569 0.018569
83.082707 RKL 0.651392 0.150785 0.150881 0.017297 0.017297
83.458647 RKL 0.709300 0.157000 0.157111 0.015767 0.015767
83.834586 RKL 0.769437 0.162593 0.162725 0.013989 0.013989
84.210526 RKL 0.831551 0.167457 0.167615 0.011886 0.011886
84.586466 RKL 0.895345 0.171452 0.171624 0.009369 0.009369
84.962406 RKL 0.960462 0.174457 0.174639 0.006618 0.006618
85.338346 RKL 1.026515 0.176398 0.176596 0.003710 0.003710
85.714286 RKL 1.093093 0.177201 0.177297 0.000559 0.000559
86.090226 RKL 1.159749 0.177124 0.177185 -0.000968 -0.000968
86.466165 RKL 1.226269 0.176578 0.176662 -0.001939 -0.001939
86.842105 RKL 1.292514 0.175596 0.175675 -0.003281 -0.003281
87.218045 RKL 1.358296 0.174127 0.174205 -0.004538 -0.004538
87.593985 RKL 1.423436 0.172184 0.172259 -0.005797 -0.005797
87.969925 RKL 1.487758 0.169781 0.169856 -0.006986 -0.006986
88.345865 RKL 1.551092 0.166932 0.167006 -0.008171 -0.008171
88.721805 RKL 1.613271 0.163640 0.163708 -0.009344 -0.009344
89.097744 RKL 1.674129 0.159921 0.159989 -0.010437 -0.010437
89.473684 RKL 1.733512 0.155794 0.155862 -0.011520 -0.011520
89.849624 RKL 1.791267 0.151259 0.151270 -0.012605 -0.012605
90.000000 RKL 1.813871 0.149333 0.149355 -0.013019 -0.013019
90.225564 RKL 1.847223 0.146329 0.146387 -0.013613 -0.013613
90.601504 RKL 1.901272 0.141039 0.141094 -0.014531 -0.014531
90.977444 RKL 1.953268 0.135413 0.135466 -0.015400 -0.015400
91.353383 RKL 2.003087 0.129463 0.129515 -0.016252 -0.016252
91.729323 RKL 2.050609 0.123199 0.123247 -0.017074 -0.017074
92.105263 RKL 2.095717 0.116635 0.116679 -0.017846 -0.017846
92.481203 RKL 2.138304 0.109793 0.109834 -0.018551 -0.018551
92.857143 RKL 2.178269 0.102699 0.102736 -0.019193 -0.019193
93.233083 RKL 2.215521 0.095373 0.095405 -0.019781 -0.019781
93.609023 RKL 2.249978 0.087840 0.087868 -0.020295 -0.020295
93.984962 RKL 2.281566 0.080126 0.080151 -0.020743 -0.020743
94.360902 RKL 2.310223 0.072253 0.072274 -0.021139 -0.021139
94.736842 RKL 2.335892 0.064245 0.064260 -0.021466 -0.021466
95.112782 RKL 2.358527 0.056127 0.056138 -0.021719 -0.021719
95.488722 RKL 2.378092 0.047930 0.047936 -0.021888 -0.021888
95.864662 RKL 2.394565 0.039686 0.039688 -0.021973 -0.021973
96.240602 RKL 2.407931 0.031418 0.031417 -0.022012 -0.022012
96.616541 RKL 2.418187 0.023145 0.023140 -0.022000 -0.022000
96.992481 RKL 2.425334 0.014891 0.014882 -0.021914 -0.021914
97.368421 RKL 2.429383 0.006678 0.006667 -0.021775 -0.021775
97.744361 RKL 2.430355 -0.001473 -0.001489 -0.021590 -0.021590
98.120301 RKL 2.428276 -0.009542 -0.009560 -0.021337 -0.021337
98.496241 RKL 2.423181 -0.017507 -0.017529 -0.021040 -0.021040
98.872180 RKL 2.415112 -0.025351 -0.025376 -0.020688 -0.020688
99.248120 RKL 2.404120 -0.033053 -0.033081 -0.020286 -0.020286
99.624060 RKL 2.390260 -0.040595 -0.040626 -0.019840 -0.019840
100.000000 RKL 2.373597 -0.047963 -0.047999 -0.019356 -0.019356
100.375940 RKL 2.354198 -0.055133 -0.055170 -0.018788 -0.018788
100.751880 RKL 2.332144 -0.062084 -0.062123 -0.018191 -0.018191
101.127820 RKL 2.307519 -0.068804 -0.068845 -0.017560 -0.017560
101.503759 RKL 2.280412 -0.075282 -0.075326 -0.016906 -0.016906
101.879699 RKL 2.250915 -0.081508 -0.081552 -0.016213 -0.016213
102.255639 RKL 2.219128 -0.087472 -0.087518 -0.015515 -0.015515
102.631579 RKL 2.185147 -0.093166 -0.093213 -0.014781 -0.014781
103.007519 RKL 2.149078 -0.098582 -0.098629 -0.014031 -0.014031
103.383459 RKL 2.111026 -0.103714 -0.103763 -0.013272 -0.013272
103.759398 RKL 2.071097 -0.108557 -0.108607 -0.012493 -0.012493
104.135338 RKL 2.029404 -0.113105 -0.113154 -0.011701 -0.011701
104.511278 RKL 1.986056 -0.117355 -0.117405 -0.010911 -0.010911
104.887218 RKL 1.941167 -0.121308 -0.121359 -0.010119 -0.010119
105.263158 RKL 1.894847 -0.124959 -0.125010 -0.009303 -0.009303
105.639098 RKL 1.847212 -0.128302 -0.128353 -0.008484 -0.008484
106.015038 RKL 1.798379 -0.131340 -0.131390 -0.007675 -0.007675
106.390977 RKL 1.748461 -0.134072 -0.134122 -0.006864 -0.006864
106.766917 RKL 1.697573 -0.136503 -0.136552 -0.006066 -0.006066
107.142857 RKL 1.645827 -0.138636 -0.138684 -0.005284 -0.005284
107.518797 RKL 1.593335 -0.140478 -0.140525 -0.004513 -0.004513
107.894737 RKL 1.540205 -0.142032 -0.142078 -0.003754 -0.003754
108.270677 RKL 1.486544 -0.143303 -0.143349 -0.003011 -0.003011
108.646617 RKL 1.432458 -0.144300 -0.144345 -0.002290 -0.002290
109.022556 RKL 1.378048 -0.145027 -0.145070 -0.001577 -0.001577
109.398496 RKL 1.323415 -0.145488 -0.145529 -0.000879 -0.000879
109.774436 RKL 1.268659 -0.145694 -0.145719 -0.000219 -0.000219
110.000000 RKL 1.235790 -0.145670 -0.145687 0.000438 0.000438
110.150376 RKL 1.213889 -0.145552 -0.145655 0.001128 0.001128
110.526316 RKL 1.159250 -0.144819 -0.144914 0.002771 0.002771
110.902256 RKL 1.105003 -0.143494 -0.143580 0.004280 0.004280
111.278195 RKL 1.051360 -0.141628 -0.141705 0.005646 0.005646
111.654135 RKL 0.998515 -0.139276 -0.139344 0.006868 0.006868
112.030075 RKL 0.946641 -0.136490 -0.136550 0.007952 0.007952
112.406015 RKL 0.895891 -0.133321 -0.133373 0.008911 0.008911
112.781955 RKL 0.846400 -0.129814 -0.129858 0.009746 0.009746
113.157895 RKL 0.798287 -0.126017 -0.126053 0.010451 0.010451
113.533835 RKL 0.751650 -0.121979 -0.122008 0.011033 0.011033
113.909774 RKL 0.706573 -0.117744 -0.117766 0.011497 0.011497
114.285714 RKL 0.663121 -0.113354 -0.113371 0.011854 0.011854
114.661654 RKL 0.621345 -0.108850 -0.108860 0.012112 0.012112
115.037594 RKL 0.581280 -0.104265 -0.104270 0.012276 0.012276
115.413534 RKL 0.542950 -0.099635 -0.099636 0.012355 0.012355
115.789474 RKL 0.506366 -0.094990 -0.094986 0.012361 0.012361
116.165414 RKL 0.471529 -0.090354 -0.090346 0.012300 0.012300
116.541353 RKL 0.438430 -0.085754 -0.085742 0.012175 0.012175
116.917293 RKL 0.407052 -0.081212 -0.081197 0.011987 0.011987
117.293233 RKL 0.377369 -0.076751 -0.076733 0.011745 0.011745
117.669173 RKL 0.349345 -0.072389 -0.072369 0.011460 0.011460
118.045113 RKL 0.322941 -0.068141 -0.068119 0.011140 0.011140
118.421053 RKL 0.298111 -0.064019 -0.063995 0.010791 0.010791
118.796992 RKL 0.274806 -0.060032 -0.060008 0.010417 0.010417
119.172932 RKL 0.252974 -0.056190 -0.056165 0.010025 0.010025
119.548872 RKL 0.232558 -0.052497 -0.052471 0.009620 0.009620
119.924812 RKL 0.213502 -0.048959 -0.048932 0.009205 0.009205
120.300752 RKL 0.195747 -0.045578 -0.045551 0.008780 0.008780
120.676692 RKL 0.179233 -0.042358 -0.042331 0.008349 0.008349
121.052632 RKL 0.163899 -0.039301 -0.039274 0.007918 0.007918
121.428571 RKL 0.149684 -0.036405 -0.036378 0.007490 0.007490
121.804511 RKL 0.136527 -0.033668 -0.033642 0.007069 0.007069
122.180451 RKL 0.124369 -0.031088 -0.031063 0.006657 0.006657
122.556391 RKL 0.113152 -0.028661 -0.028636 0.006256 0.006256
122.932331 RKL 0.102820 -0.026382 -0.026358 0.005866 0.005866
123.308271 RKL 0.093316 -0.024247 -0.024225 0.005490 0.005490
123.684211 RKL 0.084589 -0.022252 -0.022230 0.005127 0.005127
124.060150 RKL 0.076586 -0.020390 -0.020369 0.004777 0.004777
124.436090 RKL 0.069258 -0.018657 -0.018637 0.004441 0.004441
124.812030 RKL 0.062558 -0.017048 -0.017029 0.004121 0.004121
125.187970 RKL 0.056440 -0.015555 -0.015537 0.003817 0.003817
125.563910 RKL 0.050862 -0.014174 -0.014157 0.003530 0.003530
125.939850 RKL 0.045783 -0.012899 -0.012883 0.003258 0.003258
126.315789 RKL 0.041164 -0.011722 -0.011707 0.003003 0.003003
126.691729 RKL 0.036970 -0.010638 -0.010624 0.002763 0.002763
127.067669 RKL 0.033166 -0.009642 -0.009628 0.002538 0.002538
127.443609 RKL 0.029720 -0.008727 -0.008715 0.002327 0.002327
127.819549 RKL 0.026604 -0.007889 -0.007877 0.002131 0.002131
128.195489 RKL 0.023789 -0.007123 -0.007112 0.001947 0.001947
128.571429 RKL 0.021249 -0.006423 -0.006413 0.001777 0.001777
128.947368 RKL 0.018960 -0.005784 -0.005775 0.001618 0.001618
129.323308 RKL 0.016899 -0.005203 -0.005195 0.001472 0.001472
129.699248 RKL 0.015047 -0.004675 -0.004667 0.001338 0.001338


==> gamma_uvm_butterfly_4step.txt <==
Spot Scheme Price Delta Deltan Gamma Gamman
70.300752 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
70.676692 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
71.052632 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
71.428571 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
71.804511 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
72.180451 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
72.556391 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
72.932331 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
73.308271 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
73.684211 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
74.060150 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
74.436090 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
74.812030 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
75.187970 RKL 0.000000 0.000000 0.000000 0.000001 0.000001
75.563910 RKL 0.000000 0.000001 0.000001 0.000002 0.000002
75.939850 RKL 0.000001 0.000002 0.000002 0.000005 0.000005
76.315789 RKL 0.000002 0.000006 0.000005 0.000013 0.000013
76.691729 RKL 0.000005 0.000013 0.000012 0.000029 0.000029
77.067669 RKL 0.000012 0.000029 0.000027 0.000055 0.000055
77.443609 RKL 0.000027 0.000057 0.000054 0.000095 0.000095
77.819549 RKL 0.000055 0.000103 0.000098 0.000151 0.000151
78.195489 RKL 0.000104 0.000176 0.000167 0.000233 0.000233
78.571429 RKL 0.000187 0.000289 0.000274 0.000371 0.000371
78.947368 RKL 0.000322 0.000474 0.000449 0.000615 0.000615
79.323308 RKL 0.000544 0.000781 0.000745 0.001017 0.001017
79.699248 RKL 0.000909 0.001270 0.001228 0.001586 0.001586
80.075188 RKL 0.001499 0.001992 0.001948 0.002255 0.002255
80.451128 RKL 0.002407 0.002971 0.002920 0.002951 0.002951
80.827068 RKL 0.003732 0.004233 0.004151 0.003764 0.003764
81.203008 RKL 0.005589 0.005894 0.005749 0.005075 0.005075
81.578947 RKL 0.008164 0.008236 0.008019 0.007386 0.007386
81.954887 RKL 0.011782 0.011665 0.011414 0.010855 0.010855
82.330827 RKL 0.016934 0.016499 0.016292 0.014863 0.014863
82.706767 RKL 0.024187 0.022707 0.022585 0.018162 0.018162
83.082707 RKL 0.034007 0.029902 0.029770 0.020113 0.020113
83.458647 RKL 0.046670 0.037857 0.037534 0.022209 0.022209
83.834586 RKL 0.062471 0.047175 0.046560 0.027362 0.027362
84.210526 RKL 0.082140 0.059306 0.058467 0.037174 0.037174
84.586466 RKL 0.107062 0.075797 0.075047 0.050557 0.050557
84.962406 RKL 0.139130 0.097052 0.096875 0.062520 0.062520
85.338346 RKL 0.180033 0.121085 0.121403 0.065337 0.065337
85.714286 RKL 0.230171 0.144694 0.144703 0.060261 0.060261
86.090226 RKL 0.288825 0.167319 0.166740 0.060105 0.060105
86.466165 RKL 0.355975 0.191653 0.190558 0.069351 0.069351
86.842105 RKL 0.432925 0.221011 0.219217 0.086832 0.086832
87.218045 RKL 0.522148 0.259035 0.258067 0.115455 0.115455
87.593985 RKL 0.627688 0.305341 0.306875 0.130896 0.130896
87.969925 RKL 0.751728 0.349950 0.351601 0.106421 0.106421
88.345865 RKL 0.890808 0.385005 0.385416 0.080074 0.080074
88.721805 RKL 1.041205 0.413874 0.413876 0.073510 0.073510
89.097744 RKL 1.201992 0.441505 0.440939 0.073484 0.073484
89.473684 RKL 1.373164 0.470828 0.471963 0.082513 0.082513
89.849624 RKL 1.555998 0.498441 0.494352 0.064392 0.064392
90.000000 RKL 1.631679 0.520392 0.526508 0.227550 0.227550
90.225564 RKL 1.754850 0.553370 0.557375 0.064853 0.064853
90.601504 RKL 1.967466 0.565736 0.565924 0.000934 0.000934
90.977444 RKL 2.180215 0.565520 0.565825 -0.002078 -0.002078
91.353383 RKL 2.392669 0.563824 0.564050 -0.006945 -0.006945
91.729323 RKL 2.604143 0.560535 0.560785 -0.010552 -0.010552
92.105263 RKL 2.814125 0.555820 0.555748 -0.014534 -0.014534
92.481203 RKL 3.022052 0.550572 0.550748 -0.013383 -0.013383
92.857143 RKL 3.228089 0.545015 0.545589 -0.016184 -0.016184
93.233083 RKL 3.431838 0.537208 0.537755 -0.025348 -0.025348
93.609023 RKL 3.632004 0.526037 0.526603 -0.034083 -0.034083
93.984962 RKL 3.827354 0.511525 0.512928 -0.043119 -0.043119
94.360902 RKL 4.016610 0.491105 0.493004 -0.065518 -0.065518
94.736842 RKL 4.196606 0.460775 0.462353 -0.095834 -0.095834
95.112782 RKL 4.363057 0.420012 0.419716 -0.121024 -0.121024
95.488722 RKL 4.512404 0.375403 0.373054 -0.116297 -0.116297
95.864662 RKL 4.645315 0.338731 0.338491 -0.078799 -0.078799
96.240602 RKL 4.767089 0.309826 0.311661 -0.074974 -0.074974
96.616541 RKL 4.878267 0.276137 0.274898 -0.104251 -0.104251
96.992481 RKL 4.974711 0.240665 0.240113 -0.084463 -0.084463
97.368421 RKL 5.059218 0.210568 0.212005 -0.075653 -0.075653
97.744361 RKL 5.133033 0.177816 0.177049 -0.098589 -0.098589
98.120301 RKL 5.192915 0.143055 0.143855 -0.086341 -0.086341
98.496241 RKL 5.240593 0.108195 0.108412 -0.099112 -0.099112
98.872180 RKL 5.274264 0.070284 0.070532 -0.102577 -0.102577
99.248120 RKL 5.293438 0.030976 0.031799 -0.106537 -0.106537
99.624060 RKL 5.297555 -0.011542 -0.002120 -0.119660 -0.119660
100.000000 RKL 5.284760 -0.084794 -0.094961 -0.270040 -0.270040
100.375940 RKL 5.233800 -0.155811 -0.156524 -0.107773 -0.107773
100.751880 RKL 5.167609 -0.194188 -0.195471 -0.096392 -0.096392
101.127820 RKL 5.087794 -0.226577 -0.225849 -0.075914 -0.075914
101.503759 RKL 4.997250 -0.257299 -0.259347 -0.087529 -0.087529
101.879699 RKL 4.894336 -0.284063 -0.283260 -0.054852 -0.054852
102.255639 RKL 4.783669 -0.307092 -0.307720 -0.067667 -0.067667
102.631579 RKL 4.663439 -0.330647 -0.331206 -0.057645 -0.057645
103.007519 RKL 4.535062 -0.350641 -0.349182 -0.048724 -0.048724
103.383459 RKL 4.399799 -0.373336 -0.373863 -0.072010 -0.072010
103.759398 RKL 4.254359 -0.398825 -0.399958 -0.063593 -0.063593
104.135338 RKL 4.099931 -0.419335 -0.418477 -0.045519 -0.045519
104.511278 RKL 3.939069 -0.439022 -0.437746 -0.059218 -0.059218
104.887218 RKL 3.769838 -0.465115 -0.465650 -0.079592 -0.079592
105.263158 RKL 3.589359 -0.493430 -0.495096 -0.071046 -0.071046
105.639098 RKL 3.398838 -0.515141 -0.516624 -0.044456 -0.044456
106.015038 RKL 3.202035 -0.527403 -0.528741 -0.020780 -0.020780
106.390977 RKL 3.002295 -0.531204 -0.533217 0.000562 0.000562
106.766917 RKL 2.802634 -0.524951 -0.525476 0.032700 0.032700
107.142857 RKL 2.607594 -0.511084 -0.509370 0.041073 0.041073
107.518797 RKL 2.418360 -0.500785 -0.500442 0.013718 0.013718
107.894737 RKL 2.231064 -0.496658 -0.498288 0.008237 0.008237
108.270677 RKL 2.044933 -0.488672 -0.487813 0.034247 0.034247
108.646617 RKL 1.863641 -0.478377 -0.479586 0.020523 0.020523
109.022556 RKL 1.685250 -0.467037 -0.467799 0.039809 0.039809
109.398496 RKL 1.512486 -0.449783 -0.451910 0.051981 0.051981
109.774436 RKL 1.347068 -0.423858 -0.428601 0.085938 0.085938
110.000000 RKL 1.253647 -0.390245 -0.387323 0.212097 0.212097
110.150376 RKL 1.197362 -0.367118 -0.365355 0.095498 0.095498
110.526316 RKL 1.066096 -0.336504 -0.336246 0.067368 0.067368
110.902256 RKL 0.944351 -0.311953 -0.311568 0.063246 0.063246
111.278195 RKL 0.831545 -0.289329 -0.289854 0.057113 0.057113
111.654135 RKL 0.726811 -0.266281 -0.265706 0.065500 0.065500
112.030075 RKL 0.631333 -0.243383 -0.242950 0.056318 0.056318
112.406015 RKL 0.543816 -0.223511 -0.224845 0.049400 0.049400
112.781955 RKL 0.463280 -0.200939 -0.201508 0.070685 0.070685
113.157895 RKL 0.392734 -0.172659 -0.171852 0.079763 0.079763
113.533835 RKL 0.333461 -0.145092 -0.143915 0.066892 0.066892
113.909774 RKL 0.283642 -0.123475 -0.122741 0.048110 0.048110
114.285714 RKL 0.240623 -0.107593 -0.107396 0.036385 0.036385
114.661654 RKL 0.202745 -0.094504 -0.094317 0.033247 0.033247
115.037594 RKL 0.169567 -0.082568 -0.082291 0.030254 0.030254
115.413534 RKL 0.140664 -0.072025 -0.071940 0.025837 0.025837
115.789474 RKL 0.115413 -0.062566 -0.062640 0.024481 0.024481
116.165414 RKL 0.093622 -0.053143 -0.053109 0.025652 0.025652
116.541353 RKL 0.075456 -0.043601 -0.043357 0.025109 0.025109
116.917293 RKL 0.060839 -0.034895 -0.034565 0.021208 0.021208
117.293233 RKL 0.049219 -0.027913 -0.027652 0.015936 0.015936
117.669173 RKL 0.039852 -0.022707 -0.022548 0.011762 0.011762
118.045113 RKL 0.032146 -0.018762 -0.018659 0.009227 0.009227
118.421053 RKL 0.025745 -0.015602 -0.015525 0.007583 0.007583
118.796992 RKL 0.020416 -0.012982 -0.012932 0.006356 0.006356
119.172932 RKL 0.015984 -0.010742 -0.010712 0.005562 0.005562
119.548872 RKL 0.012339 -0.008738 -0.008708 0.005098 0.005098
119.924812 RKL 0.009415 -0.006910 -0.006865 0.004627 0.004627
120.300752 RKL 0.007144 -0.005304 -0.005249 0.003916 0.003916
120.676692 RKL 0.005427 -0.003997 -0.003945 0.003038 0.003038
121.052632 RKL 0.004139 -0.003010 -0.002970 0.002213 0.002213
121.428571 RKL 0.003164 -0.002296 -0.002269 0.001585 0.001585
121.804511 RKL 0.002413 -0.001780 -0.001762 0.001160 0.001160
122.180451 RKL 0.001826 -0.001395 -0.001384 0.000883 0.000883
122.556391 RKL 0.001364 -0.001097 -0.001090 0.000702 0.000702
122.932331 RKL 0.001001 -0.000856 -0.000850 0.000582 0.000582
123.308271 RKL 0.000720 -0.000654 -0.000649 0.000491 0.000491
123.684211 RKL 0.000508 -0.000486 -0.000480 0.000407 0.000407
124.060150 RKL 0.000355 -0.000349 -0.000344 0.000321 0.000321
124.436090 RKL 0.000246 -0.000244 -0.000239 0.000238 0.000238
124.812030 RKL 0.000171 -0.000168 -0.000165 0.000166 0.000166
125.187970 RKL 0.000120 -0.000116 -0.000114 0.000111 0.000111
125.563910 RKL 0.000084 -0.000081 -0.000080 0.000074 0.000074
125.939850 RKL 0.000059 -0.000058 -0.000057 0.000050 0.000050
126.315789 RKL 0.000041 -0.000042 -0.000041 0.000035 0.000035
126.691729 RKL 0.000027 -0.000030 -0.000030 0.000026 0.000026
127.067669 RKL 0.000018 -0.000022 -0.000021 0.000020 0.000020
127.443609 RKL 0.000011 -0.000015 -0.000015 0.000015 0.000015
127.819549 RKL 0.000007 -0.000010 -0.000010 0.000011 0.000011
128.195489 RKL 0.000004 -0.000006 -0.000006 0.000008 0.000008
128.571429 RKL 0.000002 -0.000004 -0.000004 0.000005 0.000005
128.947368 RKL 0.000001 -0.000002 -0.000002 0.000003 0.000003
129.323308 RKL 0.000000 -0.000001 -0.000001 0.000002 0.000002
129.699248 RKL 0.000000 -0.000001 -0.000000 0.000001 0.000001


==> gamma_uvm_butterfly_4step_e20.txt <==
Spot Scheme Price Delta Deltan Gamma Gamman
70.300752 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
70.676692 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
71.052632 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
71.428571 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
71.804511 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
72.180451 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
72.556391 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
72.932331 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
73.308271 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
73.684211 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
74.060150 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
74.436090 RKL 0.000000 0.000000 0.000000 0.000001 0.000001
74.812030 RKL 0.000000 0.000001 0.000001 0.000001 0.000001
75.187970 RKL 0.000001 0.000001 0.000001 0.000003 0.000003
75.563910 RKL 0.000001 0.000003 0.000003 0.000005 0.000005
75.939850 RKL 0.000003 0.000006 0.000005 0.000010 0.000010
76.315789 RKL 0.000005 0.000011 0.000010 0.000017 0.000017
76.691729 RKL 0.000011 0.000020 0.000018 0.000031 0.000031
77.067669 RKL 0.000020 0.000036 0.000033 0.000054 0.000054
77.443609 RKL 0.000037 0.000063 0.000059 0.000091 0.000091
77.819549 RKL 0.000067 0.000108 0.000102 0.000149 0.000149
78.195489 RKL 0.000119 0.000181 0.000172 0.000240 0.000240
78.571429 RKL 0.000204 0.000297 0.000284 0.000377 0.000377
78.947368 RKL 0.000342 0.000476 0.000458 0.000579 0.000579
79.323308 RKL 0.000562 0.000749 0.000723 0.000872 0.000872
79.699248 RKL 0.000905 0.001155 0.001119 0.001287 0.001287
80.075188 RKL 0.001430 0.001747 0.001698 0.001864 0.001864
80.451128 RKL 0.002219 0.002596 0.002530 0.002649 0.002649
80.827068 RKL 0.003382 0.003789 0.003703 0.003698 0.003698
81.203008 RKL 0.005067 0.005438 0.005327 0.005073 0.005073
81.578947 RKL 0.007470 0.007677 0.007537 0.006842 0.006842
81.954887 RKL 0.010840 0.010669 0.010495 0.009073 0.009073
82.330827 RKL 0.015492 0.014600 0.014389 0.011838 0.011838
82.706767 RKL 0.021817 0.019682 0.019431 0.015200 0.015200
83.082707 RKL 0.030290 0.026151 0.025856 0.019213 0.019213
83.458647 RKL 0.041479 0.034257 0.033919 0.023911 0.023911
83.834586 RKL 0.056047 0.044259 0.043879 0.029304 0.029304
84.210526 RKL 0.074757 0.056416 0.055998 0.035371 0.035371
84.586466 RKL 0.098465 0.070969 0.070519 0.042051 0.042051
84.962406 RKL 0.128117 0.088130 0.087657 0.049241 0.049241
85.338346 RKL 0.164728 0.108060 0.107577 0.056789 0.056789
85.714286 RKL 0.209365 0.130858 0.130380 0.064498 0.064498
86.090226 RKL 0.263118 0.156539 0.156084 0.072126 0.072126
86.466165 RKL 0.327064 0.185020 0.184608 0.079390 0.079390
86.842105 RKL 0.402230 0.216101 0.215754 0.085961 0.085961
87.218045 RKL 0.489546 0.249457 0.249197 0.091493 0.091493
87.593985 RKL 0.589792 0.284633 0.284481 0.095642 0.095642
87.969925 RKL 0.703555 0.321043 0.321022 0.098063 0.098063
88.345865 RKL 0.831178 0.357974 0.358102 0.098407 0.098407
88.721805 RKL 0.972709 0.394585 0.394878 0.096366 0.096366
89.097744 RKL 1.127859 0.429935 0.430403 0.091697 0.091697
89.473684 RKL 1.295968 0.463004 0.463653 0.084229 0.084229
89.849624 RKL 1.475982 0.492722 0.492835 0.073871 0.073871
90.000000 RKL 1.550911 0.503493 0.503823 0.069381 0.069381
90.225564 RKL 1.666246 0.518154 0.519156 0.060611 0.060611
90.601504 RKL 1.865323 0.537931 0.539091 0.044606 0.044606
90.977444 RKL 2.070705 0.551221 0.552516 0.026095 0.026095
91.353383 RKL 2.279775 0.557147 0.557810 0.005429 0.005429
91.729323 RKL 2.489612 0.557199 0.557767 -0.005149 -0.005149
92.105263 RKL 2.698722 0.553560 0.554095 -0.014210 -0.014210
92.481203 RKL 2.905823 0.546615 0.547137 -0.022739 -0.022739
92.857143 RKL 3.109711 0.536502 0.537014 -0.031063 -0.031063
93.233083 RKL 3.309208 0.523290 0.523789 -0.039226 -0.039226
93.609023 RKL 3.503162 0.507047 0.507530 -0.047186 -0.047186
93.984962 RKL 3.690447 0.487859 0.488323 -0.054892 -0.054892
94.360902 RKL 3.869974 0.465832 0.466273 -0.062293 -0.062293
94.736842 RKL 4.040696 0.441091 0.441505 -0.069327 -0.069327
95.112782 RKL 4.201621 0.413789 0.414172 -0.075922 -0.075922
95.488722 RKL 4.351816 0.384098 0.384448 -0.082036 -0.082036
95.864662 RKL 4.490417 0.352206 0.352520 -0.087626 -0.087626
96.240602 RKL 4.616633 0.318324 0.318599 -0.092628 -0.092628
96.616541 RKL 4.729758 0.282676 0.282911 -0.097016 -0.097016
96.992481 RKL 4.829171 0.245501 0.245693 -0.100757 -0.100757
97.368421 RKL 4.914345 0.207046 0.207195 -0.103820 -0.103820
97.744361 RKL 4.984845 0.167570 0.167674 -0.106193 -0.106193
98.120301 RKL 5.040338 0.127337 0.127397 -0.107846 -0.107846
98.496241 RKL 5.080588 0.086616 0.086630 -0.108793 -0.108793
98.872180 RKL 5.105462 0.045673 0.045644 -0.109022 -0.109022
99.248120 RKL 5.114928 0.004776 0.004703 -0.108552 -0.108552
99.624060 RKL 5.109053 -0.035814 -0.035898 -0.107387 -0.107387
100.000000 RKL 5.088000 -0.075934 -0.076120 -0.106050 -0.106050
100.375940 RKL 5.051960 -0.115246 -0.115439 -0.103089 -0.103089
100.751880 RKL 5.001349 -0.153424 -0.153652 -0.100017 -0.100017
101.127820 RKL 4.936603 -0.190339 -0.190599 -0.096369 -0.096369
101.503759 RKL 4.858237 -0.225786 -0.226077 -0.092209 -0.092209
101.879699 RKL 4.766840 -0.259578 -0.259895 -0.087565 -0.087565
102.255639 RKL 4.663066 -0.291544 -0.291886 -0.082497 -0.082497
102.631579 RKL 4.547633 -0.321535 -0.321896 -0.077051 -0.077051
103.007519 RKL 4.421311 -0.349418 -0.349796 -0.071286 -0.071286
103.383459 RKL 4.284913 -0.375083 -0.375475 -0.065255 -0.065255
103.759398 RKL 4.139293 -0.398441 -0.398842 -0.059005 -0.059005
104.135338 RKL 3.985334 -0.419420 -0.419827 -0.052603 -0.052603
104.511278 RKL 3.823940 -0.437972 -0.438383 -0.046095 -0.046095
104.887218 RKL 3.656032 -0.454067 -0.454478 -0.039531 -0.039531
105.263158 RKL 3.482537 -0.467694 -0.468102 -0.032969 -0.032969
105.639098 RKL 3.304382 -0.478865 -0.479267 -0.026457 -0.026457
106.015038 RKL 3.122488 -0.487603 -0.487998 -0.020031 -0.020031
106.390977 RKL 2.937763 -0.493951 -0.494336 -0.013738 -0.013738
106.766917 RKL 2.751096 -0.497960 -0.498367 -0.007589 -0.007589
107.142857 RKL 2.563357 -0.499590 -0.500329 -0.001083 -0.001083
107.518797 RKL 2.375465 -0.497778 -0.498650 0.010721 0.010721
107.894737 RKL 2.189088 -0.491131 -0.491892 0.024640 0.024640
108.270677 RKL 2.006193 -0.479585 -0.480231 0.036787 0.036787
108.646617 RKL 1.828498 -0.463816 -0.464347 0.047102 0.047102
109.022556 RKL 1.657460 -0.444515 -0.444933 0.055580 0.055580
109.398496 RKL 1.494276 -0.422368 -0.422677 0.062243 0.062243
109.774436 RKL 1.339890 -0.398042 -0.398142 0.067170 0.067170
110.000000 RKL 1.251815 -0.382590 -0.382606 0.069836 0.069836
110.150376 RKL 1.195072 -0.372041 -0.372154 0.070464 0.070464
110.526316 RKL 1.060186 -0.345214 -0.345242 0.072258 0.072258
110.902256 RKL 0.935512 -0.317967 -0.317921 0.072695 0.072695
111.278195 RKL 0.821113 -0.290778 -0.290668 0.071949 0.071949
111.654135 RKL 0.716882 -0.264061 -0.263898 0.070188 0.070188
112.030075 RKL 0.622571 -0.238164 -0.237959 0.067584 0.067584
112.406015 RKL 0.537811 -0.213372 -0.213135 0.064311 0.064311
112.781955 RKL 0.462141 -0.189905 -0.189646 0.060532 0.060532
113.157895 RKL 0.395025 -0.167927 -0.167653 0.056393 0.056393
113.533835 RKL 0.335880 -0.147546 -0.147267 0.052031 0.052031
113.909774 RKL 0.284088 -0.128824 -0.128545 0.047570 0.047570
114.285714 RKL 0.239020 -0.111779 -0.111505 0.043112 0.043112
114.661654 RKL 0.200044 -0.096393 -0.096129 0.038741 0.038741
115.037594 RKL 0.166544 -0.082620 -0.082370 0.034532 0.034532
115.413534 RKL 0.137924 -0.070388 -0.070154 0.030541 0.030541
115.789474 RKL 0.113620 -0.059609 -0.059392 0.026807 0.026807
116.165414 RKL 0.093105 -0.050180 -0.049982 0.023355 0.023355
116.541353 RKL 0.075891 -0.041992 -0.041814 0.020201 0.020201
116.917293 RKL 0.061532 -0.034934 -0.034774 0.017349 0.017349
117.293233 RKL 0.049625 -0.028892 -0.028750 0.014795 0.014795
117.669173 RKL 0.039809 -0.023756 -0.023631 0.012531 0.012531
118.045113 RKL 0.031763 -0.019419 -0.019310 0.010541 0.010541
118.421053 RKL 0.025208 -0.015782 -0.015688 0.008809 0.008809
118.796992 RKL 0.019897 -0.012752 -0.012671 0.007312 0.007312
119.172932 RKL 0.015620 -0.010243 -0.010175 0.006031 0.006031
119.548872 RKL 0.012196 -0.008181 -0.008123 0.004942 0.004942
119.924812 RKL 0.009469 -0.006496 -0.006448 0.004023 0.004023
120.300752 RKL 0.007312 -0.005128 -0.005088 0.003255 0.003255
120.676692 RKL 0.005614 -0.004024 -0.003991 0.002616 0.002616
121.052632 RKL 0.004286 -0.003139 -0.003112 0.002090 0.002090
121.428571 RKL 0.003254 -0.002435 -0.002413 0.001659 0.001659
121.804511 RKL 0.002456 -0.001877 -0.001859 0.001308 0.001308
122.180451 RKL 0.001843 -0.001438 -0.001424 0.001025 0.001025
122.556391 RKL 0.001374 -0.001095 -0.001084 0.000798 0.000798
122.932331 RKL 0.001019 -0.000829 -0.000820 0.000618 0.000618
123.308271 RKL 0.000751 -0.000624 -0.000617 0.000475 0.000475
123.684211 RKL 0.000550 -0.000466 -0.000461 0.000363 0.000363
124.060150 RKL 0.000400 -0.000347 -0.000342 0.000275 0.000275
124.436090 RKL 0.000289 -0.000256 -0.000253 0.000208 0.000208
124.812030 RKL 0.000208 -0.000188 -0.000185 0.000155 0.000155
125.187970 RKL 0.000148 -0.000137 -0.000135 0.000116 0.000116
125.563910 RKL 0.000105 -0.000099 -0.000097 0.000085 0.000085
125.939850 RKL 0.000074 -0.000071 -0.000070 0.000063 0.000063
126.315789 RKL 0.000052 -0.000051 -0.000050 0.000046 0.000046
126.691729 RKL 0.000036 -0.000036 -0.000035 0.000033 0.000033
127.067669 RKL 0.000025 -0.000025 -0.000025 0.000024 0.000024
127.443609 RKL 0.000017 -0.000018 -0.000017 0.000017 0.000017
127.819549 RKL 0.000011 -0.000012 -0.000012 0.000012 0.000012
128.195489 RKL 0.000008 -0.000008 -0.000008 0.000008 0.000008
128.571429 RKL 0.000005 -0.000006 -0.000006 0.000006 0.000006
128.947368 RKL 0.000003 -0.000004 -0.000004 0.000004 0.000004
129.323308 RKL 0.000002 -0.000003 -0.000003 0.000003 0.000003
129.699248 RKL 0.000001 -0.000002 -0.000002 0.000002 0.000002


==> gamma_uvm_digital.txt <==
Spot Scheme Price Delta Deltan Gamma Gamman
90.225564 RKL 0.140119 0.029553 0.029562 0.003460 0.003460
90.601504 RKL 0.151474 0.030828 0.030838 0.003322 0.003322
90.977444 RKL 0.163298 0.032046 0.032057 0.003158 0.003158
91.353383 RKL 0.175569 0.033201 0.033213 0.002988 0.002988
91.729323 RKL 0.188262 0.034290 0.034303 0.002802 0.002802
92.105263 RKL 0.201351 0.035303 0.035317 0.002587 0.002587
92.481203 RKL 0.214805 0.036231 0.036247 0.002351 0.002351
92.857143 RKL 0.228592 0.037066 0.037085 0.002093 0.002093
93.233083 RKL 0.242675 0.037798 0.037816 0.001798 0.001798
93.609023 RKL 0.257011 0.038417 0.038435 0.001496 0.001496
93.984962 RKL 0.271559 0.038926 0.038944 0.001211 0.001211
94.360902 RKL 0.286279 0.039325 0.039345 0.000916 0.000916
94.736842 RKL 0.301127 0.039612 0.039631 0.000609 0.000609
95.112782 RKL 0.316062 0.039783 0.039800 0.000301 0.000301
95.488722 RKL 0.331039 0.039845 0.039855 0.000029 0.000029
95.864662 RKL 0.346021 0.039828 0.039835 -0.000122 -0.000122
96.240602 RKL 0.360985 0.039761 0.039768 -0.000234 -0.000234
96.616541 RKL 0.375916 0.039652 0.039659 -0.000344 -0.000344
96.992481 RKL 0.390799 0.039503 0.039509 -0.000450 -0.000450
97.368421 RKL 0.405618 0.039316 0.039322 -0.000543 -0.000543
97.744361 RKL 0.420360 0.039094 0.039101 -0.000637 -0.000637
98.120301 RKL 0.435012 0.038836 0.038842 -0.000735 -0.000735
98.496241 RKL 0.449560 0.038543 0.038549 -0.000824 -0.000824
98.872180 RKL 0.463992 0.038217 0.038223 -0.000909 -0.000909
99.248120 RKL 0.478295 0.037860 0.037865 -0.000993 -0.000993
99.624060 RKL 0.492458 0.037471 0.037476 -0.001075 -0.001075
100.000000 RKL 0.506469 0.037051 0.037057 -0.001157 -0.001157
100.375940 RKL 0.520316 0.036600 0.036604 -0.001243 -0.001243
100.751880 RKL 0.533988 0.036121 0.036125 -0.001305 -0.001305
101.127820 RKL 0.547475 0.035618 0.035621 -0.001373 -0.001373
101.503759 RKL 0.560768 0.035091 0.035094 -0.001431 -0.001431
101.879699 RKL 0.573859 0.034542 0.034544 -0.001491 -0.001491
102.255639 RKL 0.586739 0.033973 0.033976 -0.001533 -0.001533
102.631579 RKL 0.599402 0.033388 0.033391 -0.001578 -0.001578
103.007519 RKL 0.611843 0.032787 0.032789 -0.001621 -0.001621
103.383459 RKL 0.624054 0.032171 0.032173 -0.001657 -0.001657
103.759398 RKL 0.636032 0.031540 0.031542 -0.001696 -0.001696
104.135338 RKL 0.647769 0.030897 0.030899 -0.001724 -0.001724
104.511278 RKL 0.659263 0.030245 0.030246 -0.001749 -0.001749
104.887218 RKL 0.670509 0.029582 0.029584 -0.001774 -0.001774
105.263158 RKL 0.681505 0.028910 0.028912 -0.001801 -0.001801
105.639098 RKL 0.692246 0.028229 0.028230 -0.001822 -0.001822
106.015038 RKL 0.702730 0.027543 0.027543 -0.001829 -0.001829
106.390977 RKL 0.712956 0.026855 0.026855 -0.001834 -0.001834
106.766917 RKL 0.722922 0.026165 0.026165 -0.001836 -0.001836
107.142857 RKL 0.732628 0.025475 0.025474 -0.001834 -0.001834
107.518797 RKL 0.742076 0.024786 0.024786 -0.001829 -0.001829
107.894737 RKL 0.751265 0.024100 0.024100 -0.001820 -0.001820
108.270677 RKL 0.760196 0.023418 0.023417 -0.001811 -0.001811
108.646617 RKL 0.768872 0.022739 0.022739 -0.001800 -0.001800
109.022556 RKL 0.777294 0.022065 0.022064 -0.001788 -0.001788
109.398496 RKL 0.785462 0.021395 0.021394 -0.001774 -0.001774
109.774436 RKL 0.793380 0.020732 0.020731 -0.001755 -0.001755


==> gamma_uvm_digital480_20step.txt <==
Spot Scheme Price Delta Deltan Gamma Gamman
90.292276 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
90.605428 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
90.918580 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
91.231733 RKL 0.000000 0.000000 0.000000 0.000001 0.000001
91.544885 RKL 0.000000 0.000001 0.000001 0.000003 0.000003
91.858038 RKL 0.000001 0.000003 0.000002 0.000008 0.000008
92.171190 RKL 0.000002 0.000007 0.000006 0.000019 0.000019
92.484342 RKL 0.000005 0.000017 0.000014 0.000044 0.000044
92.797495 RKL 0.000013 0.000039 0.000033 0.000095 0.000095
93.110647 RKL 0.000029 0.000085 0.000074 0.000198 0.000198
93.423800 RKL 0.000066 0.000177 0.000159 0.000395 0.000395
93.736952 RKL 0.000141 0.000358 0.000325 0.000756 0.000756
94.050104 RKL 0.000290 0.000693 0.000638 0.001387 0.001387
94.363257 RKL 0.000575 0.001293 0.001205 0.002441 0.002441
94.676409 RKL 0.001099 0.002320 0.002187 0.004123 0.004123
94.989562 RKL 0.002028 0.004013 0.003819 0.006688 0.006688
95.302714 RKL 0.003613 0.006689 0.006423 0.010401 0.010401
95.615866 RKL 0.006217 0.010746 0.010395 0.015509 0.015509
95.929019 RKL 0.010343 0.016655 0.016227 0.022232 0.022232
96.242171 RKL 0.016649 0.024901 0.024420 0.030433 0.030433
96.555324 RKL 0.025939 0.035874 0.035332 0.039649 0.039649
96.868476 RKL 0.039117 0.049918 0.049438 0.050042 0.050042
97.181628 RKL 0.057203 0.067027 0.066736 0.059228 0.059228
97.494781 RKL 0.081096 0.086447 0.086008 0.064803 0.064803
97.807933 RKL 0.111345 0.108057 0.108404 0.073214 0.073214
98.121086 RKL 0.148773 0.129945 0.130528 0.066573 0.066573
98.434238 RKL 0.192730 0.149042 0.148348 0.055395 0.055395
98.747390 RKL 0.242119 0.168470 0.172361 0.068686 0.068686
99.060543 RKL 0.298243 0.178306 0.178674 -0.005868 -0.005868
99.373695 RKL 0.353792 0.175363 0.174210 -0.012924 -0.012924
99.686848 RKL 0.408074 0.174775 0.175720 0.009165 0.009165
100.000000 RKL 0.463255 0.174810 0.175769 -0.008943 -0.008943
100.313152 RKL 0.517558 0.169130 0.169245 -0.027327 -0.027327
100.626305 RKL 0.569182 0.160231 0.159850 -0.029514 -0.029514
100.939457 RKL 0.617911 0.152129 0.152299 -0.022225 -0.022225
101.252610 RKL 0.664461 0.144662 0.145238 -0.025468 -0.025468
101.565762 RKL 0.708514 0.134958 0.135353 -0.036507 -0.036507
101.878914 RKL 0.748986 0.122340 0.122093 -0.044079 -0.044079
102.192067 RKL 0.785136 0.109279 0.108956 -0.039341 -0.039341
102.505219 RKL 0.817428 0.097928 0.097922 -0.033149 -0.033149
102.818372 RKL 0.846469 0.087566 0.087699 -0.033034 -0.033034
103.131524 RKL 0.872271 0.076822 0.076766 -0.035584 -0.035584
103.444676 RKL 0.894583 0.065845 0.065583 -0.034523 -0.034523
103.757829 RKL 0.913510 0.055820 0.055573 -0.029499 -0.029499
104.070981 RKL 0.929544 0.047326 0.047202 -0.024753 -0.024753
104.384134 RKL 0.943150 0.039946 0.039866 -0.022380 -0.022380
104.697286 RKL 0.954562 0.033177 0.033048 -0.020848 -0.020848
105.010438 RKL 0.963929 0.027037 0.026866 -0.018367 -0.018367
105.323591 RKL 0.971495 0.021799 0.021647 -0.015087 -0.015087
105.636743 RKL 0.977582 0.017530 0.017425 -0.012177 -0.012177
105.949896 RKL 0.982475 0.014033 0.013954 -0.010155 -0.010155
106.263048 RKL 0.986371 0.011091 0.011014 -0.008634 -0.008634
106.576200 RKL 0.989421 0.008621 0.008543 -0.007142 -0.007142
106.889353 RKL 0.991771 0.006620 0.006552 -0.005641 -0.005641
107.202505 RKL 0.993567 0.005056 0.005005 -0.004348 -0.004348
107.515658 RKL 0.994937 0.003845 0.003808 -0.003382 -0.003382
107.828810 RKL 0.995975 0.002898 0.002867 -0.002670 -0.002670
108.141962 RKL 0.996752 0.002152 0.002126 -0.002090 -0.002090
108.455115 RKL 0.997323 0.001576 0.001555 -0.001588 -0.001588
108.768267 RKL 0.997739 0.001144 0.001128 -0.001173 -0.001173
109.081420 RKL 0.998040 0.000826 0.000814 -0.000859 -0.000859
109.394572 RKL 0.998256 0.000592 0.000584 -0.000633 -0.000633
109.707724 RKL 0.998411 0.000420 0.000413 -0.000467 -0.000467


==> gamma_uvm_digital480_40step.txt <==
Spot Scheme Price Delta Deltan Gamma Gamman
90.292276 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
90.605428 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
90.918580 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
91.231733 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
91.544885 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
91.858038 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
92.171190 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
92.484342 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
92.797495 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
93.110647 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
93.423800 RKL 0.000000 0.000000 0.000000 0.000001 0.000001
93.736952 RKL 0.000000 0.000001 0.000000 0.000003 0.000003
94.050104 RKL 0.000000 0.000003 0.000001 0.000012 0.000012
94.363257 RKL 0.000002 0.000011 0.000007 0.000043 0.000043
94.676409 RKL 0.000008 0.000039 0.000026 0.000136 0.000136
94.989562 RKL 0.000027 0.000121 0.000089 0.000387 0.000387
95.302714 RKL 0.000083 0.000340 0.000267 0.001008 0.001008
95.615866 RKL 0.000239 0.000874 0.000730 0.002404 0.002404
95.929019 RKL 0.000631 0.002059 0.001795 0.005167 0.005167
96.242171 RKL 0.001529 0.004470 0.003990 0.010226 0.010226
96.555324 RKL 0.003430 0.009111 0.008371 0.019419 0.019419
96.868476 RKL 0.007236 0.017415 0.016569 0.033613 0.033613
97.181628 RKL 0.014337 0.030478 0.029079 0.049817 0.049817
97.494781 RKL 0.026324 0.050274 0.048126 0.076615 0.076615
97.807933 RKL 0.045824 0.080710 0.081703 0.117772 0.117772
98.121086 RKL 0.076873 0.114612 0.112638 0.098746 0.098746
98.434238 RKL 0.117606 0.151455 0.144119 0.136559 0.136559
98.747390 RKL 0.171730 0.216226 0.234897 0.277111 0.277111
99.060543 RKL 0.253029 0.246992 0.247936 -0.080618 -0.080618
99.373695 RKL 0.326423 0.218914 0.203759 -0.098709 -0.098709
99.686848 RKL 0.390136 0.233466 0.236307 0.191649 0.191649
100.000000 RKL 0.472643 0.284958 0.303971 0.137212 0.137212
100.313152 RKL 0.568607 0.270886 0.268558 -0.227087 -0.227087
100.626305 RKL 0.642301 0.206758 0.196212 -0.182478 -0.182478
100.939457 RKL 0.698100 0.181253 0.185044 0.019586 0.019586
101.252610 RKL 0.755820 0.176012 0.179334 -0.053060 -0.053060
101.565762 RKL 0.808337 0.149428 0.148390 -0.116718 -0.116718
101.878914 RKL 0.849408 0.115993 0.113545 -0.096822 -0.096822
102.192067 RKL 0.880984 0.093017 0.092034 -0.049919 -0.049919
102.505219 RKL 0.907665 0.080332 0.080995 -0.031093 -0.031093
102.818372 RKL 0.931296 0.068608 0.069114 -0.043784 -0.043784
103.131524 RKL 0.950634 0.053379 0.052862 -0.053480 -0.053480
103.444676 RKL 0.964728 0.038181 0.037298 -0.043582 -0.043582
103.757829 RKL 0.974547 0.027184 0.026659 -0.026657 -0.026657
104.070981 RKL 0.981753 0.020409 0.020288 -0.016611 -0.016611
104.384134 RKL 0.987330 0.015571 0.015527 -0.014285 -0.014285
104.697286 RKL 0.991505 0.011231 0.011082 -0.013435 -0.013435
105.010438 RKL 0.994364 0.007472 0.007273 -0.010576 -0.010576
105.323591 RKL 0.996185 0.004754 0.004607 -0.006781 -0.006781
105.636743 RKL 0.997341 0.003070 0.002996 -0.003975 -0.003975
105.949896 RKL 0.998107 0.002045 0.002010 -0.002568 -0.002568
106.263048 RKL 0.998622 0.001346 0.001319 -0.001898 -0.001898
106.576200 RKL 0.998950 0.000833 0.000807 -0.001379 -0.001379
106.889353 RKL 0.999143 0.000478 0.000458 -0.000883 -0.000883
107.202505 RKL 0.999250 0.000263 0.000250 -0.000496 -0.000496
107.515658 RKL 0.999308 0.000144 0.000138 -0.000262 -0.000262
107.828810 RKL 0.999340 0.000080 0.000077 -0.000145 -0.000145
108.141962 RKL 0.999358 0.000044 0.000042 -0.000086 -0.000086
108.455115 RKL 0.999368 0.000023 0.000021 -0.000051 -0.000051
108.768267 RKL 0.999372 0.000011 0.000010 -0.000027 -0.000027
109.081420 RKL 0.999374 0.000004 0.000004 -0.000013 -0.000013
109.394572 RKL 0.999375 0.000002 0.000001 -0.000005 -0.000005
109.707724 RKL 0.999375 0.000000 0.000000 -0.000002 -0.000002


==> gamma_uvm_digital960.txt <==
Spot Scheme Price Delta Deltan Gamma Gamman
90.145985 RKL 0.106050 0.024471 0.024471 0.003496 0.003496
90.302398 RKL 0.109920 0.025017 0.025017 0.003482 0.003482
90.458811 RKL 0.113876 0.025560 0.025560 0.003464 0.003464
90.615224 RKL 0.117916 0.026100 0.026100 0.003441 0.003441
90.771637 RKL 0.122041 0.026636 0.026637 0.003415 0.003415
90.928050 RKL 0.126249 0.027168 0.027169 0.003385 0.003385
91.084463 RKL 0.130539 0.027695 0.027696 0.003351 0.003351
91.240876 RKL 0.134912 0.028216 0.028217 0.003313 0.003313
91.397289 RKL 0.139366 0.028731 0.028732 0.003271 0.003271
91.553702 RKL 0.143900 0.029239 0.029240 0.003225 0.003225
91.710115 RKL 0.148513 0.029739 0.029741 0.003175 0.003175
91.866528 RKL 0.153203 0.030231 0.030233 0.003121 0.003121
92.022941 RKL 0.157970 0.030715 0.030717 0.003064 0.003064
92.179353 RKL 0.162812 0.031190 0.031191 0.003002 0.003002
92.335766 RKL 0.167727 0.031654 0.031656 0.002937 0.002937
92.492179 RKL 0.172714 0.032108 0.032110 0.002868 0.002868
92.648592 RKL 0.177771 0.032551 0.032553 0.002796 0.002796
92.805005 RKL 0.182897 0.032982 0.032984 0.002720 0.002720
92.961418 RKL 0.188089 0.033402 0.033404 0.002641 0.002641
93.117831 RKL 0.193345 0.033808 0.033811 0.002559 0.002559
93.274244 RKL 0.198665 0.034202 0.034204 0.002473 0.002473
93.430657 RKL 0.204045 0.034582 0.034584 0.002384 0.002384
93.587070 RKL 0.209483 0.034948 0.034950 0.002293 0.002293
93.743483 RKL 0.214977 0.035299 0.035301 0.002198 0.002198
93.899896 RKL 0.220525 0.035635 0.035638 0.002101 0.002101
94.056309 RKL 0.226125 0.035956 0.035958 0.002001 0.002001
94.212722 RKL 0.231773 0.036261 0.036264 0.001899 0.001899
94.369135 RKL 0.237468 0.036550 0.036553 0.001795 0.001795
94.525547 RKL 0.243207 0.036822 0.036825 0.001688 0.001688
94.681960 RKL 0.248987 0.037078 0.037081 0.001580 0.001580
94.838373 RKL 0.254806 0.037316 0.037319 0.001469 0.001469
94.994786 RKL 0.260660 0.037537 0.037540 0.001357 0.001357
95.151199 RKL 0.266548 0.037741 0.037744 0.001244 0.001244
95.307612 RKL 0.272467 0.037926 0.037929 0.001129 0.001129
95.464025 RKL 0.278413 0.038094 0.038097 0.001013 0.001013
95.620438 RKL 0.284383 0.038243 0.038246 0.000896 0.000896
95.776851 RKL 0.290376 0.038374 0.038377 0.000778 0.000778
95.933264 RKL 0.296388 0.038486 0.038490 0.000660 0.000660
96.089677 RKL 0.302416 0.038580 0.038583 0.000541 0.000541
96.246090 RKL 0.308457 0.038656 0.038659 0.000422 0.000422
96.402503 RKL 0.314508 0.038712 0.038715 0.000302 0.000302
96.558916 RKL 0.320567 0.038750 0.038753 0.000183 0.000183
96.715328 RKL 0.326630 0.038769 0.038772 0.000064 0.000064
96.871741 RKL 0.332695 0.038773 0.038774 -0.000020 -0.000020
97.028154 RKL 0.338759 0.038766 0.038767 -0.000062 -0.000062
97.184567 RKL 0.344822 0.038753 0.038754 -0.000105 -0.000105
97.340980 RKL 0.350882 0.038734 0.038735 -0.000147 -0.000147
97.497393 RKL 0.356939 0.038707 0.038708 -0.000188 -0.000188
97.653806 RKL 0.362991 0.038675 0.038676 -0.000230 -0.000230
97.810219 RKL 0.369037 0.038636 0.038637 -0.000271 -0.000271
97.966632 RKL 0.375077 0.038590 0.038591 -0.000311 -0.000311
98.123045 RKL 0.381109 0.038538 0.038539 -0.000352 -0.000352
98.279458 RKL 0.387133 0.038480 0.038481 -0.000391 -0.000391
98.435871 RKL 0.393147 0.038416 0.038417 -0.000431 -0.000431
98.592284 RKL 0.399150 0.038345 0.038346 -0.000470 -0.000470
98.748697 RKL 0.405142 0.038269 0.038270 -0.000509 -0.000509
98.905109 RKL 0.411122 0.038186 0.038187 -0.000547 -0.000547
99.061522 RKL 0.417088 0.038098 0.038099 -0.000584 -0.000584
99.217935 RKL 0.423040 0.038003 0.038004 -0.000622 -0.000622
99.374348 RKL 0.428976 0.037903 0.037904 -0.000658 -0.000658
99.530761 RKL 0.434897 0.037798 0.037798 -0.000695 -0.000695
99.687174 RKL 0.440800 0.037686 0.037687 -0.000730 -0.000730
99.843587 RKL 0.446686 0.037569 0.037570 -0.000766 -0.000766
100.000000 RKL 0.452553 0.037447 0.037448 -0.000800 -0.000800
100.156413 RKL 0.458400 0.037319 0.037320 -0.000834 -0.000834
100.312826 RKL 0.464227 0.037186 0.037187 -0.000868 -0.000868
100.469239 RKL 0.470033 0.037047 0.037048 -0.000901 -0.000901
100.625652 RKL 0.475817 0.036904 0.036905 -0.000933 -0.000933
100.782065 RKL 0.481578 0.036756 0.036756 -0.000965 -0.000965
100.938478 RKL 0.487315 0.036602 0.036603 -0.000996 -0.000996
101.094891 RKL 0.493028 0.036444 0.036445 -0.001027 -0.001027
101.251303 RKL 0.498715 0.036281 0.036282 -0.001057 -0.001057
101.407716 RKL 0.504377 0.036114 0.036114 -0.001086 -0.001086
101.564129 RKL 0.510013 0.035941 0.035942 -0.001115 -0.001115
101.720542 RKL 0.515621 0.035765 0.035766 -0.001143 -0.001143
101.876955 RKL 0.521201 0.035584 0.035585 -0.001170 -0.001170
102.033368 RKL 0.526752 0.035399 0.035400 -0.001197 -0.001197
102.189781 RKL 0.532275 0.035210 0.035210 -0.001223 -0.001223
102.346194 RKL 0.537767 0.035016 0.035017 -0.001248 -0.001248
102.502607 RKL 0.543229 0.034819 0.034820 -0.001273 -0.001273
102.659020 RKL 0.548659 0.034618 0.034619 -0.001297 -0.001297
102.815433 RKL 0.554058 0.034413 0.034414 -0.001321 -0.001321
102.971846 RKL 0.559425 0.034205 0.034206 -0.001344 -0.001344
103.128259 RKL 0.564758 0.033993 0.033994 -0.001366 -0.001366
103.284672 RKL 0.570058 0.033778 0.033778 -0.001387 -0.001387
103.441084 RKL 0.575325 0.033559 0.033560 -0.001408 -0.001408
103.597497 RKL 0.580557 0.033337 0.033338 -0.001428 -0.001428
103.753910 RKL 0.585753 0.033112 0.033113 -0.001448 -0.001448
103.910323 RKL 0.590915 0.032884 0.032885 -0.001467 -0.001467
104.066736 RKL 0.596041 0.032654 0.032654 -0.001485 -0.001485
104.223149 RKL 0.601130 0.032420 0.032420 -0.001502 -0.001502
104.379562 RKL 0.606182 0.032184 0.032184 -0.001519 -0.001519
104.535975 RKL 0.611198 0.031945 0.031945 -0.001535 -0.001535
104.692388 RKL 0.616175 0.031703 0.031704 -0.001551 -0.001551
104.848801 RKL 0.621115 0.031460 0.031460 -0.001566 -0.001566
105.005214 RKL 0.626017 0.031214 0.031214 -0.001580 -0.001580
105.161627 RKL 0.630880 0.030966 0.030966 -0.001593 -0.001593
105.318040 RKL 0.635704 0.030715 0.030716 -0.001606 -0.001606
105.474453 RKL 0.640488 0.030463 0.030464 -0.001618 -0.001618
105.630865 RKL 0.645233 0.030209 0.030210 -0.001630 -0.001630
105.787278 RKL 0.649939 0.029953 0.029954 -0.001641 -0.001641
105.943691 RKL 0.654604 0.029696 0.029696 -0.001651 -0.001651
106.100104 RKL 0.659228 0.029437 0.029437 -0.001661 -0.001661
106.256517 RKL 0.663812 0.029177 0.029177 -0.001670 -0.001670
106.412930 RKL 0.668355 0.028915 0.028915 -0.001678 -0.001678
106.569343 RKL 0.672858 0.028652 0.028652 -0.001686 -0.001686
106.725756 RKL 0.677318 0.028387 0.028387 -0.001693 -0.001693
106.882169 RKL 0.681738 0.028122 0.028122 -0.001700 -0.001700
107.038582 RKL 0.686116 0.027856 0.027856 -0.001706 -0.001706
107.194995 RKL 0.690452 0.027588 0.027588 -0.001711 -0.001711
107.351408 RKL 0.694746 0.027320 0.027320 -0.001716 -0.001716
107.507821 RKL 0.698998 0.027051 0.027052 -0.001721 -0.001721
107.664234 RKL 0.703208 0.026782 0.026782 -0.001724 -0.001724
107.820647 RKL 0.707376 0.026512 0.026512 -0.001728 -0.001728
107.977059 RKL 0.711502 0.026242 0.026242 -0.001730 -0.001730
108.133472 RKL 0.715585 0.025971 0.025971 -0.001732 -0.001732
108.289885 RKL 0.719626 0.025700 0.025700 -0.001734 -0.001734
108.446298 RKL 0.723625 0.025428 0.025428 -0.001735 -0.001735
108.602711 RKL 0.727581 0.025157 0.025157 -0.001736 -0.001736
108.759124 RKL 0.731495 0.024886 0.024886 -0.001736 -0.001736
108.915537 RKL 0.735366 0.024614 0.024614 -0.001735 -0.001735
109.071950 RKL 0.739195 0.024343 0.024343 -0.001734 -0.001734
109.228363 RKL 0.742981 0.024072 0.024072 -0.001733 -0.001733
109.384776 RKL 0.746725 0.023801 0.023801 -0.001731 -0.001731
109.541189 RKL 0.750426 0.023530 0.023530 -0.001729 -0.001729
109.697602 RKL 0.754086 0.023260 0.023260 -0.001726 -0.001726
109.854015 RKL 0.757703 0.022990 0.022990 -0.001723 -0.001723


==> gamma_uvm_digital960_20step.txt <==
Spot Scheme Price Delta Deltan Gamma Gamman
90.145985 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
90.302398 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
90.458811 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
90.615224 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
90.771637 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
90.928050 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
91.084463 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
91.240876 RKL 0.000000 0.000000 0.000000 0.000001 0.000001
91.397289 RKL 0.000000 0.000000 0.000000 0.000001 0.000001
91.553702 RKL 0.000000 0.000001 0.000001 0.000002 0.000002
91.710115 RKL 0.000000 0.000001 0.000001 0.000003 0.000003
91.866528 RKL 0.000000 0.000002 0.000002 0.000005 0.000005
92.022941 RKL 0.000001 0.000003 0.000003 0.000008 0.000008
92.179353 RKL 0.000001 0.000004 0.000004 0.000013 0.000013
92.335766 RKL 0.000002 0.000007 0.000006 0.000019 0.000019
92.492179 RKL 0.000003 0.000011 0.000010 0.000030 0.000030
92.648592 RKL 0.000005 0.000016 0.000016 0.000045 0.000045
92.805005 RKL 0.000009 0.000025 0.000024 0.000067 0.000067
92.961418 RKL 0.000013 0.000038 0.000037 0.000100 0.000100
93.117831 RKL 0.000021 0.000058 0.000056 0.000146 0.000146
93.274244 RKL 0.000031 0.000086 0.000083 0.000211 0.000211
93.430657 RKL 0.000047 0.000126 0.000122 0.000302 0.000302
93.587070 RKL 0.000071 0.000183 0.000178 0.000428 0.000428
93.743483 RKL 0.000105 0.000263 0.000257 0.000598 0.000598
93.899896 RKL 0.000153 0.000375 0.000367 0.000828 0.000828
94.056309 RKL 0.000222 0.000528 0.000517 0.001133 0.001133
94.212722 RKL 0.000318 0.000736 0.000723 0.001533 0.001533
94.369135 RKL 0.000452 0.001017 0.001000 0.002053 0.002053
94.525547 RKL 0.000636 0.001390 0.001368 0.002718 0.002718
94.681960 RKL 0.000887 0.001881 0.001854 0.003559 0.003559
94.838373 RKL 0.001225 0.002520 0.002486 0.004609 0.004609
94.994786 RKL 0.001675 0.003342 0.003301 0.005903 0.005903
95.151199 RKL 0.002270 0.004388 0.004339 0.007478 0.007478
95.307612 RKL 0.003048 0.005706 0.005648 0.009369 0.009369
95.464025 RKL 0.004055 0.007346 0.007278 0.011603 0.011603
95.620438 RKL 0.005346 0.009365 0.009287 0.014208 0.014208
95.776851 RKL 0.006985 0.011822 0.011733 0.017206 0.017206
95.933264 RKL 0.009044 0.014778 0.014680 0.020602 0.020602
96.089677 RKL 0.011608 0.018295 0.018188 0.024368 0.024368
96.246090 RKL 0.014767 0.022428 0.022312 0.028477 0.028477
96.402503 RKL 0.018624 0.027229 0.027107 0.032910 0.032910
96.558916 RKL 0.023285 0.032742 0.032618 0.037587 0.037587
96.715328 RKL 0.028866 0.038993 0.038870 0.042338 0.042338
96.871741 RKL 0.035483 0.045984 0.045862 0.047058 0.047058
97.028154 RKL 0.043251 0.053710 0.053595 0.051732 0.051732
97.184567 RKL 0.052285 0.062147 0.062049 0.056145 0.056145
97.340980 RKL 0.062692 0.071221 0.071143 0.059886 0.059886
97.497393 RKL 0.074565 0.080823 0.080759 0.062885 0.062885
97.653806 RKL 0.087976 0.090851 0.090811 0.065341 0.065341
97.810219 RKL 0.102985 0.101189 0.101193 0.066855 0.066855
97.966632 RKL 0.119631 0.111635 0.111674 0.066703 0.066703
98.123045 RKL 0.137908 0.121950 0.122006 0.065199 0.065199
98.279458 RKL 0.157780 0.131981 0.132073 0.063065 0.063065
98.435871 RKL 0.179195 0.141571 0.141724 0.059558 0.059558
98.592284 RKL 0.202067 0.150429 0.150613 0.053709 0.053709
98.748697 RKL 0.226253 0.158280 0.158461 0.046678 0.046678
98.905109 RKL 0.251581 0.165037 0.165251 0.039725 0.039725
99.061522 RKL 0.277881 0.170611 0.170881 0.031542 0.031542
99.217935 RKL 0.304953 0.174735 0.175006 0.021192 0.021192
99.374348 RKL 0.332543 0.177236 0.177472 0.010790 0.010790
99.530761 RKL 0.360397 0.178217 0.178340 0.001745 0.001745
99.687174 RKL 0.388293 0.178120 0.178214 -0.002976 -0.002976
99.843587 RKL 0.416117 0.177375 0.177472 -0.006558 -0.006558
100.000000 RKL 0.443781 0.176058 0.176154 -0.010275 -0.010275
100.156413 RKL 0.471193 0.174163 0.174247 -0.013960 -0.013960
100.312826 RKL 0.498263 0.171726 0.171800 -0.017200 -0.017200
100.469239 RKL 0.524913 0.168815 0.168885 -0.020027 -0.020027
100.625652 RKL 0.551073 0.165471 0.165539 -0.022720 -0.022720
100.782065 RKL 0.576677 0.161716 0.161780 -0.025306 -0.025306
100.938478 RKL 0.601662 0.157565 0.157626 -0.027770 -0.027770
101.094891 RKL 0.625967 0.153036 0.153090 -0.030139 -0.030139
101.251303 RKL 0.649535 0.148158 0.148200 -0.032230 -0.032230
101.407716 RKL 0.672315 0.142992 0.143022 -0.033830 -0.033830
101.564129 RKL 0.694267 0.137609 0.137633 -0.035001 -0.035001
101.720542 RKL 0.715362 0.132061 0.132082 -0.035936 -0.035936
101.876955 RKL 0.735579 0.126379 0.126395 -0.036723 -0.036723
102.033368 RKL 0.754897 0.120585 0.120597 -0.037362 -0.037362
102.189781 RKL 0.773301 0.114705 0.114710 -0.037817 -0.037817
102.346194 RKL 0.790780 0.108777 0.108772 -0.037986 -0.037986
102.502607 RKL 0.807329 0.102850 0.102838 -0.037798 -0.037798
102.659020 RKL 0.822954 0.096976 0.096959 -0.037309 -0.037309
102.815433 RKL 0.837666 0.091193 0.091173 -0.036643 -0.036643
102.971846 RKL 0.851482 0.085521 0.085499 -0.035883 -0.035883
103.128259 RKL 0.864419 0.079974 0.079949 -0.035044 -0.035044
103.284672 RKL 0.876499 0.074567 0.074538 -0.034093 -0.034093
103.441084 RKL 0.887746 0.069321 0.069288 -0.032988 -0.032988
103.597497 RKL 0.898185 0.064260 0.064224 -0.031716 -0.031716
103.753910 RKL 0.907848 0.059409 0.059371 -0.030319 -0.030319
103.910323 RKL 0.916769 0.054781 0.054742 -0.028863 -0.028863
104.066736 RKL 0.924985 0.050380 0.050342 -0.027404 -0.027404
104.223149 RKL 0.932530 0.046207 0.046169 -0.025957 -0.025957
104.379562 RKL 0.939439 0.042260 0.042222 -0.024511 -0.024511
104.535975 RKL 0.945750 0.038541 0.038502 -0.023047 -0.023047
104.692388 RKL 0.951496 0.035052 0.035013 -0.021563 -0.021563
104.848801 RKL 0.956715 0.031795 0.031757 -0.020081 -0.020081
105.005214 RKL 0.961442 0.028768 0.028731 -0.018631 -0.018631
105.161627 RKL 0.965714 0.025962 0.025928 -0.017239 -0.017239
105.318040 RKL 0.969564 0.023370 0.023337 -0.015914 -0.015914
105.474453 RKL 0.973025 0.020979 0.020948 -0.014653 -0.014653
105.630865 RKL 0.976127 0.018782 0.018751 -0.013445 -0.013445
105.787278 RKL 0.978900 0.016769 0.016741 -0.012286 -0.012286
105.943691 RKL 0.981373 0.014934 0.014907 -0.011182 -0.011182
106.100104 RKL 0.983572 0.013266 0.013241 -0.010141 -0.010141
106.256517 RKL 0.985523 0.011756 0.011733 -0.009171 -0.009171
106.412930 RKL 0.987249 0.010392 0.010370 -0.008275 -0.008275
106.569343 RKL 0.988773 0.009162 0.009142 -0.007449 -0.007449
106.725756 RKL 0.990115 0.008056 0.008038 -0.006685 -0.006685
106.882169 RKL 0.991294 0.007066 0.007049 -0.005980 -0.005980
107.038582 RKL 0.992326 0.006181 0.006166 -0.005330 -0.005330
107.194995 RKL 0.993227 0.005394 0.005380 -0.004734 -0.004734
107.351408 RKL 0.994013 0.004696 0.004683 -0.004193 -0.004193
107.507821 RKL 0.994697 0.004078 0.004067 -0.003705 -0.003705
107.664234 RKL 0.995289 0.003533 0.003523 -0.003266 -0.003266
107.820647 RKL 0.995802 0.003053 0.003044 -0.002872 -0.002872
107.977059 RKL 0.996244 0.002632 0.002624 -0.002518 -0.002518
108.133472 RKL 0.996625 0.002263 0.002255 -0.002201 -0.002201
108.289885 RKL 0.996952 0.001941 0.001934 -0.001917 -0.001917
108.446298 RKL 0.997232 0.001661 0.001655 -0.001665 -0.001665
108.602711 RKL 0.997472 0.001417 0.001412 -0.001443 -0.001443
108.759124 RKL 0.997676 0.001207 0.001203 -0.001247 -0.001247
108.915537 RKL 0.997849 0.001026 0.001022 -0.001075 -0.001075
109.071950 RKL 0.997996 0.000869 0.000866 -0.000925 -0.000925
109.228363 RKL 0.998121 0.000735 0.000732 -0.000794 -0.000794
109.384776 RKL 0.998226 0.000620 0.000617 -0.000679 -0.000679
109.541189 RKL 0.998315 0.000521 0.000519 -0.000579 -0.000579
109.697602 RKL 0.998389 0.000437 0.000436 -0.000492 -0.000492
109.854015 RKL 0.998452 0.000366 0.000365 -0.000418 -0.000418


==> gamma_uvm_digital960_20step_e20.txt <==
Spot Scheme Price Delta Deltan Gamma Gamman
90.145985 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
90.302398 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
90.458811 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
90.615224 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
90.771637 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
90.928050 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
91.084463 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
91.240876 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
91.397289 RKL 0.000000 0.000000 0.000000 0.000001 0.000001
91.553702 RKL 0.000000 0.000000 0.000000 0.000001 0.000001
91.710115 RKL 0.000000 0.000001 0.000001 0.000002 0.000002
91.866528 RKL 0.000000 0.000001 0.000001 0.000003 0.000003
92.022941 RKL 0.000000 0.000002 0.000002 0.000005 0.000005
92.179353 RKL 0.000001 0.000003 0.000002 0.000008 0.000008
92.335766 RKL 0.000001 0.000004 0.000004 0.000012 0.000012
92.492179 RKL 0.000002 0.000006 0.000006 0.000018 0.000018
92.648592 RKL 0.000003 0.000010 0.000010 0.000028 0.000028
92.805005 RKL 0.000005 0.000016 0.000015 0.000042 0.000042
92.961418 RKL 0.000008 0.000024 0.000023 0.000063 0.000063
93.117831 RKL 0.000013 0.000036 0.000035 0.000092 0.000092
93.274244 RKL 0.000019 0.000054 0.000052 0.000135 0.000135
93.430657 RKL 0.000029 0.000079 0.000077 0.000194 0.000194
93.587070 RKL 0.000044 0.000116 0.000113 0.000277 0.000277
93.743483 RKL 0.000066 0.000168 0.000164 0.000391 0.000391
93.899896 RKL 0.000097 0.000242 0.000236 0.000546 0.000546
94.056309 RKL 0.000141 0.000343 0.000336 0.000754 0.000754
94.212722 RKL 0.000204 0.000483 0.000473 0.001031 0.001031
94.369135 RKL 0.000292 0.000672 0.000660 0.001394 0.001394
94.525547 RKL 0.000415 0.000927 0.000912 0.001864 0.001864
94.681960 RKL 0.000582 0.001266 0.001246 0.002467 0.002467
94.838373 RKL 0.000811 0.001712 0.001687 0.003229 0.003229
94.994786 RKL 0.001118 0.002291 0.002261 0.004182 0.004182
95.151199 RKL 0.001527 0.003037 0.003000 0.005357 0.005357
95.307612 RKL 0.002068 0.003987 0.003942 0.006788 0.006788
95.464025 RKL 0.002775 0.005183 0.005130 0.008508 0.008508
95.620438 RKL 0.003689 0.006674 0.006612 0.010548 0.010548
95.776851 RKL 0.004862 0.008510 0.008438 0.012932 0.012932
95.933264 RKL 0.006352 0.010748 0.010666 0.015680 0.015680
96.089677 RKL 0.008224 0.013444 0.013353 0.018799 0.018799
96.246090 RKL 0.010557 0.016657 0.016557 0.022286 0.022286
96.402503 RKL 0.013435 0.020443 0.020335 0.026118 0.026118
96.558916 RKL 0.016952 0.024852 0.024737 0.030256 0.030256
96.715328 RKL 0.021209 0.029927 0.029808 0.034639 0.034639
96.871741 RKL 0.026314 0.035700 0.035580 0.039185 0.039185
97.028154 RKL 0.032377 0.042189 0.042071 0.043788 0.043788
97.184567 RKL 0.039512 0.049393 0.049280 0.048322 0.048322
97.340980 RKL 0.047829 0.057289 0.057186 0.052644 0.052644
97.497393 RKL 0.057433 0.065832 0.065743 0.056593 0.056593
97.653806 RKL 0.068423 0.074951 0.074880 0.060004 0.060004
97.810219 RKL 0.080880 0.084547 0.084500 0.062704 0.062704
97.966632 RKL 0.094871 0.094498 0.094477 0.064532 0.064532
98.123045 RKL 0.110441 0.104655 0.104663 0.065337 0.065337
98.279458 RKL 0.127610 0.114847 0.114889 0.064993 0.064993
98.435871 RKL 0.146368 0.124889 0.124964 0.063404 0.063404
98.592284 RKL 0.166678 0.134580 0.134689 0.060513 0.060513
98.748697 RKL 0.188469 0.143716 0.143859 0.056306 0.056306
98.905109 RKL 0.211636 0.152093 0.152268 0.050816 0.050816
99.061522 RKL 0.236047 0.159519 0.159721 0.044127 0.044127
99.217935 RKL 0.261538 0.165814 0.166039 0.036365 0.036365
99.374348 RKL 0.287918 0.170824 0.171068 0.027705 0.027705
99.530761 RKL 0.314976 0.174426 0.174682 0.018354 0.018354
99.687174 RKL 0.342483 0.176531 0.176767 0.008552 0.008552
99.843587 RKL 0.370199 0.177159 0.177252 -0.000522 -0.000522
100.000000 RKL 0.397903 0.176798 0.176890 -0.004087 -0.004087
100.156413 RKL 0.425506 0.175885 0.175974 -0.007595 -0.007595
100.312826 RKL 0.452924 0.174429 0.174515 -0.011014 -0.011014
100.469239 RKL 0.480072 0.172448 0.172531 -0.014315 -0.014315
100.625652 RKL 0.506871 0.169963 0.170040 -0.017468 -0.017468
100.782065 RKL 0.533241 0.166997 0.167070 -0.020448 -0.020448
100.938478 RKL 0.559112 0.163581 0.163648 -0.023231 -0.023231
101.094891 RKL 0.584414 0.159747 0.159808 -0.025798 -0.025798
101.251303 RKL 0.609085 0.155530 0.155584 -0.028130 -0.028130
101.407716 RKL 0.633067 0.150966 0.151014 -0.030216 -0.030216
101.564129 RKL 0.656311 0.146097 0.146138 -0.032044 -0.032044
101.720542 RKL 0.678770 0.140963 0.140997 -0.033608 -0.033608
101.876955 RKL 0.700408 0.135605 0.135632 -0.034905 -0.034905
102.033368 RKL 0.721191 0.130065 0.130085 -0.035937 -0.035937
102.189781 RKL 0.741095 0.124384 0.124397 -0.036705 -0.036705
102.346194 RKL 0.760102 0.118602 0.118609 -0.037217 -0.037217
102.502607 RKL 0.778197 0.112760 0.112761 -0.037482 -0.037482
102.659020 RKL 0.795376 0.106895 0.106890 -0.037512 -0.037512
102.815433 RKL 0.811637 0.101043 0.101033 -0.037319 -0.037319
102.971846 RKL 0.826985 0.095237 0.095222 -0.036920 -0.036920
103.128259 RKL 0.841429 0.089509 0.089489 -0.036331 -0.036331
103.284672 RKL 0.854985 0.083885 0.083862 -0.035570 -0.035570
103.441084 RKL 0.867671 0.078393 0.078366 -0.034656 -0.034656
103.597497 RKL 0.879509 0.073055 0.073024 -0.033607 -0.033607
103.753910 RKL 0.890524 0.067889 0.067856 -0.032444 -0.032444
103.910323 RKL 0.900746 0.062913 0.062878 -0.031184 -0.031184
104.066736 RKL 0.910205 0.058140 0.058104 -0.029846 -0.029846
104.223149 RKL 0.918934 0.053581 0.053544 -0.028448 -0.028448
104.379562 RKL 0.926967 0.049244 0.049206 -0.027008 -0.027008
104.535975 RKL 0.934339 0.045135 0.045096 -0.025540 -0.025540
104.692388 RKL 0.941086 0.041256 0.041217 -0.024060 -0.024060
104.848801 RKL 0.947245 0.037608 0.037570 -0.022581 -0.022581
105.005214 RKL 0.952851 0.034191 0.034153 -0.021116 -0.021116
105.161627 RKL 0.957940 0.031001 0.030964 -0.019675 -0.019675
105.318040 RKL 0.962549 0.028033 0.027998 -0.018268 -0.018268
105.474453 RKL 0.966710 0.025283 0.025248 -0.016903 -0.016903
105.630865 RKL 0.970458 0.022742 0.022709 -0.015586 -0.015586
105.787278 RKL 0.973824 0.020403 0.020371 -0.014325 -0.014325
105.943691 RKL 0.976840 0.018256 0.018226 -0.013122 -0.013122
106.100104 RKL 0.979535 0.016293 0.016265 -0.011981 -0.011981
106.256517 RKL 0.981937 0.014503 0.014477 -0.010904 -0.010904
106.412930 RKL 0.984072 0.012877 0.012852 -0.009893 -0.009893
106.569343 RKL 0.985965 0.011403 0.011380 -0.008947 -0.008947
106.725756 RKL 0.987640 0.010073 0.010052 -0.008067 -0.008067
106.882169 RKL 0.989116 0.008875 0.008855 -0.007251 -0.007251
107.038582 RKL 0.990416 0.007800 0.007782 -0.006498 -0.006498
107.194995 RKL 0.991556 0.006837 0.006821 -0.005806 -0.005806
107.351408 RKL 0.992555 0.005979 0.005964 -0.005172 -0.005172
107.507821 RKL 0.993427 0.005215 0.005201 -0.004595 -0.004595
107.664234 RKL 0.994186 0.004537 0.004525 -0.004069 -0.004069
107.820647 RKL 0.994846 0.003938 0.003927 -0.003594 -0.003594
107.977059 RKL 0.995418 0.003409 0.003399 -0.003165 -0.003165
108.133472 RKL 0.995913 0.002945 0.002936 -0.002779 -0.002779
108.289885 RKL 0.996339 0.002537 0.002529 -0.002434 -0.002434
108.446298 RKL 0.996706 0.002180 0.002173 -0.002126 -0.002126
108.602711 RKL 0.997021 0.001869 0.001863 -0.001851 -0.001851
108.759124 RKL 0.997291 0.001599 0.001593 -0.001608 -0.001608
108.915537 RKL 0.997521 0.001364 0.001359 -0.001393 -0.001393
109.071950 RKL 0.997718 0.001161 0.001157 -0.001203 -0.001203
109.228363 RKL 0.997885 0.000986 0.000982 -0.001037 -0.001037
109.384776 RKL 0.998026 0.000835 0.000832 -0.000891 -0.000891
109.541189 RKL 0.998146 0.000706 0.000703 -0.000763 -0.000763
109.697602 RKL 0.998247 0.000595 0.000593 -0.000653 -0.000653
109.854015 RKL 0.998332 0.000501 0.000498 -0.000556 -0.000556


==> gamma_uvm_digital960_40step.txt <==
Spot Scheme Price Delta Deltan Gamma Gamman
90.145985 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
90.302398 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
90.458811 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
90.615224 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
90.771637 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
90.928050 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
91.084463 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
91.240876 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
91.397289 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
91.553702 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
91.710115 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
91.866528 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
92.022941 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
92.179353 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
92.335766 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
92.492179 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
92.648592 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
92.805005 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
92.961418 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
93.117831 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
93.274244 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
93.430657 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
93.587070 RKL 0.000000 0.000000 0.000000 0.000001 0.000001
93.743483 RKL 0.000000 0.000000 0.000000 0.000002 0.000002
93.899896 RKL 0.000000 0.000001 0.000001 0.000003 0.000003
94.056309 RKL 0.000000 0.000001 0.000001 0.000006 0.000006
94.212722 RKL 0.000001 0.000003 0.000003 0.000012 0.000012
94.369135 RKL 0.000001 0.000006 0.000005 0.000023 0.000023
94.525547 RKL 0.000002 0.000011 0.000010 0.000044 0.000044
94.681960 RKL 0.000005 0.000020 0.000019 0.000079 0.000079
94.838373 RKL 0.000009 0.000037 0.000035 0.000139 0.000139
94.994786 RKL 0.000016 0.000067 0.000063 0.000239 0.000239
95.151199 RKL 0.000030 0.000117 0.000110 0.000402 0.000402
95.307612 RKL 0.000053 0.000200 0.000190 0.000660 0.000660
95.464025 RKL 0.000092 0.000335 0.000319 0.001060 0.001060
95.620438 RKL 0.000158 0.000549 0.000525 0.001672 0.001672
95.776851 RKL 0.000264 0.000881 0.000847 0.002580 0.002580
95.933264 RKL 0.000433 0.001386 0.001339 0.003879 0.003879
96.089677 RKL 0.000698 0.002135 0.002068 0.005694 0.005694
96.246090 RKL 0.001101 0.003225 0.003133 0.008243 0.008243
96.402503 RKL 0.001706 0.004789 0.004671 0.011763 0.011763
96.558916 RKL 0.002599 0.006983 0.006839 0.016286 0.016286
96.715328 RKL 0.003891 0.009961 0.009776 0.021797 0.021797
96.871741 RKL 0.005716 0.013927 0.013679 0.028911 0.028911
97.028154 RKL 0.008248 0.019194 0.018912 0.038433 0.038433
97.184567 RKL 0.011720 0.026051 0.025789 0.049244 0.049244
97.340980 RKL 0.016397 0.034537 0.034228 0.059266 0.059266
97.497393 RKL 0.022524 0.044732 0.044256 0.071101 0.071101
97.653806 RKL 0.030390 0.057283 0.056836 0.089379 0.089379
97.810219 RKL 0.040443 0.072603 0.072514 0.106511 0.106511
97.966632 RKL 0.053102 0.089530 0.089408 0.109925 0.109925
98.123045 RKL 0.068451 0.107088 0.106335 0.114589 0.114589
98.279458 RKL 0.086602 0.127270 0.126817 0.143466 0.143466
98.435871 RKL 0.108264 0.151067 0.152094 0.160824 0.160824
98.592284 RKL 0.133860 0.173141 0.173889 0.121435 0.121435
98.748697 RKL 0.162427 0.189892 0.188529 0.092746 0.092746
98.905109 RKL 0.193263 0.208486 0.208058 0.145013 0.145013
99.061522 RKL 0.227647 0.232452 0.235608 0.161433 0.161433
99.217935 RKL 0.265980 0.248235 0.249591 0.040374 0.040374
99.374348 RKL 0.305301 0.250481 0.250487 -0.011646 -0.011646
99.530761 RKL 0.344337 0.248643 0.248296 -0.011868 -0.011868
99.687174 RKL 0.383083 0.247825 0.246701 0.001412 0.001412
99.843587 RKL 0.421863 0.251418 0.253160 0.044530 0.044530
100.000000 RKL 0.461733 0.253157 0.254453 -0.022292 -0.022292
100.156413 RKL 0.501057 0.245784 0.245945 -0.071989 -0.071989
100.312826 RKL 0.538620 0.234039 0.233250 -0.078181 -0.078181
100.469239 RKL 0.574271 0.224180 0.223614 -0.047891 -0.047891
100.625652 RKL 0.608749 0.218385 0.218698 -0.026201 -0.026201
100.782065 RKL 0.642587 0.213348 0.213929 -0.038210 -0.038210
100.938478 RKL 0.675490 0.205629 0.206240 -0.060489 -0.060489
101.094891 RKL 0.706913 0.194334 0.194616 -0.083932 -0.083932
101.251303 RKL 0.736283 0.180362 0.180164 -0.094729 -0.094729
101.407716 RKL 0.763335 0.166140 0.165715 -0.087120 -0.087120
101.564129 RKL 0.788256 0.153790 0.153550 -0.070801 -0.070801
101.720542 RKL 0.811445 0.143436 0.143510 -0.061590 -0.061590
101.876955 RKL 0.833126 0.133582 0.133817 -0.064414 -0.064414
102.033368 RKL 0.853232 0.122800 0.122938 -0.073445 -0.073445
102.189781 RKL 0.871542 0.110900 0.110803 -0.078724 -0.078724
102.346194 RKL 0.887925 0.098876 0.098622 -0.075014 -0.075014
102.502607 RKL 0.902473 0.087905 0.087648 -0.065272 -0.065272
102.659020 RKL 0.915424 0.078466 0.078302 -0.055426 -0.055426
102.815433 RKL 0.927019 0.070289 0.070232 -0.049131 -0.049131
102.971846 RKL 0.937412 0.062773 0.062770 -0.046962 -0.046962
103.128259 RKL 0.946656 0.055438 0.055402 -0.046831 -0.046831
103.284672 RKL 0.954754 0.048222 0.048110 -0.045447 -0.045447
103.441084 RKL 0.961741 0.041446 0.041289 -0.041183 -0.041183
103.597497 RKL 0.967720 0.035478 0.035327 -0.035132 -0.035132
103.753910 RKL 0.972839 0.030436 0.030323 -0.029344 -0.029344
103.910323 RKL 0.977241 0.026183 0.026111 -0.025033 -0.025033
104.066736 RKL 0.981030 0.022483 0.022435 -0.022277 -0.022277
104.223149 RKL 0.984274 0.019144 0.019096 -0.020420 -0.020420
104.379562 RKL 0.987019 0.016093 0.016033 -0.018593 -0.018593
104.535975 RKL 0.989308 0.013364 0.013295 -0.016306 -0.016306
104.692388 RKL 0.991199 0.011018 0.010953 -0.013685 -0.013685
104.848801 RKL 0.992755 0.009074 0.009020 -0.011177 -0.011177
105.005214 RKL 0.994038 0.007485 0.007446 -0.009132 -0.009132
105.161627 RKL 0.995097 0.006175 0.006146 -0.007625 -0.007625
105.318040 RKL 0.995969 0.005069 0.005045 -0.006519 -0.006519
105.474453 RKL 0.996682 0.004120 0.004098 -0.005611 -0.005611
105.630865 RKL 0.997258 0.003310 0.003288 -0.004751 -0.004751
105.787278 RKL 0.997718 0.002633 0.002612 -0.003905 -0.003905
105.943691 RKL 0.998082 0.002083 0.002066 -0.003121 -0.003121
106.100104 RKL 0.998369 0.001647 0.001633 -0.002460 -0.002460
106.256517 RKL 0.998597 0.001302 0.001292 -0.001946 -0.001946
106.412930 RKL 0.998777 0.001028 0.001020 -0.001563 -0.001563
106.569343 RKL 0.998918 0.000806 0.000800 -0.001270 -0.001270
106.725756 RKL 0.999029 0.000626 0.000621 -0.001031 -0.001031
106.882169 RKL 0.999114 0.000481 0.000477 -0.000824 -0.000824
107.038582 RKL 0.999180 0.000366 0.000363 -0.000644 -0.000644
107.194995 RKL 0.999229 0.000278 0.000274 -0.000493 -0.000493
107.351408 RKL 0.999266 0.000210 0.000208 -0.000373 -0.000373
107.507821 RKL 0.999295 0.000159 0.000157 -0.000283 -0.000283
107.664234 RKL 0.999316 0.000119 0.000118 -0.000217 -0.000217
107.820647 RKL 0.999332 0.000089 0.000088 -0.000167 -0.000167
107.977059 RKL 0.999344 0.000066 0.000065 -0.000129 -0.000129
108.133472 RKL 0.999353 0.000049 0.000048 -0.000098 -0.000098
108.289885 RKL 0.999359 0.000035 0.000035 -0.000073 -0.000073
108.446298 RKL 0.999364 0.000025 0.000025 -0.000053 -0.000053
108.602711 RKL 0.999367 0.000018 0.000018 -0.000038 -0.000038
108.759124 RKL 0.999370 0.000013 0.000013 -0.000028 -0.000028
108.915537 RKL 0.999371 0.000009 0.000009 -0.000020 -0.000020
109.071950 RKL 0.999372 0.000007 0.000007 -0.000015 -0.000015
109.228363 RKL 0.999373 0.000005 0.000005 -0.000011 -0.000011
109.384776 RKL 0.999374 0.000003 0.000003 -0.000008 -0.000008
109.541189 RKL 0.999374 0.000002 0.000002 -0.000005 -0.000005
109.697602 RKL 0.999375 0.000002 0.000001 -0.000004 -0.000004
109.854015 RKL 0.999375 0.000001 0.000001 -0.000003 -0.000003


==> gamma_uvm_digital960_40step_e20.txt <==
Spot Scheme Price Delta Deltan Gamma Gamman
90.145985 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
90.302398 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
90.458811 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
90.615224 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
90.771637 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
90.928050 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
91.084463 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
91.240876 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
91.397289 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
91.553702 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
91.710115 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
91.866528 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
92.022941 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
92.179353 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
92.335766 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
92.492179 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
92.648592 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
92.805005 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
92.961418 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
93.117831 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
93.274244 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
93.430657 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
93.587070 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
93.743483 RKL 0.000000 0.000000 0.000000 0.000001 0.000001
93.899896 RKL 0.000000 0.000000 0.000000 0.000002 0.000002
94.056309 RKL 0.000000 0.000001 0.000001 0.000004 0.000004
94.212722 RKL 0.000000 0.000002 0.000001 0.000007 0.000007
94.369135 RKL 0.000001 0.000003 0.000003 0.000013 0.000013
94.525547 RKL 0.000001 0.000006 0.000005 0.000024 0.000024
94.681960 RKL 0.000003 0.000011 0.000010 0.000043 0.000043
94.838373 RKL 0.000005 0.000021 0.000019 0.000076 0.000076
94.994786 RKL 0.000009 0.000037 0.000034 0.000132 0.000132
95.151199 RKL 0.000016 0.000065 0.000061 0.000224 0.000224
95.307612 RKL 0.000029 0.000111 0.000105 0.000373 0.000373
95.464025 RKL 0.000051 0.000188 0.000179 0.000608 0.000608
95.620438 RKL 0.000088 0.000312 0.000297 0.000971 0.000971
95.776851 RKL 0.000149 0.000506 0.000485 0.001520 0.001520
95.933264 RKL 0.000246 0.000808 0.000777 0.002331 0.002331
96.089677 RKL 0.000401 0.001264 0.001221 0.003502 0.003502
96.246090 RKL 0.000642 0.001941 0.001881 0.005156 0.005156
96.402503 RKL 0.001008 0.002926 0.002846 0.007438 0.007438
96.558916 RKL 0.001557 0.004330 0.004224 0.010514 0.010514
96.715328 RKL 0.002363 0.006291 0.006155 0.014559 0.014559
96.871741 RKL 0.003525 0.008974 0.008805 0.019749 0.019749
97.028154 RKL 0.005170 0.012570 0.012364 0.026235 0.026235
97.184567 RKL 0.007457 0.017290 0.017047 0.034123 0.034123
97.340980 RKL 0.010579 0.023357 0.023078 0.043443 0.043443
97.497393 RKL 0.014764 0.030986 0.030678 0.054116 0.054116
97.653806 RKL 0.020272 0.040374 0.040047 0.065924 0.065924
97.810219 RKL 0.027394 0.051668 0.051335 0.078492 0.078492
97.966632 RKL 0.036436 0.064945 0.064625 0.091272 0.091272
98.123045 RKL 0.047710 0.080182 0.079897 0.103554 0.103554
98.279458 RKL 0.061518 0.097235 0.097009 0.114495 0.114495
98.435871 RKL 0.078128 0.115822 0.115679 0.123170 0.123170
98.592284 RKL 0.097750 0.135515 0.135478 0.128644 0.128644
98.748697 RKL 0.120520 0.155748 0.155834 0.130064 0.130064
98.905109 RKL 0.146472 0.175832 0.176053 0.126752 0.126752
99.061522 RKL 0.175525 0.194997 0.195353 0.118299 0.118299
99.217935 RKL 0.207472 0.212432 0.212916 0.104633 0.104633
99.374348 RKL 0.241979 0.227345 0.227939 0.086063 0.086063
99.530761 RKL 0.278592 0.239025 0.239701 0.063284 0.063284
99.687174 RKL 0.316753 0.246894 0.247619 0.037336 0.037336
99.843587 RKL 0.355827 0.250559 0.250984 0.009528 0.009528
100.000000 RKL 0.395134 0.250776 0.251036 -0.006755 -0.006755
100.156413 RKL 0.434276 0.248938 0.249189 -0.016742 -0.016742
100.312826 RKL 0.473008 0.245567 0.245804 -0.026361 -0.026361
100.469239 RKL 0.511096 0.240734 0.240953 -0.035441 -0.035441
100.625652 RKL 0.548316 0.234535 0.234732 -0.043827 -0.043827
100.782065 RKL 0.584464 0.227089 0.227261 -0.051387 -0.051387
100.938478 RKL 0.619355 0.218533 0.218679 -0.058014 -0.058014
101.094891 RKL 0.652827 0.209019 0.209138 -0.063632 -0.063632
101.251303 RKL 0.684742 0.198710 0.198801 -0.068188 -0.068188
101.407716 RKL 0.714989 0.187773 0.187835 -0.071662 -0.071662
101.564129 RKL 0.743482 0.176376 0.176412 -0.074060 -0.074060
101.720542 RKL 0.770164 0.164687 0.164696 -0.075413 -0.075413
101.876955 RKL 0.795000 0.152863 0.152848 -0.075775 -0.075775
102.033368 RKL 0.817983 0.141054 0.141018 -0.075218 -0.075218
102.189781 RKL 0.839126 0.129398 0.129342 -0.073831 -0.073831
102.346194 RKL 0.858462 0.118015 0.117944 -0.071713 -0.071713
102.502607 RKL 0.876044 0.107013 0.106928 -0.068972 -0.068972
102.659020 RKL 0.891938 0.096479 0.096384 -0.065717 -0.065717
102.815433 RKL 0.906225 0.086486 0.086383 -0.062060 -0.062060
102.971846 RKL 0.918994 0.077088 0.076980 -0.058106 -0.058106
103.128259 RKL 0.930340 0.068324 0.068213 -0.053958 -0.053958
103.284672 RKL 0.940367 0.060217 0.060106 -0.049710 -0.049710
103.441084 RKL 0.949178 0.052775 0.052665 -0.045443 -0.045443
103.597497 RKL 0.956877 0.045996 0.045890 -0.041233 -0.041233
103.753910 RKL 0.963567 0.039867 0.039765 -0.037141 -0.037141
103.910323 RKL 0.969348 0.034365 0.034268 -0.033217 -0.033217
104.066736 RKL 0.974317 0.029460 0.029369 -0.029502 -0.029502
104.223149 RKL 0.978564 0.025117 0.025033 -0.026023 -0.026023
104.379562 RKL 0.982174 0.021299 0.021222 -0.022801 -0.022801
104.535975 RKL 0.985227 0.017963 0.017893 -0.019847 -0.019847
104.692388 RKL 0.987793 0.015069 0.015006 -0.017164 -0.017164
104.848801 RKL 0.989940 0.012573 0.012517 -0.014749 -0.014749
105.005214 RKL 0.991727 0.010435 0.010385 -0.012594 -0.012594
105.161627 RKL 0.993205 0.008614 0.008570 -0.010688 -0.010688
105.318040 RKL 0.994421 0.007073 0.007035 -0.009014 -0.009014
105.474453 RKL 0.995417 0.005777 0.005744 -0.007556 -0.007556
105.630865 RKL 0.996228 0.004694 0.004665 -0.006297 -0.006297
105.787278 RKL 0.996886 0.003793 0.003769 -0.005215 -0.005215
105.943691 RKL 0.997415 0.003050 0.003029 -0.004294 -0.004294
106.100104 RKL 0.997839 0.002439 0.002422 -0.003515 -0.003515
106.256517 RKL 0.998178 0.001940 0.001926 -0.002861 -0.002861
106.412930 RKL 0.998446 0.001535 0.001523 -0.002315 -0.002315
106.569343 RKL 0.998658 0.001209 0.001199 -0.001862 -0.001862
106.725756 RKL 0.998824 0.000946 0.000938 -0.001490 -0.001490
106.882169 RKL 0.998954 0.000737 0.000731 -0.001185 -0.001185
107.038582 RKL 0.999055 0.000571 0.000566 -0.000937 -0.000937
107.194995 RKL 0.999133 0.000440 0.000436 -0.000737 -0.000737
107.351408 RKL 0.999193 0.000338 0.000334 -0.000576 -0.000576
107.507821 RKL 0.999239 0.000258 0.000255 -0.000448 -0.000448
107.664234 RKL 0.999273 0.000195 0.000193 -0.000346 -0.000346
107.820647 RKL 0.999300 0.000147 0.000146 -0.000266 -0.000266
107.977059 RKL 0.999320 0.000111 0.000109 -0.000204 -0.000204
108.133472 RKL 0.999334 0.000083 0.000082 -0.000155 -0.000155
108.289885 RKL 0.999345 0.000061 0.000061 -0.000117 -0.000117
108.446298 RKL 0.999354 0.000045 0.000045 -0.000088 -0.000088
108.602711 RKL 0.999360 0.000033 0.000033 -0.000066 -0.000066
108.759124 RKL 0.999364 0.000024 0.000024 -0.000049 -0.000049
108.915537 RKL 0.999367 0.000018 0.000017 -0.000036 -0.000036
109.071950 RKL 0.999369 0.000013 0.000013 -0.000027 -0.000027
109.228363 RKL 0.999371 0.000009 0.000009 -0.000019 -0.000019
109.384776 RKL 0.999372 0.000007 0.000006 -0.000014 -0.000014
109.541189 RKL 0.999373 0.000005 0.000005 -0.000010 -0.000010
109.697602 RKL 0.999374 0.000003 0.000003 -0.000007 -0.000007
109.854015 RKL 0.999374 0.000002 0.000002 -0.000005 -0.000005


==> gamma_uvm_digital960_4step.txt <==
Spot Scheme Price Delta Deltan Gamma Gamman
90.145985 RKL 0.004063 0.003446 0.003440 0.002552 0.002552
90.302398 RKL 0.004633 0.003865 0.003858 0.002805 0.002805
90.458811 RKL 0.005272 0.004325 0.004318 0.003075 0.003075
90.615224 RKL 0.005986 0.004828 0.004820 0.003361 0.003361
90.771637 RKL 0.006782 0.005378 0.005370 0.003665 0.003665
90.928050 RKL 0.007668 0.005976 0.005967 0.003986 0.003986
91.084463 RKL 0.008652 0.006626 0.006617 0.004323 0.004323
91.240876 RKL 0.009741 0.007330 0.007320 0.004676 0.004676
91.397289 RKL 0.010945 0.008090 0.008080 0.005044 0.005044
91.553702 RKL 0.012272 0.008909 0.008898 0.005427 0.005427
91.710115 RKL 0.013731 0.009789 0.009778 0.005824 0.005824
91.866528 RKL 0.015334 0.010732 0.010721 0.006233 0.006233
92.022941 RKL 0.017089 0.011739 0.011728 0.006652 0.006652
92.179353 RKL 0.019006 0.012813 0.012802 0.007080 0.007080
92.335766 RKL 0.021097 0.013955 0.013943 0.007516 0.007516
92.492179 RKL 0.023371 0.015165 0.015153 0.007957 0.007957
92.648592 RKL 0.025841 0.016444 0.016432 0.008400 0.008400
92.805005 RKL 0.028516 0.017792 0.017781 0.008843 0.008843
92.961418 RKL 0.031407 0.019210 0.019199 0.009284 0.009284
93.117831 RKL 0.034525 0.020696 0.020685 0.009719 0.009719
93.274244 RKL 0.037881 0.022250 0.022239 0.010146 0.010146
93.430657 RKL 0.041485 0.023869 0.023859 0.010562 0.010562
93.587070 RKL 0.045348 0.025553 0.025543 0.010962 0.010962
93.743483 RKL 0.049479 0.027297 0.027288 0.011344 0.011344
93.899896 RKL 0.053887 0.029100 0.029091 0.011705 0.011705
94.056309 RKL 0.058582 0.030957 0.030949 0.012040 0.012040
94.212722 RKL 0.063571 0.032864 0.032857 0.012347 0.012347
94.369135 RKL 0.068863 0.034817 0.034810 0.012622 0.012622
94.525547 RKL 0.074463 0.036810 0.036805 0.012863 0.012863
94.681960 RKL 0.080378 0.038837 0.038833 0.013064 0.013064
94.838373 RKL 0.086612 0.040893 0.040890 0.013225 0.013225
94.994786 RKL 0.093170 0.042971 0.042969 0.013341 0.013341
95.151199 RKL 0.100055 0.045063 0.045063 0.013411 0.013411
95.307612 RKL 0.107267 0.047163 0.047163 0.013432 0.013432
95.464025 RKL 0.114808 0.049261 0.049263 0.013401 0.013401
95.620438 RKL 0.122677 0.051351 0.051354 0.013318 0.013318
95.776851 RKL 0.130872 0.053423 0.053428 0.013180 0.013180
95.933264 RKL 0.139389 0.055469 0.055476 0.012988 0.012988
96.089677 RKL 0.148224 0.057481 0.057489 0.012739 0.012739
96.246090 RKL 0.157371 0.059450 0.059460 0.012434 0.012434
96.402503 RKL 0.166822 0.061367 0.061378 0.012074 0.012074
96.558916 RKL 0.176568 0.063223 0.063235 0.011658 0.011658
96.715328 RKL 0.186600 0.065009 0.065023 0.011188 0.011188
96.871741 RKL 0.196905 0.066718 0.066733 0.010665 0.010665
97.028154 RKL 0.207471 0.068342 0.068358 0.010091 0.010091
97.184567 RKL 0.218284 0.069871 0.069889 0.009469 0.009469
97.340980 RKL 0.229328 0.071300 0.071319 0.008800 0.008800
97.497393 RKL 0.240588 0.072621 0.072641 0.008089 0.008089
97.653806 RKL 0.252046 0.073828 0.073848 0.007339 0.007339
97.810219 RKL 0.263684 0.074914 0.074935 0.006553 0.006553
97.966632 RKL 0.275481 0.075875 0.075897 0.005735 0.005735
98.123045 RKL 0.287419 0.076706 0.076729 0.004890 0.004890
98.279458 RKL 0.299477 0.077403 0.077426 0.004022 0.004022
98.435871 RKL 0.311633 0.077963 0.077986 0.003136 0.003136
98.592284 RKL 0.323866 0.078383 0.078407 0.002236 0.002236
98.748697 RKL 0.336153 0.078662 0.078686 0.001328 0.001328
98.905109 RKL 0.348473 0.078798 0.078814 0.000417 0.000417
99.061522 RKL 0.360803 0.078817 0.078825 -0.000178 -0.000178
99.217935 RKL 0.373129 0.078763 0.078772 -0.000504 -0.000504
99.374348 RKL 0.385442 0.078659 0.078668 -0.000827 -0.000827
99.530761 RKL 0.397736 0.078505 0.078513 -0.001147 -0.001147
99.687174 RKL 0.410001 0.078301 0.078309 -0.001462 -0.001462
99.843587 RKL 0.422230 0.078048 0.078056 -0.001773 -0.001773
100.000000 RKL 0.434416 0.077747 0.077754 -0.002080 -0.002080
100.156413 RKL 0.446551 0.077398 0.077405 -0.002380 -0.002380
100.312826 RKL 0.458628 0.077002 0.077010 -0.002675 -0.002675
100.469239 RKL 0.470640 0.076561 0.076569 -0.002963 -0.002963
100.625652 RKL 0.482579 0.076076 0.076083 -0.003245 -0.003245
100.782065 RKL 0.494438 0.075547 0.075554 -0.003519 -0.003519
100.938478 RKL 0.506212 0.074976 0.074983 -0.003785 -0.003785
101.094891 RKL 0.517893 0.074364 0.074370 -0.004043 -0.004043
101.251303 RKL 0.529475 0.073712 0.073718 -0.004292 -0.004292
101.407716 RKL 0.540952 0.073022 0.073028 -0.004533 -0.004533
101.564129 RKL 0.552318 0.072295 0.072300 -0.004764 -0.004764
101.720542 RKL 0.563567 0.071532 0.071537 -0.004987 -0.004987
101.876955 RKL 0.574695 0.070735 0.070741 -0.005199 -0.005199
102.033368 RKL 0.585695 0.069906 0.069911 -0.005402 -0.005402
102.189781 RKL 0.596563 0.069046 0.069051 -0.005594 -0.005594
102.346194 RKL 0.607295 0.068157 0.068162 -0.005777 -0.005777
102.502607 RKL 0.617885 0.067240 0.067244 -0.005949 -0.005949
102.659020 RKL 0.628329 0.066297 0.066301 -0.006111 -0.006111
102.815433 RKL 0.638624 0.065329 0.065333 -0.006262 -0.006262
102.971846 RKL 0.648766 0.064339 0.064342 -0.006402 -0.006402
103.128259 RKL 0.658751 0.063327 0.063330 -0.006532 -0.006532
103.284672 RKL 0.668576 0.062296 0.062299 -0.006652 -0.006652
103.441084 RKL 0.678239 0.061247 0.061250 -0.006761 -0.006761
103.597497 RKL 0.687736 0.060182 0.060184 -0.006859 -0.006859
103.753910 RKL 0.697065 0.059102 0.059104 -0.006948 -0.006948
103.910323 RKL 0.706225 0.058009 0.058011 -0.007025 -0.007025
104.066736 RKL 0.715212 0.056905 0.056907 -0.007093 -0.007093
104.223149 RKL 0.724026 0.055791 0.055793 -0.007151 -0.007151
104.379562 RKL 0.732665 0.054669 0.054670 -0.007199 -0.007199
104.535975 RKL 0.741128 0.053540 0.053541 -0.007237 -0.007237
104.692388 RKL 0.749414 0.052406 0.052407 -0.007265 -0.007265
104.848801 RKL 0.757522 0.051268 0.051268 -0.007285 -0.007285
105.005214 RKL 0.765452 0.050128 0.050128 -0.007295 -0.007295
105.161627 RKL 0.773203 0.048987 0.048986 -0.007297 -0.007297
105.318040 RKL 0.780776 0.047846 0.047845 -0.007290 -0.007290
105.474453 RKL 0.788171 0.046707 0.046706 -0.007275 -0.007275
105.630865 RKL 0.795387 0.045571 0.045570 -0.007252 -0.007252
105.787278 RKL 0.802426 0.044439 0.044438 -0.007221 -0.007221
105.943691 RKL 0.809289 0.043312 0.043311 -0.007183 -0.007183
106.100104 RKL 0.815975 0.042192 0.042191 -0.007137 -0.007137
106.256517 RKL 0.822488 0.041080 0.041079 -0.007085 -0.007085
106.412930 RKL 0.828826 0.039977 0.039975 -0.007027 -0.007027
106.569343 RKL 0.834993 0.038883 0.038881 -0.006962 -0.006962
106.725756 RKL 0.840990 0.037799 0.037797 -0.006891 -0.006891
106.882169 RKL 0.846818 0.036727 0.036725 -0.006815 -0.006815
107.038582 RKL 0.852479 0.035667 0.035665 -0.006734 -0.006734
107.194995 RKL 0.857976 0.034621 0.034619 -0.006648 -0.006648
107.351408 RKL 0.863309 0.033588 0.033586 -0.006558 -0.006558
107.507821 RKL 0.868483 0.032570 0.032567 -0.006463 -0.006463
107.664234 RKL 0.873498 0.031567 0.031564 -0.006364 -0.006364
107.820647 RKL 0.878358 0.030579 0.030577 -0.006262 -0.006262
107.977059 RKL 0.883064 0.029608 0.029605 -0.006156 -0.006156
108.133472 RKL 0.887620 0.028654 0.028651 -0.006047 -0.006047
108.289885 RKL 0.892028 0.027717 0.027714 -0.005936 -0.005936
108.446298 RKL 0.896290 0.026797 0.026794 -0.005822 -0.005822
108.602711 RKL 0.900411 0.025896 0.025892 -0.005706 -0.005706
108.759124 RKL 0.904391 0.025012 0.025009 -0.005589 -0.005589
108.915537 RKL 0.908235 0.024147 0.024144 -0.005469 -0.005469
109.071950 RKL 0.911945 0.023301 0.023298 -0.005349 -0.005349
109.228363 RKL 0.915524 0.022474 0.022471 -0.005227 -0.005227
109.384776 RKL 0.918976 0.021666 0.021663 -0.005105 -0.005105
109.541189 RKL 0.922302 0.020878 0.020874 -0.004981 -0.004981
109.697602 RKL 0.925507 0.020108 0.020105 -0.004858 -0.004858
109.854015 RKL 0.928592 0.019358 0.019355 -0.004734 -0.004734


==> gamma_uvm_digital960_80step.txt <==
Spot Scheme Price Delta Deltan Gamma Gamman
90.145985 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
90.302398 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
90.458811 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
90.615224 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
90.771637 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
90.928050 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
91.084463 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
91.240876 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
91.397289 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
91.553702 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
91.710115 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
91.866528 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
92.022941 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
92.179353 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
92.335766 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
92.492179 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
92.648592 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
92.805005 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
92.961418 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
93.117831 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
93.274244 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
93.430657 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
93.587070 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
93.743483 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
93.899896 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
94.056309 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
94.212722 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
94.369135 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
94.525547 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
94.681960 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
94.838373 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
94.994786 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
95.151199 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
95.307612 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
95.464025 RKL 0.000000 0.000000 0.000000 0.000001 0.000001
95.620438 RKL 0.000000 0.000000 0.000000 0.000003 0.000003
95.776851 RKL 0.000000 0.000001 0.000001 0.000011 0.000011
95.933264 RKL 0.000000 0.000005 0.000003 0.000034 0.000034
96.089677 RKL 0.000002 0.000015 0.000011 0.000094 0.000094
96.246090 RKL 0.000005 0.000040 0.000033 0.000227 0.000227
96.402503 RKL 0.000014 0.000096 0.000083 0.000490 0.000490
96.558916 RKL 0.000035 0.000213 0.000186 0.001000 0.001000
96.715328 RKL 0.000081 0.000450 0.000397 0.002030 0.002030
96.871741 RKL 0.000176 0.000925 0.000838 0.004044 0.004044
97.028154 RKL 0.000370 0.001817 0.001700 0.007371 0.007371
97.184567 RKL 0.000744 0.003321 0.003155 0.011858 0.011858
97.340980 RKL 0.001409 0.005675 0.005348 0.018244 0.018244
97.497393 RKL 0.002520 0.009511 0.008934 0.030795 0.030795
97.653806 RKL 0.004384 0.016058 0.015508 0.052925 0.052925
97.810219 RKL 0.007543 0.025987 0.025805 0.074038 0.074038
97.966632 RKL 0.012514 0.038114 0.037396 0.081025 0.081025
98.123045 RKL 0.019466 0.052942 0.050369 0.108571 0.108571
98.279458 RKL 0.029075 0.077642 0.075868 0.207255 0.207255
98.435871 RKL 0.043755 0.115379 0.118569 0.275275 0.275275
98.592284 RKL 0.065169 0.148863 0.150058 0.152874 0.152874
98.748697 RKL 0.090323 0.169189 0.159417 0.107032 0.107032
98.905109 RKL 0.118095 0.215244 0.210173 0.481864 0.481864
99.061522 RKL 0.157657 0.305827 0.326798 0.676385 0.676385
99.217935 RKL 0.213766 0.348708 0.351607 -0.128079 -0.128079
99.374348 RKL 0.266742 0.319976 0.317464 -0.239305 -0.239305
99.530761 RKL 0.313863 0.290081 0.284215 -0.142953 -0.142953
99.687174 RKL 0.357486 0.285321 0.258434 0.082085 0.082085
99.843587 RKL 0.403118 0.378820 0.409383 1.113463 1.113463
100.000000 RKL 0.475991 0.461291 0.479358 -0.058933 -0.058933
100.156413 RKL 0.547422 0.397873 0.390996 -0.751980 -0.751980
100.312826 RKL 0.600456 0.300885 0.290939 -0.488171 -0.488171
100.469239 RKL 0.641547 0.254368 0.244116 -0.106630 -0.106630
100.625652 RKL 0.680029 0.268446 0.276875 0.286643 0.286643
100.782065 RKL 0.725524 0.287993 0.293524 -0.036699 -0.036699
100.938478 RKL 0.770121 0.265661 0.268347 -0.248859 -0.248859
101.094891 RKL 0.808629 0.218677 0.216224 -0.351905 -0.351905
101.251303 RKL 0.838528 0.170994 0.167227 -0.257801 -0.257801
101.407716 RKL 0.862121 0.141970 0.140059 -0.113315 -0.113315
101.564129 RKL 0.882940 0.129981 0.129988 -0.039992 -0.039992
101.720542 RKL 0.902782 0.123702 0.124801 -0.040289 -0.040289
101.876955 RKL 0.921638 0.114102 0.115312 -0.082462 -0.082462
102.033368 RKL 0.938476 0.097576 0.097836 -0.128851 -0.128851
102.189781 RKL 0.952162 0.076642 0.075829 -0.138832 -0.138832
102.346194 RKL 0.962451 0.057365 0.056270 -0.107655 -0.107655
102.502607 RKL 0.970107 0.043810 0.043090 -0.065661 -0.065661
102.659020 RKL 0.976157 0.035701 0.035450 -0.038027 -0.038027
102.815433 RKL 0.981276 0.030507 0.030540 -0.028398 -0.028398
102.971846 RKL 0.985700 0.025966 0.026056 -0.029662 -0.029662
103.128259 RKL 0.989398 0.021056 0.021035 -0.033114 -0.033114
103.284672 RKL 0.992287 0.015942 0.015779 -0.032285 -0.032285
103.441084 RKL 0.994385 0.011382 0.011165 -0.026025 -0.026025
103.597497 RKL 0.995847 0.007961 0.007785 -0.017712 -0.017712
103.753910 RKL 0.996876 0.005718 0.005616 -0.010975 -0.010975
103.910323 RKL 0.997636 0.004306 0.004262 -0.007074 -0.007074
104.066736 RKL 0.998223 0.003333 0.003315 -0.005373 -0.005373
104.223149 RKL 0.998678 0.002545 0.002530 -0.004700 -0.004700
104.379562 RKL 0.999019 0.001853 0.001832 -0.004149 -0.004149
104.535975 RKL 0.999258 0.001267 0.001241 -0.003349 -0.003349
104.692388 RKL 0.999415 0.000818 0.000795 -0.002387 -0.002387
104.848801 RKL 0.999514 0.000513 0.000497 -0.001516 -0.001516
105.005214 RKL 0.999575 0.000324 0.000315 -0.000896 -0.000896
105.161627 RKL 0.999615 0.000212 0.000207 -0.000534 -0.000534
105.318040 RKL 0.999642 0.000143 0.000141 -0.000348 -0.000348
105.474453 RKL 0.999660 0.000096 0.000095 -0.000251 -0.000251
105.630865 RKL 0.999672 0.000062 0.000061 -0.000186 -0.000186
105.787278 RKL 0.999679 0.000037 0.000036 -0.000131 -0.000131
105.943691 RKL 0.999684 0.000021 0.000020 -0.000084 -0.000084
106.100104 RKL 0.999686 0.000010 0.000010 -0.000048 -0.000048
106.256517 RKL 0.999687 0.000005 0.000004 -0.000024 -0.000024
106.412930 RKL 0.999687 0.000002 0.000002 -0.000011 -0.000011
106.569343 RKL 0.999687 0.000001 0.000001 -0.000004 -0.000004
106.725756 RKL 0.999688 0.000000 0.000000 -0.000002 -0.000002
106.882169 RKL 0.999688 0.000000 0.000000 -0.000000 -0.000000
107.038582 RKL 0.999688 0.000000 0.000000 -0.000000 -0.000000
107.194995 RKL 0.999688 0.000000 0.000000 -0.000000 -0.000000
107.351408 RKL 0.999688 0.000000 0.000000 -0.000000 -0.000000
107.507821 RKL 0.999688 0.000000 0.000000 -0.000000 -0.000000
107.664234 RKL 0.999688 0.000000 0.000000 -0.000000 -0.000000
107.820647 RKL 0.999688 0.000000 0.000000 -0.000000 -0.000000
107.977059 RKL 0.999688 0.000000 0.000000 -0.000000 -0.000000
108.133472 RKL 0.999688 0.000000 0.000000 -0.000000 -0.000000
108.289885 RKL 0.999688 0.000000 -0.000000 -0.000000 -0.000000
108.446298 RKL 0.999688 -0.000000 -0.000000 -0.000000 -0.000000
108.602711 RKL 0.999688 -0.000000 -0.000000 0.000000 0.000000
108.759124 RKL 0.999688 -0.000000 -0.000000 0.000000 0.000000
108.915537 RKL 0.999688 -0.000000 -0.000000 -0.000000 -0.000000
109.071950 RKL 0.999688 -0.000000 -0.000000 -0.000000 -0.000000
109.228363 RKL 0.999688 -0.000000 -0.000000 -0.000000 -0.000000
109.384776 RKL 0.999688 -0.000000 -0.000000 0.000000 0.000000
109.541189 RKL 0.999688 0.000000 0.000000 0.000000 0.000000
109.697602 RKL 0.999688 0.000000 0.000000 -0.000000 -0.000000
109.854015 RKL 0.999688 0.000000 0.000000 0.000000 0.000000


==> gamma_uvm_digital960_80step_e20.txt <==
Spot Scheme Price Delta Deltan Gamma Gamman
90.145985 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
90.302398 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
90.458811 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
90.615224 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
90.771637 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
90.928050 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
91.084463 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
91.240876 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
91.397289 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
91.553702 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
91.710115 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
91.866528 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
92.022941 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
92.179353 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
92.335766 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
92.492179 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
92.648592 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
92.805005 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
92.961418 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
93.117831 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
93.274244 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
93.430657 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
93.587070 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
93.743483 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
93.899896 RKL 0.000000 0.000000 -0.000000 0.000000 0.000000
94.056309 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
94.212722 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
94.369135 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
94.525547 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
94.681960 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
94.838373 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
94.994786 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
95.151199 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
95.307612 RKL 0.000000 0.000000 0.000000 0.000000 0.000000
95.464025 RKL 0.000000 0.000000 0.000000 0.000001 0.000001
95.620438 RKL 0.000000 0.000000 0.000000 0.000003 0.000003
95.776851 RKL 0.000000 0.000001 0.000001 0.000007 0.000007
95.933264 RKL 0.000000 0.000003 0.000002 0.000018 0.000018
96.089677 RKL 0.000001 0.000008 0.000007 0.000045 0.000045
96.246090 RKL 0.000003 0.000020 0.000017 0.000105 0.000105
96.402503 RKL 0.000007 0.000046 0.000039 0.000231 0.000231
96.558916 RKL 0.000017 0.000102 0.000089 0.000488 0.000488
96.715328 RKL 0.000039 0.000218 0.000194 0.000986 0.000986
96.871741 RKL 0.000086 0.000444 0.000402 0.001908 0.001908
97.028154 RKL 0.000178 0.000870 0.000798 0.003537 0.003537
97.184567 RKL 0.000358 0.001639 0.001522 0.006296 0.006296
97.340980 RKL 0.000691 0.002973 0.002793 0.010766 0.010766
97.497393 RKL 0.001288 0.005199 0.004931 0.017693 0.017693
97.653806 RKL 0.002317 0.008769 0.008391 0.027956 0.027956
97.810219 RKL 0.004031 0.014276 0.013767 0.042464 0.042464
97.966632 RKL 0.006783 0.022446 0.021795 0.061995 0.061995
98.123045 RKL 0.011053 0.034094 0.033310 0.086951 0.086951
98.279458 RKL 0.017449 0.050049 0.049163 0.117051 0.117051
98.435871 RKL 0.026709 0.071013 0.070092 0.151012 0.151012
98.592284 RKL 0.039664 0.097394 0.096536 0.186318 0.186318
98.748697 RKL 0.057176 0.129110 0.128437 0.219222 0.219222
98.905109 RKL 0.080053 0.165419 0.165064 0.245043 0.245043
99.061522 RKL 0.108924 0.204811 0.204902 0.258655 0.258655
99.217935 RKL 0.144123 0.244993 0.245619 0.255145 0.255145
99.374348 RKL 0.185564 0.283025 0.284196 0.231153 0.231153
99.530761 RKL 0.232660 0.315667 0.317322 0.186223 0.186223
99.687174 RKL 0.284313 0.339827 0.341762 0.122706 0.122706
99.843587 RKL 0.338967 0.353214 0.354807 0.048476 0.048476
100.000000 RKL 0.394807 0.356019 0.356819 -0.012611 -0.012611
100.156413 RKL 0.450339 0.351648 0.352292 -0.043287 -0.043287
100.312826 RKL 0.504812 0.342943 0.343570 -0.068014 -0.068014
100.469239 RKL 0.557620 0.330423 0.330962 -0.092075 -0.092075
100.625652 RKL 0.608177 0.314406 0.314837 -0.112734 -0.112734
100.782065 RKL 0.655975 0.295478 0.295794 -0.129289 -0.129289
100.938478 RKL 0.700610 0.274307 0.274508 -0.141418 -0.141418
101.094891 RKL 0.741785 0.251584 0.251672 -0.149141 -0.149141
101.251303 RKL 0.779312 0.227990 0.227976 -0.152548 -0.152548
101.407716 RKL 0.813106 0.204169 0.204065 -0.152039 -0.152039
101.564129 RKL 0.843181 0.180699 0.180519 -0.148064 -0.148064
101.720542 RKL 0.869633 0.158080 0.157842 -0.141159 -0.141159
101.876955 RKL 0.892632 0.136715 0.136437 -0.132026 -0.132026
102.033368 RKL 0.912401 0.116899 0.116596 -0.121351 -0.121351
102.189781 RKL 0.929201 0.098828 0.098513 -0.109716 -0.109716
102.346194 RKL 0.943317 0.082612 0.082297 -0.097634 -0.097634
102.502607 RKL 0.955045 0.068285 0.067980 -0.085565 -0.085565
102.659020 RKL 0.964678 0.055814 0.055528 -0.073891 -0.073891
102.815433 RKL 0.972505 0.045116 0.044853 -0.062908 -0.062908
102.971846 RKL 0.978792 0.036065 0.035829 -0.052823 -0.052823
103.128259 RKL 0.983787 0.028511 0.028303 -0.043763 -0.043763
103.284672 RKL 0.987711 0.022290 0.022110 -0.035781 -0.035781
103.441084 RKL 0.990760 0.017234 0.017081 -0.028879 -0.028879
103.597497 RKL 0.993102 0.013175 0.013048 -0.023012 -0.023012
103.753910 RKL 0.994881 0.009960 0.009854 -0.018106 -0.018106
103.910323 RKL 0.996218 0.007444 0.007358 -0.014066 -0.014066
104.066736 RKL 0.997210 0.005500 0.005431 -0.010791 -0.010791
104.223149 RKL 0.997938 0.004016 0.003963 -0.008174 -0.008174
104.379562 RKL 0.998466 0.002899 0.002857 -0.006114 -0.006114
104.535975 RKL 0.998845 0.002068 0.002036 -0.004516 -0.004516
104.692388 RKL 0.999113 0.001457 0.001433 -0.003293 -0.003293
104.848801 RKL 0.999301 0.001014 0.000996 -0.002371 -0.002371
105.005214 RKL 0.999430 0.000697 0.000684 -0.001685 -0.001685
105.161627 RKL 0.999519 0.000473 0.000463 -0.001181 -0.001181
105.318040 RKL 0.999578 0.000316 0.000310 -0.000817 -0.000817
105.474453 RKL 0.999618 0.000209 0.000204 -0.000557 -0.000557
105.630865 RKL 0.999644 0.000136 0.000133 -0.000375 -0.000375
105.787278 RKL 0.999660 0.000087 0.000085 -0.000248 -0.000248
105.943691 RKL 0.999671 0.000055 0.000054 -0.000162 -0.000162
106.100104 RKL 0.999678 0.000034 0.000033 -0.000104 -0.000104
106.256517 RKL 0.999682 0.000021 0.000020 -0.000066 -0.000066
106.412930 RKL 0.999684 0.000013 0.000012 -0.000041 -0.000041
106.569343 RKL 0.999686 0.000007 0.000007 -0.000025 -0.000025
106.725756 RKL 0.999686 0.000004 0.000004 -0.000015 -0.000015
106.882169 RKL 0.999687 0.000002 0.000002 -0.000009 -0.000009
107.038582 RKL 0.999687 0.000001 0.000001 -0.000005 -0.000005
107.194995 RKL 0.999687 0.000001 0.000001 -0.000003 -0.000003
107.351408 RKL 0.999687 0.000000 0.000000 -0.000002 -0.000002
107.507821 RKL 0.999688 0.000000 0.000000 -0.000001 -0.000001
107.664234 RKL 0.999688 0.000000 0.000000 -0.000000 -0.000000
107.820647 RKL 0.999688 0.000000 0.000000 -0.000000 -0.000000
107.977059 RKL 0.999688 0.000000 0.000000 -0.000000 -0.000000
108.133472 RKL 0.999688 0.000000 0.000000 -0.000000 -0.000000
108.289885 RKL 0.999688 0.000000 0.000000 -0.000000 -0.000000
108.446298 RKL 0.999688 0.000000 0.000000 -0.000000 -0.000000
108.602711 RKL 0.999688 0.000000 0.000000 -0.000000 -0.000000
108.759124 RKL 0.999688 0.000000 0.000000 -0.000000 -0.000000
108.915537 RKL 0.999688 0.000000 0.000000 -0.000000 -0.000000
109.071950 RKL 0.999688 0.000000 0.000000 -0.000000 -0.000000
109.228363 RKL 0.999688 0.000000 0.000000 -0.000000 -0.000000
109.384776 RKL 0.999688 0.000000 0.000000 -0.000000 -0.000000
109.541189 RKL 0.999688 0.000000 0.000000 -0.000000 -0.000000
109.697602 RKL 0.999688 0.000000 0.000000 -0.000000 -0.000000
109.854015 RKL 0.999688 0.000000 0.000000 -0.000000 -0.000000


==> gamma_uvm_digital_4step.txt <==
Spot Scheme Price Delta Deltan Gamma Gamman
90.225564 RKL 0.010539 0.008658 0.008734 0.005424 0.005424
90.601504 RKL 0.014177 0.010468 0.010492 0.004206 0.004206
90.977444 RKL 0.018410 0.011975 0.011882 0.003814 0.003814
91.353383 RKL 0.023181 0.013688 0.013529 0.005295 0.005295
91.729323 RKL 0.028701 0.016154 0.015898 0.007826 0.007826
92.105263 RKL 0.035327 0.019866 0.019498 0.011918 0.011918
92.481203 RKL 0.043638 0.025448 0.025330 0.017780 0.017780
92.857143 RKL 0.054461 0.032486 0.033019 0.019664 0.019664
93.233083 RKL 0.068064 0.038280 0.038876 0.011159 0.011159
93.609023 RKL 0.083243 0.040686 0.040461 0.001642 0.001642
93.984962 RKL 0.098655 0.041979 0.041365 0.005234 0.005234
94.360902 RKL 0.114806 0.045787 0.046122 0.015025 0.015025
94.736842 RKL 0.133081 0.050430 0.049933 0.009677 0.009677
95.112782 RKL 0.152723 0.055559 0.053662 0.017608 0.017608
95.488722 RKL 0.174854 0.067868 0.068506 0.047879 0.047879
95.864662 RKL 0.203752 0.083955 0.087186 0.037701 0.037701
96.240602 RKL 0.237978 0.088433 0.089072 -0.013877 -0.013877
96.616541 RKL 0.270243 0.081298 0.080744 -0.024080 -0.024080
96.992481 RKL 0.299105 0.073908 0.073078 -0.015234 -0.015234
97.368421 RKL 0.325813 0.070671 0.069326 -0.001988 -0.001988
97.744361 RKL 0.352241 0.073959 0.075395 0.019483 0.019483
98.120301 RKL 0.381422 0.076976 0.077524 -0.003432 -0.003432
98.496241 RKL 0.410118 0.074043 0.073964 -0.012172 -0.012172
98.872180 RKL 0.437093 0.069705 0.067715 -0.010906 -0.010906
99.248120 RKL 0.462528 0.071577 0.063943 0.020864 0.020864
99.624060 RKL 0.490911 0.102322 0.111926 0.142698 0.142698
100.000000 RKL 0.539461 0.127155 0.134833 -0.010587 -0.010587
100.375940 RKL 0.586516 0.100139 0.093704 -0.133137 -0.133137
100.751880 RKL 0.614754 0.069390 0.067904 -0.030444 -0.030444
101.127820 RKL 0.638689 0.062405 0.062165 -0.006719 -0.006719
101.503759 RKL 0.661675 0.060598 0.060999 -0.002896 -0.002896
101.879699 RKL 0.684251 0.058306 0.058098 -0.009296 -0.009296
102.255639 RKL 0.705513 0.055435 0.055248 -0.005978 -0.005978
102.631579 RKL 0.725931 0.053747 0.053284 -0.003001 -0.003001
103.007519 RKL 0.745925 0.054007 0.053362 0.004387 0.004387
103.383459 RKL 0.766538 0.057593 0.058946 0.014690 0.014690
103.759398 RKL 0.789228 0.059056 0.059401 -0.006908 -0.006908
104.135338 RKL 0.810941 0.055424 0.055877 -0.012413 -0.012413
104.511278 RKL 0.830900 0.049399 0.049467 -0.019642 -0.019642
104.887218 RKL 0.848083 0.041811 0.041576 -0.020726 -0.020726
105.263158 RKL 0.862337 0.034724 0.034305 -0.016977 -0.016977
105.639098 RKL 0.874191 0.029596 0.029334 -0.010302 -0.010302
106.015038 RKL 0.884589 0.026511 0.026478 -0.006110 -0.006110
106.390977 RKL 0.894124 0.024315 0.024179 -0.005577 -0.005577
106.766917 RKL 0.902871 0.022626 0.022543 -0.003409 -0.003409
107.142857 RKL 0.911136 0.021592 0.021508 -0.002087 -0.002087
107.518797 RKL 0.919106 0.021061 0.021079 -0.000743 -0.000743
107.894737 RKL 0.926971 0.020726 0.020786 -0.001038 -0.001038
108.270677 RKL 0.934689 0.020155 0.020263 -0.001999 -0.001999
108.646617 RKL 0.942125 0.019081 0.019188 -0.003717 -0.003717
109.022556 RKL 0.949036 0.017362 0.017416 -0.005424 -0.005424
109.398496 RKL 0.955180 0.015162 0.015160 -0.006281 -0.006281
109.774436 RKL 0.960436 0.012807 0.012764 -0.006247 -0.006247


==> gamma_uvm_digital_4step_e20.txt <==
Spot Scheme Price Delta Deltan Gamma Gamman
90.225564 RKL 0.003797 0.003275 0.003238 0.002414 0.002414
90.601504 RKL 0.005199 0.004295 0.004252 0.003012 0.003012
90.977444 RKL 0.007026 0.005557 0.005508 0.003702 0.003702
91.353383 RKL 0.009377 0.007096 0.007041 0.004484 0.004484
91.729323 RKL 0.012361 0.008944 0.008885 0.005351 0.005351
92.105263 RKL 0.016102 0.011133 0.011071 0.006293 0.006293
92.481203 RKL 0.020732 0.013687 0.013622 0.007292 0.007292
92.857143 RKL 0.026393 0.016622 0.016557 0.008322 0.008322
93.233083 RKL 0.033229 0.019944 0.019882 0.009354 0.009354
93.609023 RKL 0.041388 0.023648 0.023591 0.010351 0.010351
93.984962 RKL 0.051010 0.027713 0.027663 0.011272 0.011272
94.360902 RKL 0.062225 0.032101 0.032061 0.012073 0.012073
94.736842 RKL 0.075146 0.036760 0.036733 0.012710 0.012710
95.112782 RKL 0.089864 0.041619 0.041608 0.013143 0.013143
95.488722 RKL 0.106439 0.046596 0.046602 0.013331 0.013331
95.864662 RKL 0.124898 0.051589 0.051615 0.013231 0.013231
96.240602 RKL 0.145228 0.056484 0.056531 0.012813 0.012813
96.616541 RKL 0.167368 0.061163 0.061228 0.012075 0.012075
96.992481 RKL 0.191215 0.065504 0.065590 0.011023 0.011023
97.368421 RKL 0.216619 0.069392 0.069495 0.009656 0.009656
97.744361 RKL 0.243389 0.072712 0.072829 0.008008 0.008008
98.120301 RKL 0.271290 0.075370 0.075499 0.006134 0.006134
98.496241 RKL 0.300058 0.077289 0.077425 0.004074 0.004074
98.872180 RKL 0.329402 0.078413 0.078533 0.001905 0.001905
99.248120 RKL 0.359015 0.078769 0.078816 -0.000014 -0.000014
99.624060 RKL 0.388626 0.078620 0.078676 -0.000775 -0.000775
100.000000 RKL 0.418128 0.078162 0.078229 -0.001662 -0.001662
100.375940 RKL 0.447395 0.077337 0.077360 -0.002731 -0.002731
100.751880 RKL 0.476276 0.076240 0.076282 -0.003102 -0.003102
101.127820 RKL 0.504718 0.074950 0.074988 -0.003764 -0.003764
101.503759 RKL 0.532629 0.073420 0.073455 -0.004375 -0.004375
101.879699 RKL 0.559921 0.071670 0.071701 -0.004936 -0.004936
102.255639 RKL 0.586516 0.069719 0.069747 -0.005438 -0.005438
102.631579 RKL 0.612342 0.067592 0.067616 -0.005881 -0.005881
103.007519 RKL 0.637337 0.065309 0.065328 -0.006265 -0.006265
103.383459 RKL 0.661446 0.062894 0.062910 -0.006581 -0.006581
103.759398 RKL 0.684625 0.060370 0.060383 -0.006843 -0.006843
104.135338 RKL 0.706837 0.057761 0.057769 -0.007041 -0.007041
104.511278 RKL 0.728054 0.055088 0.055094 -0.007174 -0.007174
104.887218 RKL 0.748257 0.052376 0.052378 -0.007257 -0.007257
105.263158 RKL 0.767435 0.049642 0.049641 -0.007285 -0.007285
105.639098 RKL 0.785582 0.046908 0.046904 -0.007262 -0.007262
106.015038 RKL 0.802704 0.044191 0.044184 -0.007194 -0.007194
106.390977 RKL 0.818809 0.041507 0.041498 -0.007080 -0.007080
106.766917 RKL 0.833912 0.038874 0.038863 -0.006929 -0.006929
107.142857 RKL 0.848037 0.036303 0.036290 -0.006750 -0.006750
107.518797 RKL 0.861208 0.033804 0.033790 -0.006544 -0.006544
107.894737 RKL 0.873454 0.031388 0.031372 -0.006310 -0.006310
108.270677 RKL 0.884808 0.029064 0.029047 -0.006054 -0.006054
108.646617 RKL 0.895306 0.026839 0.026821 -0.005782 -0.005782
109.022556 RKL 0.904988 0.024718 0.024700 -0.005501 -0.005501
109.398496 RKL 0.913891 0.022704 0.022686 -0.005213 -0.005213
109.774436 RKL 0.922058 0.020799 0.020781 -0.004922 -0.004922


==> heston_caseb_timeconvergence.txt <==
Spot Scheme L M N  Price Error Time
70 RKL2 8 101 51 30.07146789876913 30.07146789876913 0.052297625
80 RKL2 8 101 51 22.302988393042384 22.302988393042384 0.052297625
90 RKL2 8 101 51 17.192407446994537 17.192407446994537 0.052297625
100 RKL2 8 101 51 13.588222640475978 13.588222640475978 0.052297625
110 RKL2 8 101 51 11.001009722146025 11.001009722146025 0.052297625
120 RKL2 8 101 51 9.059893026228293 9.059893026228293 0.052297625
130 RKL2 8 101 51 7.56122737556874 7.56122737556874 0.052297625
140 RKL2 8 101 51 6.380716966356181 6.380716966356181 0.052297625
150 RKL2 8 101 51 5.457121142164592 5.457121142164592 0.052297625
160 RKL2 8 101 51 4.721570447409335 4.721570447409335 0.052297625
170 RKL2 8 101 51 4.119032041391366 4.119032041391366 0.052297625
0.0 RKL2 8 101 51 14.308181225466996 14.308181225466996 0.052297625
70 RKL2 12 101 51 30.06312874762609 30.06312874762609 0.053372137
80 RKL2 12 101 51 22.30376999372209 22.30376999372209 0.053372137
90 RKL2 12 101 51 17.18459275337209 17.18459275337209 0.053372137
100 RKL2 12 101 51 13.598453922244964 13.598453922244964 0.053372137
110 RKL2 12 101 51 10.997202230461365 10.997202230461365 0.053372137
120 RKL2 12 101 51 9.049316747529796 9.049316747529796 0.053372137
130 RKL2 12 101 51 7.555785859321177 7.555785859321177 0.053372137
140 RKL2 12 101 51 6.391439660574807 6.391439660574807 0.053372137
150 RKL2 12 101 51 5.467667485348844 5.467667485348844 0.053372137
160 RKL2 12 101 51 4.722168085509301 4.722168085509301 0.053372137
170 RKL2 12 101 51 4.112290805007758 4.112290805007758 0.053372137
0.0 RKL2 12 101 51 14.306235860339928 14.306235860339928 0.053372137
70 RKL2 16 101 51 30.060545728592494 30.060545728592494 0.056610641
80 RKL2 16 101 51 22.303826605652546 22.303826605652546 0.056610641
90 RKL2 16 101 51 17.18186385184436 17.18186385184436 0.056610641
100 RKL2 16 101 51 13.599383180452817 13.599383180452817 0.056610641
110 RKL2 16 101 51 10.995655505476588 10.995655505476588 0.056610641
120 RKL2 16 101 51 9.047716034497043 9.047716034497043 0.056610641
130 RKL2 16 101 51 7.556283963063855 7.556283963063855 0.056610641
140 RKL2 16 101 51 6.391779527730933 6.391779527730933 0.056610641
150 RKL2 16 101 51 5.466398405545895 5.466398405545895 0.056610641
160 RKL2 16 101 51 4.7200093993887515 4.7200093993887515 0.056610641
170 RKL2 16 101 51 4.110278355325778 4.110278355325778 0.056610641
0.0 RKL2 16 101 51 14.305208923459997 14.305208923459997 0.056610641
70 RKL2 24 101 51 30.0588545804291 30.0588545804291 0.074370183
80 RKL2 24 101 51 22.30307810188504 22.30307810188504 0.074370183
90 RKL2 24 101 51 17.180772149787174 17.180772149787174 0.074370183
100 RKL2 24 101 51 13.598561947527566 13.598561947527566 0.074370183
110 RKL2 24 101 51 10.994628802082781 10.994628802082781 0.074370183
120 RKL2 24 101 51 9.04694959859365 9.04694959859365 0.074370183
130 RKL2 24 101 51 7.555612890174761 7.555612890174761 0.074370183
140 RKL2 24 101 51 6.390787115499874 6.390787115499874 0.074370183
150 RKL2 24 101 51 5.465332794805671 5.465332794805671 0.074370183
160 RKL2 24 101 51 4.719092016649167 4.719092016649167 0.074370183
170 RKL2 24 101 51 4.1094800748258 4.1094800748258 0.074370183
0.0 RKL2 24 101 51 14.30431585969036 14.30431585969036 0.074370183
70 RKL2 32 101 51 30.05833868998218 30.05833868998218 0.083953957
80 RKL2 32 101 51 22.30259452037934 22.30259452037934 0.083953957
90 RKL2 32 101 51 17.180304106600694 17.180304106600694 0.083953957
100 RKL2 32 101 51 13.5980828705623 13.5980828705623 0.083953957
110 RKL2 32 101 51 10.994129238785577 10.994129238785577 0.083953957
120 RKL2 32 101 51 9.046470713023112 9.046470713023112 0.083953957
130 RKL2 32 101 51 7.555132480881851 7.555132480881851 0.083953957
140 RKL2 32 101 51 6.390305758433783 6.390305758433783 0.083953957
150 RKL2 32 101 51 5.464859197724795 5.464859197724795 0.083953957
160 RKL2 32 101 51 4.718618753040269 4.718618753040269 0.083953957
170 RKL2 32 101 51 4.10900455676629 4.10900455676629 0.083953957
0.0 RKL2 32 101 51 14.303908131244075 14.303908131244075 0.083953957
70 RKL2 48 101 51 30.05799901288088 30.05799901288088 0.110450394
80 RKL2 48 101 51 22.3020980434089 22.3020980434089 0.110450394
90 RKL2 48 101 51 17.179810795166265 17.179810795166265 0.110450394
100 RKL2 48 101 51 13.597600724749842 13.597600724749842 0.110450394
110 RKL2 48 101 51 10.993649807689042 10.993649807689042 0.110450394
120 RKL2 48 101 51 9.045993990468586 9.045993990468586 0.110450394
130 RKL2 48 101 51 7.554661018547798 7.554661018547798 0.110450394
140 RKL2 48 101 51 6.389840334927592 6.389840334927592 0.110450394
150 RKL2 48 101 51 5.464400060285238 5.464400060285238 0.110450394
160 RKL2 48 101 51 4.718166994808898 4.718166994808898 0.110450394
170 RKL2 48 101 51 4.108561102052011 4.108561102052011 0.110450394
0.0 RKL2 48 101 51 14.303533811116788 14.303533811116788 0.110450394
70 RKL2 64 101 51 30.057930764322936 30.057930764322936 0.127512591
80 RKL2 64 101 51 22.301924698256908 22.301924698256908 0.127512591
90 RKL2 64 101 51 17.179615874810924 17.179615874810924 0.127512591
100 RKL2 64 101 51 13.597394059251426 13.597394059251426 0.127512591
110 RKL2 64 101 51 10.993436907530999 10.993436907530999 0.127512591
120 RKL2 64 101 51 9.045779288438426 9.045779288438426 0.127512591
130 RKL2 64 101 51 7.554447132292562 7.554447132292562 0.127512591
140 RKL2 64 101 51 6.389628837642971 6.389628837642971 0.127512591
150 RKL2 64 101 51 5.4641920500167185 5.4641920500167185 0.127512591
160 RKL2 64 101 51 4.7179632494204355 4.7179632494204355 0.127512591
170 RKL2 64 101 51 4.108362175169819 4.108362175169819 0.127512591
0.0 RKL2 64 101 51 14.303392451269405 14.303392451269405 0.127512591
70 RKL2 96 101 51 30.05792477138303 30.05792477138303 0.149314254
80 RKL2 96 101 51 22.301779670543443 22.301779670543443 0.149314254
90 RKL2 96 101 51 17.17943413500838 17.17943413500838 0.149314254
100 RKL2 96 101 51 13.597198800979152 13.597198800979152 0.149314254
110 RKL2 96 101 51 10.993236210391709 10.993236210391709 0.149314254
120 RKL2 96 101 51 9.04557817398422 9.04557817398422 0.149314254
130 RKL2 96 101 51 7.554248321431847 7.554248321431847 0.149314254
140 RKL2 96 101 51 6.389433862048739 6.389433862048739 0.149314254
150 RKL2 96 101 51 5.464001832631539 5.464001832631539 0.149314254
160 RKL2 96 101 51 4.7177783574865275 4.7177783574865275 0.149314254
170 RKL2 96 101 51 4.108182944000449 4.108182944000449 0.149314254
0.0 RKL2 96 101 51 14.303274151190474 14.303274151190474 0.149314254
70 RKL2 128 101 51 30.057923434710016 30.057923434710016 0.178744218
80 RKL2 128 101 51 22.30172195487268 22.30172195487268 0.178744218
90 RKL2 128 101 51 17.179359643620128 17.179359643620128 0.178744218
100 RKL2 128 101 51 13.597116760250334 13.597116760250334 0.178744218
110 RKL2 128 101 51 10.993150695043951 10.993150695043951 0.178744218
120 RKL2 128 101 51 9.045491719170577 9.045491719170577 0.178744218
130 RKL2 128 101 51 7.554162417210198 7.554162417210198 0.178744218
140 RKL2 128 101 51 6.389349406922374 6.389349406922374 0.178744218
150 RKL2 128 101 51 5.463919385229851 5.463919385229851 0.178744218
160 RKL2 128 101 51 4.71769826362384 4.71769826362384 0.178744218
170 RKL2 128 101 51 4.108105407571057 4.108105407571057 0.178744218
0.0 RKL2 128 101 51 14.30322470197011 14.30322470197011 0.178744218
70 RKL2 192 101 51 30.057914857047507 30.057914857047507 0.216241194
80 RKL2 192 101 51 22.301672493926773 22.301672493926773 0.216241194
90 RKL2 192 101 51 17.179295223061683 17.179295223061683 0.216241194
100 RKL2 192 101 51 13.59704517658162 13.59704517658162 0.216241194
110 RKL2 192 101 51 10.993075562244776 10.993075562244776 0.216241194
120 RKL2 192 101 51 9.045415507707476 9.045415507707476 0.216241194
130 RKL2 192 101 51 7.554086649072858 7.554086649072858 0.216241194
140 RKL2 192 101 51 6.389275001984764 6.389275001984764 0.216241194
150 RKL2 192 101 51 5.4638469018712374 5.4638469018712374 0.216241194
160 RKL2 192 101 51 4.717628033078112 4.717628033078112 0.216241194
170 RKL2 192 101 51 4.1080376125412466 4.1080376125412466 0.216241194
0.0 RKL2 192 101 51 14.30318014830526 14.30318014830526 0.216241194
70 RKL2 256 101 51 30.05791151333211 30.05791151333211 0.273886366
80 RKL2 256 101 51 22.3016543035197 22.3016543035197 0.273886366
90 RKL2 256 101 51 17.17927027457552 17.17927027457552 0.273886366
100 RKL2 256 101 51 13.597016731301657 13.597016731301657 0.273886366
110 RKL2 256 101 51 10.993045368905882 10.993045368905882 0.273886366
120 RKL2 256 101 51 9.045384658404878 9.045384658404878 0.273886366
130 RKL2 256 101 51 7.554055813877734 7.554055813877734 0.273886366
140 RKL2 256 101 51 6.3892445962683295 6.3892445962683295 0.273886366
150 RKL2 256 101 51 5.463817185993607 5.463817185993607 0.273886366
160 RKL2 256 101 51 4.717599168004843 4.717599168004843 0.273886366
170 RKL2 256 101 51 4.1080096931308505 4.1080096931308505 0.273886366
0.0 RKL2 256 101 51 14.303162523840799 14.303162523840799 0.273886366
70 RKL2 384 101 51 30.057908945496585 30.057908945496585 0.341479927
80 RKL2 384 101 51 22.301638807218605 22.301638807218605 0.341479927
90 RKL2 384 101 51 17.17924883229465 17.17924883229465 0.341479927
100 RKL2 384 101 51 13.596992352896262 13.596992352896262 0.341479927
110 RKL2 384 101 51 10.99301946569249 10.99301946569249 0.341479927
120 RKL2 384 101 51 9.04535818193101 9.04535818193101 0.341479927
130 RKL2 384 101 51 7.554029367936738 7.554029367936738 0.341479927
140 RKL2 384 101 51 6.389218558946309 6.389218558946309 0.341479927
150 RKL2 384 101 51 5.463791791833529 5.463791791833529 0.341479927
160 RKL2 384 101 51 4.717574557949368 4.717574557949368 0.341479927
170 RKL2 384 101 51 4.107985946085348 4.107985946085348 0.341479927
0.0 RKL2 384 101 51 14.303147489707953 14.303147489707953 0.341479927
70 RKL2 512 101 51 30.057907961777172 30.057907961777172 0.370228553
80 RKL2 512 101 51 22.301633051188837 22.301633051188837 0.370228553
90 RKL2 512 101 51 17.17924088618345 17.17924088618345 0.370228553
100 RKL2 512 101 51 13.596983249133618 13.596983249133618 0.370228553
110 RKL2 512 101 51 10.993009712805753 10.993009712805753 0.370228553
120 RKL2 512 101 51 9.045348119175962 9.045348119175962 0.370228553
130 RKL2 512 101 51 7.5540192234916645 7.5540192234916645 0.370228553
140 RKL2 512 101 51 6.38920848773362 6.38920848773362 0.370228553
150 RKL2 512 101 51 5.463781899278632 5.463781899278632 0.370228553
160 RKL2 512 101 51 4.717564914414335 4.717564914414335 0.370228553
170 RKL2 512 101 51 4.107976596644857 4.107976596644857 0.370228553
0.0 RKL2 512 101 51 14.30314179868438 14.30314179868438 0.370228553
70 RKL2 768 101 51 30.057907005350838 30.057907005350838 0.491362072
80 RKL2 768 101 51 22.301628549852975 22.301628549852975 0.491362072
90 RKL2 768 101 51 17.17923451734858 17.17923451734858 0.491362072
100 RKL2 768 101 51 13.596975903665866 13.596975903665866 0.491362072
110 RKL2 768 101 51 10.993001831858242 10.993001831858242 0.491362072
120 RKL2 768 101 51 9.045339980697719 9.045339980697719 0.491362072
130 RKL2 768 101 51 7.554011005761717 7.554011005761717 0.491362072
140 RKL2 768 101 51 6.389200309631733 6.389200309631733 0.491362072
150 RKL2 768 101 51 5.46377384221736 5.46377384221736 0.491362072
160 RKL2 768 101 51 4.7175570342255515 4.7175570342255515 0.491362072
170 RKL2 768 101 51 4.107968930852823 4.107968930852823 0.491362072
0.0 RKL2 768 101 51 14.303137186280635 14.303137186280635 0.491362072
70 RKL2 1024 101 51 30.057906711380834 30.057906711380834 0.581458741
80 RKL2 1024 101 51 22.301627000698026 22.301627000698026 0.581458741
90 RKL2 1024 101 51 17.17923237654854 17.17923237654854 0.581458741
100 RKL2 1024 101 51 13.596973454343233 13.596973454343233 0.581458741
110 RKL2 1024 101 51 10.992999202941048 10.992999202941048 0.581458741
120 RKL2 1024 101 51 9.04533725486605 9.04533725486605 0.581458741
130 RKL2 1024 101 51 7.5540082367035355 7.5540082367035355 0.581458741
140 RKL2 1024 101 51 6.3891975337972315 6.3891975337972315 0.581458741
150 RKL2 1024 101 51 5.463771085510008 5.463771085510008 0.581458741
160 RKL2 1024 101 51 4.7175543154566775 4.7175543154566775 0.581458741
170 RKL2 1024 101 51 4.107966263712917 4.107966263712917 0.581458741
0.0 RKL2 1024 101 51 14.303135632148647 14.303135632148647 0.581458741
70 RKL2 1536 101 51 30.05790642477832 30.05790642477832 0.742858602
80 RKL2 1536 101 51 22.301625417647664 22.301625417647664 0.742858602
90 RKL2 1536 101 51 17.179230152644106 17.179230152644106 0.742858602
100 RKL2 1536 101 51 13.596970952321797 13.596970952321797 0.742858602
110 RKL2 1536 101 51 10.992996594762861 10.992996594762861 0.742858602
120 RKL2 1536 101 51 9.045334632674997 9.045334632674997 0.742858602
130 RKL2 1536 101 51 7.554005649227819 7.554005649227819 0.742858602
140 RKL2 1536 101 51 6.389195006794534 6.389195006794534 0.742858602
150 RKL2 1536 101 51 5.463768632504866 5.463768632504866 0.742858602
160 RKL2 1536 101 51 4.7175519431705295 4.7175519431705295 0.742858602
170 RKL2 1536 101 51 4.107963974935276 4.107963974935276 0.742858602
0.0 RKL2 1536 101 51 14.303134118036606 14.303134118036606 0.742858602
70 RKL2 2048 101 51 30.057906338944445 30.057906338944445 0.991966576
80 RKL2 2048 101 51 22.301624876301833 22.301624876301833 0.991966576
90 RKL2 2048 101 51 17.179229386294697 17.179229386294697 0.991966576
100 RKL2 2048 101 51 13.596970083290701 13.596970083290701 0.991966576
110 RKL2 2048 101 51 10.992995681202702 10.992995681202702 0.991966576
120 RKL2 2048 101 51 9.045333707296852 9.045333707296852 0.991966576
130 RKL2 2048 101 51 7.554004730208233 7.554004730208233 0.991966576
140 RKL2 2048 101 51 6.389194104401022 6.389194104401022 0.991966576
150 RKL2 2048 101 51 5.463767752618232 5.463767752618232 0.991966576
160 RKL2 2048 101 51 4.717551089102178 4.717551089102178 0.991966576
170 RKL2 2048 101 51 4.107963148420949 4.107963148420949 0.991966576
0.0 RKL2 2048 101 51 14.303133590579254 14.303133590579254 0.991966576
70 RKL2 3072 101 51 30.05790625694242 30.05790625694242 1.258622228
80 RKL2 3072 101 51 22.3016244878837 22.3016244878837 1.258622228
90 RKL2 3072 101 51 17.17922883783019 17.17922883783019 1.258622228
100 RKL2 3072 101 51 13.596969460764964 13.596969460764964 1.258622228
110 RKL2 3072 101 51 10.992995028363794 10.992995028363794 1.258622228
120 RKL2 3072 101 51 9.045333048519954 9.045333048519954 1.258622228
130 RKL2 3072 101 51 7.554004078468547 7.554004078468547 1.258622228
140 RKL2 3072 101 51 6.389193466530019 6.389193466530019 1.258622228
150 RKL2 3072 101 51 5.463767132206864 5.463767132206864 1.258622228
160 RKL2 3072 101 51 4.717550487970512 4.717550487970512 1.258622228
170 RKL2 3072 101 51 4.1079625673804685 4.1079625673804685 1.258622228
0.0 RKL2 3072 101 51 14.303133210747616 14.303133210747616 1.258622228
70 RKL2 4096 101 51 30.057906231842225 30.057906231842225 1.673639548
80 RKL2 4096 101 51 22.30162431433032 22.30162431433032 1.673639548
90 RKL2 4096 101 51 17.17922858796426 17.17922858796426 1.673639548
100 RKL2 4096 101 51 13.596969177760444 13.596969177760444 1.673639548
110 RKL2 4096 101 51 10.992994733560463 10.992994733560463 1.673639548
120 RKL2 4096 101 51 9.045332753664505 9.045332753664505 1.673639548
130 RKL2 4096 101 51 7.554003789624771 7.554003789624771 1.673639548
140 RKL2 4096 101 51 6.389193186684967 6.389193186684967 1.673639548
150 RKL2 4096 101 51 5.463766862713231 5.463766862713231 1.673639548
160 RKL2 4096 101 51 4.717550229305841 4.717550229305841 1.673639548
170 RKL2 4096 101 51 4.1079623195508415 4.1079623195508415 1.673639548
0.0 RKL2 4096 101 51 14.303133043244413 14.303133043244413 1.673639548


==> heston_caseb_timeconvergence_e20.txt <==
Spot Scheme L M N  Price Error Time
90 RKL2 8 101 51 10.014334216442304 10.014334216442304 0.01610979
91 RKL2 8 101 51 9.063404590787322 9.063404590787322 0.01610979
92 RKL2 8 101 51 8.156853478536362 8.156853478536362 0.01610979
93 RKL2 8 101 51 7.312996465976583 7.312996465976583 0.01610979
94 RKL2 8 101 51 6.544984557264966 6.544984557264966 0.01610979
95 RKL2 8 101 51 5.836427430970213 5.836427430970213 0.01610979
96 RKL2 8 101 51 5.186949249050527 5.186949249050527 0.01610979
97 RKL2 8 101 51 4.605287645995308 4.605287645995308 0.01610979
98 RKL2 8 101 51 4.093300717842324 4.093300717842324 0.01610979
99 RKL2 8 101 51 3.6294479337104946 3.6294479337104946 0.01610979
100 RKL2 8 101 51 3.210781631578048 3.210781631578048 0.01610979
101 RKL2 8 101 51 2.8401558001972083 2.8401558001972083 0.01610979
102 RKL2 8 101 51 2.517315965533057 2.517315965533057 0.01610979
103 RKL2 8 101 51 2.226396583825812 2.226396583825812 0.01610979
104 RKL2 8 101 51 1.9651468385109263 1.9651468385109263 0.01610979
105 RKL2 8 101 51 1.7348004175928984 1.7348004175928984 0.01610979
106 RKL2 8 101 51 1.5354613647913138 1.5354613647913138 0.01610979
107 RKL2 8 101 51 1.3564000145819384 1.3564000145819384 0.01610979
108 RKL2 8 101 51 1.196092196290729 1.196092196290729 0.01610979
109 RKL2 8 101 51 1.0550014734121036 1.0550014734121036 0.01610979
110 RKL2 8 101 51 0.9334417890793907 0.9334417890793907 0.01610979
0.0 RKL2 8 101 51 4.88701533677682 4.88701533677682 0.01610979
90 RKL2 12 101 51 10.014089608370046 10.014089608370046 0.019958155
91 RKL2 12 101 51 9.06307039841764 9.06307039841764 0.019958155
92 RKL2 12 101 51 8.15658046624247 8.15658046624247 0.019958155
93 RKL2 12 101 51 7.312712296305518 7.312712296305518 0.019958155
94 RKL2 12 101 51 6.544703677080491 6.544703677080491 0.019958155
95 RKL2 12 101 51 5.836166032913782 5.836166032913782 0.019958155
96 RKL2 12 101 51 5.186721920608454 5.186721920608454 0.019958155
97 RKL2 12 101 51 4.60510443206526 4.60510443206526 0.019958155
98 RKL2 12 101 51 4.093159194692914 4.093159194692914 0.019958155
99 RKL2 12 101 51 3.6293385837361605 3.6293385837361605 0.019958155
100 RKL2 12 101 51 3.2106926770287254 3.2106926770287254 0.019958155
101 RKL2 12 101 51 2.840072090699862 2.840072090699862 0.019958155
102 RKL2 12 101 51 2.517222481207935 2.517222481207935 0.019958155
103 RKL2 12 101 51 2.226284459023794 2.226284459023794 0.019958155
104 RKL2 12 101 51 1.9650088394308953 1.9650088394308953 0.019958155
105 RKL2 12 101 51 1.7346307712057463 1.7346307712057463 0.019958155
106 RKL2 12 101 51 1.5352576347333504 1.5352576347333504 0.019958155
107 RKL2 12 101 51 1.3561626321544857 1.3561626321544857 0.019958155
108 RKL2 12 101 51 1.1958226797528393 1.1958226797528393 0.019958155
109 RKL2 12 101 51 1.0547029665587415 1.0547029665587415 0.019958155
110 RKL2 12 101 51 0.9331196972551095 0.9331196972551095 0.019958155
0.0 RKL2 12 101 51 4.88682734553198 4.88682734553198 0.019958155
90 RKL2 16 101 51 10.013985039950143 10.013985039950143 0.021350525
91 RKL2 16 101 51 9.062933610173726 9.062933610173726 0.021350525
92 RKL2 16 101 51 8.156477804024156 8.156477804024156 0.021350525
93 RKL2 16 101 51 7.312599431430139 7.312599431430139 0.021350525
94 RKL2 16 101 51 6.544584726828688 6.544584726828688 0.021350525
95 RKL2 16 101 51 5.836048309497744 5.836048309497744 0.021350525
96 RKL2 16 101 51 5.186612146844672 5.186612146844672 0.021350525
97 RKL2 16 101 51 4.605006547237423 4.605006547237423 0.021350525
98 RKL2 16 101 51 4.093072078906018 4.093072078906018 0.021350525
99 RKL2 16 101 51 3.6292598600620605 3.6292598600620605 0.021350525
100 RKL2 16 101 51 3.210619413423293 3.210619413423293 0.021350525
101 RKL2 16 101 51 2.8400003379059555 2.8400003379059555 0.021350525
102 RKL2 16 101 51 2.517147984955292 2.517147984955292 0.021350525
103 RKL2 16 101 51 2.2262047067590194 2.2262047067590194 0.021350525
104 RKL2 16 101 51 1.964921800494445 1.964921800494445 0.021350525
105 RKL2 16 101 51 1.7345348754345022 1.7345348754345022 0.021350525
106 RKL2 16 101 51 1.5351523222373733 1.5351523222373733 0.021350525
107 RKL2 16 101 51 1.3560481391424961 1.3560481391424961 0.021350525
108 RKL2 16 101 51 1.1956995565217965 1.1956995565217965 0.021350525
109 RKL2 16 101 51 1.0545722468833336 1.0545722468833336 0.021350525
110 RKL2 16 101 51 0.9329830876934813 0.9329830876934813 0.021350525
0.0 RKL2 16 101 51 4.886740147731455 4.886740147731455 0.021350525
90 RKL2 24 101 51 10.013906664089703 10.013906664089703 0.028665227
91 RKL2 24 101 51 9.062839116531059 9.062839116531059 0.028665227
92 RKL2 24 101 51 8.15641972508956 8.15641972508956 0.028665227
93 RKL2 24 101 51 7.31252800437765 7.31252800437765 0.028665227
94 RKL2 24 101 51 6.544501008016421 6.544501008016421 0.028665227
95 RKL2 24 101 51 5.835958830855034 5.835958830855034 0.028665227
96 RKL2 24 101 51 5.1865231207852815 5.1865231207852815 0.028665227
97 RKL2 24 101 51 4.604921063535574 4.604921063535574 0.028665227
98 RKL2 24 101 51 4.092990155900587 4.092990155900587 0.028665227
99 RKL2 24 101 51 3.629180544427096 3.629180544427096 0.028665227
100 RKL2 24 101 51 3.2105413658077797 3.2105413658077797 0.028665227
101 RKL2 24 101 51 2.8399215782396263 2.8399215782396263 0.028665227
102 RKL2 24 101 51 2.517066400204185 2.517066400204185 0.028665227
103 RKL2 24 101 51 2.2261190931561963 2.2261190931561963 0.028665227
104 RKL2 24 101 51 1.9648312244747415 1.9648312244747415 0.028665227
105 RKL2 24 101 51 1.7344386923868989 1.7344386923868989 0.028665227
106 RKL2 24 101 51 1.5350505006947848 1.5350505006947848 0.028665227
107 RKL2 24 101 51 1.3559410257512403 1.3559410257512403 0.028665227
108 RKL2 24 101 51 1.1955876739701097 1.1955876739701097 0.028665227
109 RKL2 24 101 51 1.0544564167835326 1.0544564167835326 0.028665227
110 RKL2 24 101 51 0.9328645414972954 0.9328645414972954 0.028665227
0.0 RKL2 24 101 51 4.8866712632114035 4.8866712632114035 0.028665227
90 RKL2 32 101 51 10.013883966505922 10.013883966505922 0.030615208
91 RKL2 32 101 51 9.06280919819294 9.06280919819294 0.030615208
92 RKL2 32 101 51 8.15639594526377 8.15639594526377 0.030615208
93 RKL2 32 101 51 7.312497433978596 7.312497433978596 0.030615208
94 RKL2 32 101 51 6.544465429099045 6.544465429099045 0.030615208
95 RKL2 32 101 51 5.835920718615077 5.835920718615077 0.030615208
96 RKL2 32 101 51 5.186484597056642 5.186484597056642 0.030615208
97 RKL2 32 101 51 4.6048830674364005 4.6048830674364005 0.030615208
98 RKL2 32 101 51 4.092952724598418 4.092952724598418 0.030615208
99 RKL2 32 101 51 3.629143412505102 3.629143412505102 0.030615208
100 RKL2 32 101 51 3.210504154716494 3.210504154716494 0.030615208
101 RKL2 32 101 51 2.83988372910743 2.83988372910743 0.030615208
102 RKL2 32 101 51 2.517027341857448 2.517027341857448 0.030615208
103 RKL2 32 101 51 2.2260785299469177 2.2260785299469177 0.030615208
104 RKL2 32 101 51 1.9647889501385536 1.9647889501385536 0.030615208
105 RKL2 32 101 51 1.7343946088994777 1.7343946088994777 0.030615208
106 RKL2 32 101 51 1.5350047168050263 1.5350047168050263 0.030615208
107 RKL2 32 101 51 1.3558937319671183 1.3558937319671183 0.030615208
108 RKL2 32 101 51 1.1955391109064173 1.1955391109064173 0.030615208
109 RKL2 32 101 51 1.0544069212145444 1.0544069212145444 0.030615208
110 RKL2 32 101 51 0.932814576614388 0.932814576614388 0.030615208
0.0 RKL2 32 101 51 4.886643000721727 4.886643000721727 0.030615208
90 RKL2 48 101 51 10.01386858559747 10.01386858559747 0.041714628
91 RKL2 48 101 51 9.062786724640015 9.062786724640015 0.041714628
92 RKL2 48 101 51 8.156374516758241 8.156374516758241 0.041714628
93 RKL2 48 101 51 7.312472241922327 7.312472241922327 0.041714628
94 RKL2 48 101 51 6.544436551349617 6.544436551349617 0.041714628
95 RKL2 48 101 51 5.835889147469482 5.835889147469482 0.041714628
96 RKL2 48 101 51 5.186451403648481 5.186451403648481 0.041714628
97 RKL2 48 101 51 4.604849156849529 4.604849156849529 0.041714628
98 RKL2 48 101 51 4.092918379225052 4.092918379225052 0.041714628
99 RKL2 48 101 51 3.629108611301978 3.629108611301978 0.041714628
100 RKL2 48 101 51 3.2104687879283884 3.2104687879283884 0.041714628
101 RKL2 48 101 51 2.839847578868537 2.839847578868537 0.041714628
102 RKL2 48 101 51 2.5169901812038766 2.5169901812038766 0.041714628
103 RKL2 48 101 51 2.226040263195169 2.226040263195169 0.041714628
104 RKL2 48 101 51 1.9647495331585798 1.9647495331585798 0.041714628
105 RKL2 48 101 51 1.7343540722057673 1.7343540722057673 0.041714628
106 RKL2 48 101 51 1.5349632245814355 1.5349632245814355 0.041714628
107 RKL2 48 101 51 1.3558514674246618 1.3558514674246618 0.041714628
108 RKL2 48 101 51 1.19549628400875 1.19549628400875 0.041714628
109 RKL2 48 101 51 1.0543638035490241 1.0543638035490241 0.041714628
110 RKL2 48 101 51 0.9327715181964025 0.9327715181964025 0.041714628
0.0 RKL2 48 101 51 4.88661877908358 4.88661877908358 0.041714628
90 RKL2 64 101 51 10.013863410789785 10.013863410789785 0.046980208
91 RKL2 64 101 51 9.062778852332245 9.062778852332245 0.046980208
92 RKL2 64 101 51 8.156366522468764 8.156366522468764 0.046980208
93 RKL2 64 101 51 7.312462938219456 7.312462938219456 0.046980208
94 RKL2 64 101 51 6.544425766930855 6.544425766930855 0.046980208
95 RKL2 64 101 51 5.835877186871905 5.835877186871905 0.046980208
96 RKL2 64 101 51 5.1864386272001175 5.1864386272001175 0.046980208
97 RKL2 64 101 51 4.604835870526577 4.604835870526577 0.046980208
98 RKL2 64 101 51 4.092904674905739 4.092904674905739 0.046980208
99 RKL2 64 101 51 3.6290944879362055 3.6290944879362055 0.046980208
100 RKL2 64 101 51 3.2104542194790646 3.2104542194790646 0.046980208
101 RKL2 64 101 51 2.8398325119285968 2.8398325119285968 0.046980208
102 RKL2 64 101 51 2.5169745731566158 2.5169745731566158 0.046980208
103 RKL2 64 101 51 2.2260241125928117 2.2260241125928117 0.046980208
104 RKL2 64 101 51 1.9647328580659658 1.9647328580659658 0.046980208
105 RKL2 64 101 51 1.7343369232151344 1.7343369232151344 0.046980208
106 RKL2 64 101 51 1.534945704019656 1.534945704019656 0.046980208
107 RKL2 64 101 51 1.3558336698337938 1.3558336698337938 0.046980208
108 RKL2 64 101 51 1.1954783110569238 1.1954783110569238 0.046980208
109 RKL2 64 101 51 1.0543457788280557 1.0543457788280557 0.046980208
110 RKL2 64 101 51 0.9327535910950693 0.9327535910950693 0.046980208
0.0 RKL2 64 101 51 4.886609354800936 4.886609354800936 0.046980208
90 RKL2 96 101 51 10.013859996487938 10.013859996487938 0.058755234
91 RKL2 96 101 51 9.062773369877164 9.062773369877164 0.058755234
92 RKL2 96 101 51 8.156360414517147 8.156360414517147 0.058755234
93 RKL2 96 101 51 7.312455403449335 7.312455403449335 0.058755234
94 RKL2 96 101 51 6.544416740361836 6.544416740361836 0.058755234
95 RKL2 96 101 51 5.83586696330431 5.83586696330431 0.058755234
96 RKL2 96 101 51 5.186427536902098 5.186427536902098 0.058755234
97 RKL2 96 101 51 4.604824186883218 4.604824186883218 0.058755234
98 RKL2 96 101 51 4.092892513780955 4.092892513780955 0.058755234
99 RKL2 96 101 51 3.629081883558254 3.629081883558254 0.058755234
100 RKL2 96 101 51 3.21044118697444 3.21044118697444 0.058755234
101 RKL2 96 101 51 2.839819051040953 2.839819051040953 0.058755234
102 RKL2 96 101 51 2.5169606938184117 2.5169606938184117 0.058755234
103 RKL2 96 101 51 2.226009840883538 2.226009840883538 0.058755234
104 RKL2 96 101 51 1.964718231747787 1.964718231747787 0.058755234
105 RKL2 96 101 51 1.7343220034540048 1.7343220034540048 0.058755234
106 RKL2 96 101 51 1.5349305866720897 1.5349305866720897 0.058755234
107 RKL2 96 101 51 1.3558184355827159 1.3558184355827159 0.058755234
108 RKL2 96 101 51 1.1954630436013254 1.1954630436013254 0.058755234
109 RKL2 96 101 51 1.0543305761663806 1.0543305761663806 0.058755234
110 RKL2 96 101 51 0.9327385670244436 0.9327385670244436 0.058755234
0.0 RKL2 96 101 51 4.886601481943223 4.886601481943223 0.058755234
90 RKL2 128 101 51 10.013858651285496 10.013858651285496 0.073475876
91 RKL2 128 101 51 9.062771225077444 9.062771225077444 0.073475876
92 RKL2 128 101 51 8.156358093275477 8.156358093275477 0.073475876
93 RKL2 128 101 51 7.312452752601007 7.312452752601007 0.073475876
94 RKL2 128 101 51 6.544413626551135 6.544413626551135 0.073475876
95 RKL2 128 101 51 5.835863422284861 5.835863422284861 0.073475876
96 RKL2 128 101 51 5.186423633426382 5.186423633426382 0.073475876
97 RKL2 128 101 51 4.6048199885454695 4.6048199885454695 0.073475876
98 RKL2 128 101 51 4.0928880495576765 4.0928880495576765 0.073475876
99 RKL2 128 101 51 3.629077163822509 3.629077163822509 0.073475876
100 RKL2 128 101 51 3.2104362188723155 3.2104362188723155 0.073475876
101 RKL2 128 101 51 2.8398138411668157 2.8398138411668157 0.073475876
102 RKL2 128 101 51 2.516955257998492 2.516955257998492 0.073475876
103 RKL2 128 101 51 2.226004199113312 2.226004199113312 0.073475876
104 RKL2 128 101 51 1.9647124086356704 1.9647124086356704 0.073475876
105 RKL2 128 101 51 1.7343160339867871 1.7343160339867871 0.073475876
106 RKL2 128 101 51 1.5349245197735921 1.5349245197735921 0.073475876
107 RKL2 128 101 51 1.3558123100419903 1.3558123100419903 0.073475876
108 RKL2 128 101 51 1.1954568985754666 1.1954568985754666 0.073475876
109 RKL2 128 101 51 1.0543244560840823 1.0543244560840823 0.073475876
110 RKL2 128 101 51 0.9327325215279851 0.9327325215279851 0.073475876
0.0 RKL2 128 101 51 4.886598528482806 4.886598528482806 0.073475876
90 RKL2 192 101 51 10.013857688317803 10.013857688317803 0.094569567
91 RKL2 192 101 51 9.062769614116192 9.062769614116192 0.094569567
92 RKL2 192 101 51 8.156356212503312 8.156356212503312 0.094569567
93 RKL2 192 101 51 7.312450485262757 7.312450485262757 0.094569567
94 RKL2 192 101 51 6.544410915015491 6.544410915015491 0.094569567
95 RKL2 192 101 51 5.835860319564793 5.835860319564793 0.094569567
96 RKL2 192 101 51 5.186420209341031 5.186420209341031 0.094569567
97 RKL2 192 101 51 4.604816310013598 4.604816310013598 0.094569567
98 RKL2 192 101 51 4.092884148629869 4.092884148629869 0.094569567
99 RKL2 192 101 51 3.6290730532080415 3.6290730532080415 0.094569567
100 RKL2 192 101 51 3.2104319077349843 3.2104319077349843 0.094569567
101 RKL2 192 101 51 2.8398093376949554 2.8398093376949554 0.094569567
102 RKL2 192 101 51 2.5169505773609875 2.5169505773609875 0.094569567
103 RKL2 192 101 51 2.225999358940811 2.225999358940811 0.094569567
104 RKL2 192 101 51 1.9647074301347152 1.9647074301347152 0.094569567
105 RKL2 192 101 51 1.7343109467515156 1.7343109467515156 0.094569567
106 RKL2 192 101 51 1.5349193645869648 1.5349193645869648 0.094569567
107 RKL2 192 101 51 1.3558071189935714 1.3558071189935714 0.094569567
108 RKL2 192 101 51 1.1954517039372836 1.1954517039372836 0.094569567
109 RKL2 192 101 51 1.0543192943054667 1.0543192943054667 0.094569567
110 RKL2 192 101 51 0.9327274330499782 0.9327274330499782 0.094569567
0.0 RKL2 192 101 51 4.886596026644804 4.886596026644804 0.094569567
90 RKL2 256 101 51 10.013857354867877 10.013857354867877 0.112797634
91 RKL2 256 101 51 9.062769051579041 9.062769051579041 0.112797634
92 RKL2 256 101 51 8.15635554769423 8.15635554769423 0.112797634
93 RKL2 256 101 51 7.312449677648896 7.312449677648896 0.112797634
94 RKL2 256 101 51 6.544409939477546 6.544409939477546 0.112797634
95 RKL2 256 101 51 5.835859193512423 5.835859193512423 0.112797634
96 RKL2 256 101 51 5.186418956502189 5.186418956502189 0.112797634
97 RKL2 256 101 51 4.604814952503628 4.604814952503628 0.112797634
98 RKL2 256 101 51 4.092882694698732 4.092882694698732 0.112797634
99 RKL2 256 101 51 3.629071505303102 3.629071505303102 0.112797634
100 RKL2 256 101 51 3.2104302674207155 3.2104302674207155 0.112797634
101 RKL2 256 101 51 2.8398076066436584 2.8398076066436584 0.112797634
102 RKL2 256 101 51 2.516948760846255 2.516948760846255 0.112797634
103 RKL2 256 101 51 2.2259974638974716 2.2259974638974716 0.112797634
104 RKL2 256 101 51 1.9647054651833582 1.9647054651833582 0.112797634
105 RKL2 256 101 51 1.7343089242446075 1.7343089242446075 0.112797634
106 RKL2 256 101 51 1.5349173019606126 1.5349173019606126 0.112797634
107 RKL2 256 101 51 1.355805030169468 1.355805030169468 0.112797634
108 RKL2 256 101 51 1.195449603020808 1.195449603020808 0.112797634
109 RKL2 256 101 51 1.0543171973738117 1.0543171973738117 0.112797634
110 RKL2 256 101 51 0.9327253581719128 0.9327253581719128 0.112797634
0.0 RKL2 256 101 51 4.886595090805097 4.886595090805097 0.112797634
90 RKL2 384 101 51 10.013857064427924 10.013857064427924 0.155553601
91 RKL2 384 101 51 9.062768560467319 9.062768560467319 0.155553601
92 RKL2 384 101 51 8.156354969809804 8.156354969809804 0.155553601
93 RKL2 384 101 51 7.312448995069607 7.312448995069607 0.155553601
94 RKL2 384 101 51 6.544409125614764 6.544409125614764 0.155553601
95 RKL2 384 101 51 5.835858257372865 5.835858257372865 0.155553601
96 RKL2 384 101 51 5.186417913533301 5.186417913533301 0.155553601
97 RKL2 384 101 51 4.604813819722675 4.604813819722675 0.155553601
98 RKL2 384 101 51 4.092881480190364 4.092881480190364 0.155553601
99 RKL2 384 101 51 3.6290702123939873 3.6290702123939873 0.155553601
100 RKL2 384 101 51 3.210428898714264 3.210428898714264 0.155553601
101 RKL2 384 101 51 2.839806164888189 2.839806164888189 0.155553601
102 RKL2 384 101 51 2.51694725135505 2.51694725135505 0.155553601
103 RKL2 384 101 51 2.225995892689798 2.225995892689798 0.155553601
104 RKL2 384 101 51 1.9647038394347316 1.9647038394347316 0.155553601
105 RKL2 384 101 51 1.734307253885674 1.734307253885674 0.155553601
106 RKL2 384 101 51 1.5349156006636466 1.5349156006636466 0.155553601
107 RKL2 384 101 51 1.3558033087610715 1.3558033087610715 0.155553601
108 RKL2 384 101 51 1.1954478724506168 1.1954478724506168 0.155553601
109 RKL2 384 101 51 1.0543154701119604 1.0543154701119604 0.155553601
110 RKL2 384 101 51 0.9327236482908823 0.9327236482908823 0.155553601
0.0 RKL2 384 101 51 4.8865943068515545 4.8865943068515545 0.155553601
90 RKL2 512 101 51 10.013856961778341 10.013856961778341 0.191741261
91 RKL2 512 101 51 9.062768387758059 9.062768387758059 0.191741261
92 RKL2 512 101 51 8.156354768500279 8.156354768500279 0.191741261
93 RKL2 512 101 51 7.312448760588838 7.312448760588838 0.191741261
94 RKL2 512 101 51 6.544408847470726 6.544408847470726 0.191741261
95 RKL2 512 101 51 5.835857937721923 5.835857937721923 0.191741261
96 RKL2 512 101 51 5.186417556931142 5.186417556931142 0.191741261
97 RKL2 512 101 51 4.604813431543768 4.604813431543768 0.191741261
98 RKL2 512 101 51 4.092881062874511 4.092881062874511 0.191741261
99 RKL2 512 101 51 3.6290697667923477 3.6290697667923477 0.191741261
100 RKL2 512 101 51 3.210428425404795 3.210428425404795 0.191741261
101 RKL2 512 101 51 2.839805664406283 2.839805664406283 0.191741261
102 RKL2 512 101 51 2.516946725107887 2.516946725107887 0.191741261
103 RKL2 512 101 51 2.2259953425106556 2.2259953425106556 0.191741261
104 RKL2 512 101 51 1.9647032676106069 1.9647032676106069 0.191741261
105 RKL2 512 101 51 1.7343066637133613 1.7343066637133613 0.191741261
106 RKL2 512 101 51 1.5349149968684013 1.5349149968684013 0.191741261
107 RKL2 512 101 51 1.3558026951745603 1.3558026951745603 0.191741261
108 RKL2 512 101 51 1.1954472529934685 1.1954472529934685 0.191741261
109 RKL2 512 101 51 1.054314849311761 1.054314849311761 0.191741261
110 RKL2 512 101 51 0.9327230313558241 0.9327230313558241 0.191741261
0.0 RKL2 512 101 51 4.8865940343493515 4.8865940343493515 0.191741261
90 RKL2 768 101 51 10.013856903981829 10.013856903981829 0.236441364
91 RKL2 768 101 51 9.06276828363343 9.06276828363343 0.236441364
92 RKL2 768 101 51 8.156354633507588 8.156354633507588 0.236441364
93 RKL2 768 101 51 7.312448584829072 7.312448584829072 0.236441364
94 RKL2 768 101 51 6.54440862947651 6.54440862947651 0.236441364
95 RKL2 768 101 51 5.835857682577878 5.835857682577878 0.236441364
96 RKL2 768 101 51 5.186417270407643 5.186417270407643 0.236441364
97 RKL2 768 101 51 4.604813118472737 4.604813118472737 0.236441364
98 RKL2 768 101 51 4.092880725138103 4.092880725138103 0.236441364
99 RKL2 768 101 51 3.629069405119659 3.629069405119659 0.236441364
100 RKL2 768 101 51 3.2104280403635115 3.2104280403635115 0.236441364
101 RKL2 768 101 51 2.8398052566310645 2.8398052566310645 0.236441364
102 RKL2 768 101 51 2.5169462960067164 2.5169462960067164 0.236441364
103 RKL2 768 101 51 2.2259948937454337 2.2259948937454337 0.236441364
104 RKL2 768 101 51 1.9647028011841565 1.9647028011841565 0.236441364
105 RKL2 768 101 51 1.7343061824211106 1.7343061824211106 0.236441364
106 RKL2 768 101 51 1.5349145045836612 1.5349145045836612 0.236441364
107 RKL2 768 101 51 1.355802194977373 1.355802194977373 0.236441364
108 RKL2 768 101 51 1.1954467480075601 1.1954467480075601 0.236441364
109 RKL2 768 101 51 1.054314343108044 1.054314343108044 0.236441364
110 RKL2 768 101 51 0.9327225279979396 0.9327225279979396 0.236441364
0.0 RKL2 768 101 51 4.886593822772161 4.886593822772161 0.236441364
90 RKL2 1024 101 51 10.013856877122407 10.013856877122407 0.275949498
91 RKL2 1024 101 51 9.062768238936876 9.062768238936876 0.275949498
92 RKL2 1024 101 51 8.156354582432215 8.156354582432215 0.275949498
93 RKL2 1024 101 51 7.3124485268747925 7.3124485268747925 0.275949498
94 RKL2 1024 101 51 6.544408561361694 6.544408561361694 0.275949498
95 RKL2 1024 101 51 5.835857604500644 5.835857604500644 0.275949498
96 RKL2 1024 101 51 5.18641718329712 5.18641718329712 0.275949498
97 RKL2 1024 101 51 4.604813023660969 4.604813023660969 0.275949498
98 RKL2 1024 101 51 4.092880623289002 4.092880623289002 0.275949498
99 RKL2 1024 101 51 3.629069296430185 3.629069296430185 0.275949498
100 RKL2 1024 101 51 3.2104279249455088 3.2104279249455088 0.275949498
101 RKL2 1024 101 51 2.8398051345694895 2.8398051345694895 0.275949498
102 RKL2 1024 101 51 2.5169461675912093 2.5169461675912093 0.275949498
103 RKL2 1024 101 51 2.225994759380927 2.225994759380927 0.275949498
104 RKL2 1024 101 51 1.9647026613855987 1.9647026613855987 0.275949498
105 RKL2 1024 101 51 1.7343060379426918 1.7343060379426918 0.275949498
106 RKL2 1024 101 51 1.5349143565206287 1.5349143565206287 0.275949498
107 RKL2 1024 101 51 1.355802044223485 1.355802044223485 0.275949498
108 RKL2 1024 101 51 1.1954465954799767 1.1954465954799767 0.275949498
109 RKL2 1024 101 51 1.0543141898694328 1.0543141898694328 0.275949498
110 RKL2 1024 101 51 0.9327223752767044 0.9327223752767044 0.275949498
0.0 RKL2 1024 101 51 4.886593755550014 4.886593755550014 0.275949498
90 RKL2 1536 101 51 10.013856858509119 10.013856858509119 0.359918731
91 RKL2 1536 101 51 9.062768205911524 9.062768205911524 0.359918731
92 RKL2 1536 101 51 8.156354540722232 8.156354540722232 0.359918731
93 RKL2 1536 101 51 7.312448474486793 7.312448474486793 0.359918731
94 RKL2 1536 101 51 6.544408497275445 6.544408497275445 0.359918731
95 RKL2 1536 101 51 5.835857529828709 5.835857529828709 0.359918731
96 RKL2 1536 101 51 5.186417099470299 5.186417099470299 0.359918731
97 RKL2 1536 101 51 4.604812932042054 4.604812932042054 0.359918731
98 RKL2 1536 101 51 4.0928805245117665 4.0928805245117665 0.359918731
99 RKL2 1536 101 51 3.629069190790233 3.629069190790233 0.359918731
100 RKL2 1536 101 51 3.210427812700252 3.210427812700252 0.359918731
101 RKL2 1536 101 51 2.8398050160225097 2.8398050160225097 0.359918731
102 RKL2 1536 101 51 2.51694604328878 2.51694604328878 0.359918731
103 RKL2 1536 101 51 2.2259946298963778 2.2259946298963778 0.359918731
104 RKL2 1536 101 51 1.9647025273795953 1.9647025273795953 0.359918731
105 RKL2 1536 101 51 1.7343059002976928 1.7343059002976928 0.359918731
106 RKL2 1536 101 51 1.5349142163995158 1.5349142163995158 0.359918731
107 RKL2 1536 101 51 1.3558019025202868 1.3558019025202868 0.359918731
108 RKL2 1536 101 51 1.1954464530854996 1.1954464530854996 0.359918731
109 RKL2 1536 101 51 1.0543140477798723 1.0543140477798723 0.359918731
110 RKL2 1536 101 51 0.932722234590574 0.932722234590574 0.359918731
0.0 RKL2 1536 101 51 4.886593693504505 4.886593693504505 0.359918731
90 RKL2 2048 101 51 10.013856844099196 10.013856844099196 0.47524008
91 RKL2 2048 101 51 9.062768181751442 9.062768181751442 0.47524008
92 RKL2 2048 101 51 8.156354512672403 8.156354512672403 0.47524008
93 RKL2 2048 101 51 7.312448441773024 7.312448441773024 0.47524008
94 RKL2 2048 101 51 6.544408458699287 6.544408458699287 0.47524008
95 RKL2 2048 101 51 5.835857485958124 5.835857485958124 0.47524008
96 RKL2 2048 101 51 5.1864170511395296 5.1864170511395296 0.47524008
97 RKL2 2048 101 51 4.604812880022917 4.604812880022917 0.47524008
98 RKL2 2048 101 51 4.092880468879052 4.092880468879052 0.47524008
99 RKL2 2048 101 51 3.629069131378829 3.629069131378829 0.47524008
100 RKL2 2048 101 51 3.210427749291056 3.210427749291056 0.47524008
101 RKL2 2048 101 51 2.8398049483456 2.8398049483456 0.47524008
102 RKL2 2048 101 51 2.5169459712150646 2.5169459712150646 0.47524008
103 RKL2 2048 101 51 2.2259945534945027 2.2259945534945027 0.47524008
104 RKL2 2048 101 51 1.9647024468174494 1.9647024468174494 0.47524008
105 RKL2 2048 101 51 1.7343058159156843 1.7343058159156843 0.47524008
106 RKL2 2048 101 51 1.5349141288057897 1.5349141288057897 0.47524008
107 RKL2 2048 101 51 1.3558018122585762 1.3558018122585762 0.47524008
108 RKL2 2048 101 51 1.1954463607357846 1.1954463607357846 0.47524008
109 RKL2 2048 101 51 1.0543139540431596 1.0543139540431596 0.47524008
110 RKL2 2048 101 51 0.932722140318077 0.932722140318077 0.47524008
0.0 RKL2 2048 101 51 4.88659365570341 4.88659365570341 0.47524008
90 RKL2 3072 101 51 10.013856832730564 10.013856832730564 0.711907175
91 RKL2 3072 101 51 9.062768161856937 9.062768161856937 0.711907175
92 RKL2 3072 101 51 8.15635448807451 8.15635448807451 0.711907175
93 RKL2 3072 101 51 7.312448411577204 7.312448411577204 0.711907175
94 RKL2 3072 101 51 6.544408421966067 6.544408421966067 0.711907175
95 RKL2 3072 101 51 5.835857443129065 5.835857443129065 0.711907175
96 RKL2 3072 101 51 5.186417002907824 5.186417002907824 0.711907175
97 RKL2 3072 101 51 4.6048128271509166 4.6048128271509166 0.711907175
98 RKL2 3072 101 51 4.092880411777898 4.092880411777898 0.711907175
99 RKL2 3072 101 51 3.629069070247832 3.629069070247832 0.711907175
100 RKL2 3072 101 51 3.210427684302065 3.210427684302065 0.711907175
101 RKL2 3072 101 51 2.839804879691025 2.839804879691025 0.711907175
102 RKL2 3072 101 51 2.516945899219939 2.516945899219939 0.711907175
103 RKL2 3072 101 51 2.225994478494507 2.225994478494507 0.711907175
104 RKL2 3072 101 51 1.9647023691978758 1.9647023691978758 0.711907175
105 RKL2 3072 101 51 1.7343057361897842 1.7343057361897842 0.711907175
106 RKL2 3072 101 51 1.5349140476512024 1.5349140476512024 0.711907175
107 RKL2 3072 101 51 1.355801730198073 1.355801730198073 0.711907175
108 RKL2 3072 101 51 1.1954462782913535 1.1954462782913535 0.711907175
109 RKL2 3072 101 51 1.0543138718001948 1.0543138718001948 0.711907175
110 RKL2 3072 101 51 0.932722058924885 0.932722058924885 0.711907175
0.0 RKL2 3072 101 51 4.886593619699817 4.886593619699817 0.711907175
90 RKL2 4096 101 51 10.013856833677107 10.013856833677107 0.800060633
91 RKL2 4096 101 51 9.062768163716985 9.062768163716985 0.800060633
92 RKL2 4096 101 51 8.156354490741052 8.156354490741052 0.800060633
93 RKL2 4096 101 51 7.312448415254939 7.312448415254939 0.800060633
94 RKL2 4096 101 51 6.54440842669749 6.54440842669749 0.800060633
95 RKL2 4096 101 51 5.835857448863156 5.835857448863156 0.800060633
96 RKL2 4096 101 51 5.186417009574664 5.186417009574664 0.800060633
97 RKL2 4096 101 51 4.604812834670044 4.604812834670044 0.800060633
98 RKL2 4096 101 51 4.092880420068472 4.092880420068472 0.800060633
99 RKL2 4096 101 51 3.629069079245291 3.629069079245291 0.800060633
100 RKL2 4096 101 51 3.2104276939387395 3.2104276939387395 0.800060633
101 RKL2 4096 101 51 2.8398048898824153 2.8398048898824153 0.800060633
102 RKL2 4096 101 51 2.516945909856476 2.516945909856476 0.800060633
103 RKL2 4096 101 51 2.2259944894864527 2.2259944894864527 0.800060633
104 RKL2 4096 101 51 1.964702380453066 1.964702380453066 0.800060633
105 RKL2 4096 101 51 1.7343057476000054 1.7343057476000054 0.800060633
106 RKL2 4096 101 51 1.5349140590922128 1.5349140590922128 0.800060633
107 RKL2 4096 101 51 1.3558017415830252 1.3558017415830252 0.800060633
108 RKL2 4096 101 51 1.1954462895380757 1.1954462895380757 0.800060633
109 RKL2 4096 101 51 1.0543138828227863 1.0543138828227863 0.800060633
110 RKL2 4096 101 51 0.9327220696375778 0.9327220696375778 0.800060633
0.0 RKL2 4096 101 51 4.886593624535863 4.886593624535863 0.800060633


==> heston_timeconvergence.txt <==
Spot Scheme L M N  Price Error Time
90 RKL2 8 101 51 10.008463412387384 10.008463412387384 0.017377646
91 RKL2 8 101 51 9.052170103895236 9.052170103895236 0.017377646
92 RKL2 8 101 51 8.150127553176118 8.150127553176118 0.017377646
93 RKL2 8 101 51 7.309013953418394 7.309013953418394 0.017377646
94 RKL2 8 101 51 6.531874726386847 6.531874726386847 0.017377646
95 RKL2 8 101 51 5.82207146276041 5.82207146276041 0.017377646
96 RKL2 8 101 51 5.180550495379654 5.180550495379654 0.017377646
97 RKL2 8 101 51 4.60392638635121 4.60392638635121 0.017377646
98 RKL2 8 101 51 4.08511185388879 4.08511185388879 0.017377646
99 RKL2 8 101 51 3.6191439043903575 3.6191439043903575 0.017377646
100 RKL2 8 101 51 3.2039369287749055 3.2039369287749055 0.017377646
101 RKL2 8 101 51 2.8371607772387937 2.8371607772387937 0.017377646
102 RKL2 8 101 51 2.5123702402990182 2.5123702402990182 0.017377646
103 RKL2 8 101 51 2.2227317349526285 2.2227317349526285 0.017377646
104 RKL2 8 101 51 1.963782167265372 1.963782167265372 0.017377646
105 RKL2 8 101 51 1.7333953965298392 1.7333953965298392 0.017377646
106 RKL2 8 101 51 1.5299900493054612 1.5299900493054612 0.017377646
107 RKL2 8 101 51 1.3511566873457033 1.3511566873457033 0.017377646
108 RKL2 8 101 51 1.1939772577180616 1.1939772577180616 0.017377646
109 RKL2 8 101 51 1.0554536271020944 1.0554536271020944 0.017377646
110 RKL2 8 101 51 0.9328606213695433 0.9328606213695433 0.017377646
0.0 RKL2 8 101 51 4.881181038001467 4.881181038001467 0.017377646
90 RKL2 12 101 51 10.007670951586924 10.007670951586924 0.015714181
91 RKL2 12 101 51 9.050889738969984 9.050889738969984 0.015714181
92 RKL2 12 101 51 8.14882874402672 8.14882874402672 0.015714181
93 RKL2 12 101 51 7.30748103886363 7.30748103886363 0.015714181
94 RKL2 12 101 51 6.531698145675158 6.531698145675158 0.015714181
95 RKL2 12 101 51 5.822710972215745 5.822710972215745 0.015714181
96 RKL2 12 101 51 5.179988363317111 5.179988363317111 0.015714181
97 RKL2 12 101 51 4.601616629109725 4.601616629109725 0.015714181
98 RKL2 12 101 51 4.083365627982652 4.083365627982652 0.015714181
99 RKL2 12 101 51 3.6197189496756246 3.6197189496756246 0.015714181
100 RKL2 12 101 51 3.206017575749738 3.206017575749738 0.015714181
101 RKL2 12 101 51 2.838152723218099 2.838152723218099 0.015714181
102 RKL2 12 101 51 2.5110459752189214 2.5110459752189214 0.015714181
103 RKL2 12 101 51 2.220208681514217 2.220208681514217 0.015714181
104 RKL2 12 101 51 1.9620276054810595 1.9620276054810595 0.015714181
105 RKL2 12 101 51 1.733408147647905 1.733408147647905 0.015714181
106 RKL2 12 101 51 1.5312324619920215 1.5312324619920215 0.015714181
107 RKL2 12 101 51 1.3524392659438742 1.3524392659438742 0.015714181
108 RKL2 12 101 51 1.194270172317984 1.194270172317984 0.015714181
109 RKL2 12 101 51 1.0543709086551325 1.0543709086551325 0.015714181
110 RKL2 12 101 51 0.930759547307154 0.930759547307154 0.015714181
0.0 RKL2 12 101 51 4.880602336356714 4.880602336356714 0.015714181
90 RKL2 16 101 51 10.007219697888447 10.007219697888447 0.019495168
91 RKL2 16 101 51 9.050286789734466 9.050286789734466 0.019495168
92 RKL2 16 101 51 8.148629000042469 8.148629000042469 0.019495168
93 RKL2 16 101 51 7.3073956464675955 7.3073956464675955 0.019495168
94 RKL2 16 101 51 6.531312534015145 6.531312534015145 0.019495168
95 RKL2 16 101 51 5.822276278909796 5.822276278909796 0.019495168
96 RKL2 16 101 51 5.179782595345745 5.179782595345745 0.019495168
97 RKL2 16 101 51 4.601388758444186 4.601388758444186 0.019495168
98 RKL2 16 101 51 4.082949555752961 4.082949555752961 0.019495168
99 RKL2 16 101 51 3.619487615087908 3.619487615087908 0.019495168
100 RKL2 16 101 51 3.2060716150405377 3.2060716150405377 0.019495168
101 RKL2 16 101 51 2.837998724201599 2.837998724201599 0.019495168
102 RKL2 16 101 51 2.5106369319671846 2.5106369319671846 0.019495168
103 RKL2 16 101 51 2.2198566815435745 2.2198566815435745 0.019495168
104 RKL2 16 101 51 1.9619298037107151 1.9619298037107151 0.019495168
105 RKL2 16 101 51 1.733409480916328 1.733409480916328 0.019495168
106 RKL2 16 101 51 1.5310828859466539 1.5310828859466539 0.019495168
107 RKL2 16 101 51 1.3520665935332283 1.3520665935332283 0.019495168
108 RKL2 16 101 51 1.1937913771455089 1.1937913771455089 0.019495168
109 RKL2 16 101 51 1.0539574563110914 1.0539574563110914 0.019495168
110 RKL2 16 101 51 0.9304849308874696 0.9304849308874696 0.019495168
0.0 RKL2 16 101 51 4.880346869299359 4.880346869299359 0.019495168
90 RKL2 24 101 51 10.006851492057496 10.006851492057496 0.023614525
91 RKL2 24 101 51 9.049894628972341 9.049894628972341 0.023614525
92 RKL2 24 101 51 8.148590183018955 8.148590183018955 0.023614525
93 RKL2 24 101 51 7.307276349158818 7.307276349158818 0.023614525
94 RKL2 24 101 51 6.531046077331063 6.531046077331063 0.023614525
95 RKL2 24 101 51 5.822002289076419 5.822002289076419 0.023614525
96 RKL2 24 101 51 5.179575509075889 5.179575509075889 0.023614525
97 RKL2 24 101 51 4.601186701492156 4.601186701492156 0.023614525
98 RKL2 24 101 51 4.082709741441629 4.082709741441629 0.023614525
99 RKL2 24 101 51 3.6192883368612345 3.6192883368612345 0.023614525
100 RKL2 24 101 51 3.205923571559138 3.205923571559138 0.023614525
101 RKL2 24 101 51 2.837795296415042 2.837795296415042 0.023614525
102 RKL2 24 101 51 2.510420837276519 2.510420837276519 0.023614525
103 RKL2 24 101 51 2.219671652488711 2.219671652488711 0.023614525
104 RKL2 24 101 51 1.9617529283753257 1.9617529283753257 0.023614525
105 RKL2 24 101 51 1.7331915748508386 1.7331915748508386 0.023614525
106 RKL2 24 101 51 1.5308300136929174 1.5308300136929174 0.023614525
107 RKL2 24 101 51 1.3518105586135782 1.3518105586135782 0.023614525
108 RKL2 24 101 51 1.1935491765414885 1.1935491765414885 0.023614525
109 RKL2 24 101 51 1.0537176169083549 1.0537176169083549 0.023614525
110 RKL2 24 101 51 0.9302291368652817 0.9302291368652817 0.023614525
0.0 RKL2 24 101 51 4.880154617215566 4.880154617215566 0.023614525
90 RKL2 32 101 51 10.00673837403512 10.00673837403512 0.024818224
91 RKL2 32 101 51 9.049782137667547 9.049782137667547 0.024818224
92 RKL2 32 101 51 8.148571424359186 8.148571424359186 0.024818224
93 RKL2 32 101 51 7.3071842388305415 7.3071842388305415 0.024818224
94 RKL2 32 101 51 6.530939889193977 6.530939889193977 0.024818224
95 RKL2 32 101 51 5.821906763276032 5.821906763276032 0.024818224
96 RKL2 32 101 51 5.17947066190427 5.17947066190427 0.024818224
97 RKL2 32 101 51 4.601085553743021 4.601085553743021 0.024818224
98 RKL2 32 101 51 4.082611908766324 4.082611908766324 0.024818224
99 RKL2 32 101 51 3.6191916461213482 3.6191916461213482 0.024818224
100 RKL2 32 101 51 3.20582795287362 3.20582795287362 0.024818224
101 RKL2 32 101 51 2.837700262500235 2.837700262500235 0.024818224
102 RKL2 32 101 51 2.510325208456919 2.510325208456919 0.024818224
103 RKL2 32 101 51 2.2195739485515915 2.2195739485515915 0.024818224
104 RKL2 32 101 51 1.9616525072413347 1.9616525072413347 0.024818224
105 RKL2 32 101 51 1.7330887654306897 1.7330887654306897 0.024818224
106 RKL2 32 101 51 1.530724718017679 1.530724718017679 0.024818224
107 RKL2 32 101 51 1.3517025677914372 1.3517025677914372 0.024818224
108 RKL2 32 101 51 1.1934388687716684 1.1934388687716684 0.024818224
109 RKL2 32 101 51 1.0536060284344093 1.0536060284344093 0.024818224
110 RKL2 32 101 51 0.930117183490122 0.930117183490122 0.024818224
0.0 RKL2 32 101 51 4.8800760452796945 4.8800760452796945 0.024818224
90 RKL2 48 101 51 10.006713832721095 10.006713832721095 0.041399429
91 RKL2 48 101 51 9.049735543523537 9.049735543523537 0.041399429
92 RKL2 48 101 51 8.1485290808807 8.1485290808807 0.041399429
93 RKL2 48 101 51 7.3071176213997004 7.3071176213997004 0.041399429
94 RKL2 48 101 51 6.530863370910558 6.530863370910558 0.041399429
95 RKL2 48 101 51 5.821827445872561 5.821827445872561 0.041399429
96 RKL2 48 101 51 5.179386663500424 5.179386663500424 0.041399429
97 RKL2 48 101 51 4.601001005382831 4.601001005382831 0.041399429
98 RKL2 48 101 51 4.082527328015572 4.082527328015572 0.041399429
99 RKL2 48 101 51 3.6191069274567536 3.6191069274567536 0.041399429
100 RKL2 48 101 51 3.205742954461734 3.205742954461734 0.041399429
101 RKL2 48 101 51 2.8376142983743446 2.8376142983743446 0.041399429
102 RKL2 48 101 51 2.5102377814798538 2.5102377814798538 0.041399429
103 RKL2 48 101 51 2.219484706832817 2.219484706832817 0.041399429
104 RKL2 48 101 51 1.9615612637810076 1.9615612637810076 0.041399429
105 RKL2 48 101 51 1.7329955502224508 1.7329955502224508 0.041399429
106 RKL2 48 101 51 1.530629755696175 1.530629755696175 0.041399429
107 RKL2 48 101 51 1.3516062346762678 1.3516062346762678 0.041399429
108 RKL2 48 101 51 1.193341651609305 1.193341651609305 0.041399429
109 RKL2 48 101 51 1.0535084907215613 1.0535084907215613 0.041399429
110 RKL2 48 101 51 0.9300199373038617 0.9300199373038617 0.041399429
0.0 RKL2 48 101 51 4.880019489920039 4.880019489920039 0.041399429
90 RKL2 64 101 51 10.006707248874383 10.006707248874383 0.041930129
91 RKL2 64 101 51 9.049716711357188 9.049716711357188 0.041930129
92 RKL2 64 101 51 8.148505807481504 8.148505807481504 0.041930129
93 RKL2 64 101 51 7.30709269810064 7.30709269810064 0.041930129
94 RKL2 64 101 51 6.530835397750437 6.530835397750437 0.041930129
95 RKL2 64 101 51 5.821796399828189 5.821796399828189 0.041930129
96 RKL2 64 101 51 5.1793538179901315 5.1793538179901315 0.041930129
97 RKL2 64 101 51 4.600967099452619 4.600967099452619 0.041930129
98 RKL2 64 101 51 4.082492687251653 4.082492687251653 0.041930129
99 RKL2 64 101 51 3.619071650135825 3.619071650135825 0.041930129
100 RKL2 64 101 51 3.2057070152495677 3.2057070152495677 0.041930129
101 RKL2 64 101 51 2.8375776177046705 2.8375776177046705 0.041930129
102 RKL2 64 101 51 2.5102002938144587 2.5102002938144587 0.041930129
103 RKL2 64 101 51 2.2194463973222165 2.2194463973222165 0.041930129
104 RKL2 64 101 51 1.961522180043626 1.961522180043626 0.041930129
105 RKL2 64 101 51 1.7329558005035888 1.7329558005035888 0.041930129
106 RKL2 64 101 51 1.530589499780893 1.530589499780893 0.041930129
107 RKL2 64 101 51 1.351565671216122 1.351565671216122 0.041930129
108 RKL2 64 101 51 1.1933010053049136 1.1933010053049136 0.041930129
109 RKL2 64 101 51 1.0534680000573782 1.0534680000573782 0.041930129
110 RKL2 64 101 51 0.9299798431828792 0.9299798431828792 0.041930129
0.0 RKL2 64 101 51 4.879996504215968 4.879996504215968 0.041930129
90 RKL2 96 101 51 10.006701883649834 10.006701883649834 0.109522276
91 RKL2 96 101 51 9.049703801228882 9.049703801228882 0.109522276
92 RKL2 96 101 51 8.1484894152417 8.1484894152417 0.109522276
93 RKL2 96 101 51 7.307073490762616 7.307073490762616 0.109522276
94 RKL2 96 101 51 6.530812047305623 6.530812047305623 0.109522276
95 RKL2 96 101 51 5.821769594383552 5.821769594383552 0.109522276
96 RKL2 96 101 51 5.179325112855353 5.179325112855353 0.109522276
97 RKL2 96 101 51 4.600937025069007 4.600937025069007 0.109522276
98 RKL2 96 101 51 4.0824616064829895 4.0824616064829895 0.109522276
99 RKL2 96 101 51 3.6190397767571083 3.6190397767571083 0.109522276
100 RKL2 96 101 51 3.2056744465174094 3.2056744465174094 0.109522276
101 RKL2 96 101 51 2.837544410115414 2.837544410115414 0.109522276
102 RKL2 96 101 51 2.510166496895901 2.510166496895901 0.109522276
103 RKL2 96 101 51 2.2194120798259602 2.2194120798259602 0.109522276
104 RKL2 96 101 51 1.961487439447066 1.961487439447066 0.109522276
105 RKL2 96 101 51 1.732920762953025 1.732920762953025 0.109522276
106 RKL2 96 101 51 1.5305543159035104 1.5305543159035104 0.109522276
107 RKL2 96 101 51 1.351530509284815 1.351530509284815 0.109522276
108 RKL2 96 101 51 1.1932660440151266 1.1932660440151266 0.109522276
109 RKL2 96 101 51 1.0534334214190104 1.0534334214190104 0.109522276
110 RKL2 96 101 51 0.9299458257676692 0.9299458257676692 0.109522276
0.0 RKL2 96 101 51 4.879977164479295 4.879977164479295 0.109522276
90 RKL2 128 101 51 10.006698058047684 10.006698058047684 0.072533935
91 RKL2 128 101 51 9.049697222620189 9.049697222620189 0.072533935
92 RKL2 128 101 51 8.148483265655917 8.148483265655917 0.072533935
93 RKL2 128 101 51 7.307066579906349 7.307066579906349 0.072533935
94 RKL2 128 101 51 6.530803918104226 6.530803918104226 0.072533935
95 RKL2 128 101 51 5.821760375046529 5.821760375046529 0.072533935
96 RKL2 128 101 51 5.179315034375917 5.179315034375917 0.072533935
97 RKL2 128 101 51 4.6009262650671205 4.6009262650671205 0.072533935
98 RKL2 128 101 51 4.082450263451283 4.082450263451283 0.072533935
99 RKL2 128 101 51 3.619027903812851 3.619027903812851 0.072533935
100 RKL2 128 101 51 3.205662075948405 3.205662075948405 0.072533935
101 RKL2 128 101 51 2.8375315691051535 2.8375315691051535 0.072533935
102 RKL2 128 101 51 2.5101532205610417 2.5101532205610417 0.072533935
103 RKL2 128 101 51 2.219398417153123 2.219398417153123 0.072533935
104 RKL2 128 101 51 1.9614734543207721 1.9614734543207721 0.072533935
105 RKL2 128 101 51 1.7329065323279793 1.7329065323279793 0.072533935
106 RKL2 128 101 51 1.5305399262603523 1.5305399262603523 0.072533935
107 RKL2 128 101 51 1.3515160525366448 1.3515160525366448 0.072533935
108 RKL2 128 101 51 1.1932516137126634 1.1932516137126634 0.072533935
109 RKL2 128 101 51 1.0534191093735876 1.0534191093735876 0.072533935
110 RKL2 128 101 51 0.9299317191666072 0.9299317191666072 0.072533935
0.0 RKL2 128 101 51 4.8799696021914745 4.8799696021914745 0.072533935
90 RKL2 192 101 51 10.006695672717642 10.006695672717642 0.192982064
91 RKL2 192 101 51 9.049692843536421 9.049692843536421 0.192982064
92 RKL2 192 101 51 8.148478544477724 8.148478544477724 0.192982064
93 RKL2 192 101 51 7.307060722318622 7.307060722318622 0.192982064
94 RKL2 192 101 51 6.530796835053617 6.530796835053617 0.192982064
95 RKL2 192 101 51 5.821752310527949 5.821752310527949 0.192982064
96 RKL2 192 101 51 5.179306217858552 5.179306217858552 0.192982064
97 RKL2 192 101 51 4.600916866132255 4.600916866132255 0.192982064
98 RKL2 192 101 51 4.082440383107498 4.082440383107498 0.192982064
99 RKL2 192 101 51 3.6190176088402244 3.6190176088402244 0.192982064
100 RKL2 192 101 51 3.2056514165208925 3.2056514165208925 0.192982064
101 RKL2 192 101 51 2.837520587855926 2.837520587855926 0.192982064
102 RKL2 192 101 51 2.510141963329916 2.510141963329916 0.192982064
103 RKL2 192 101 51 2.219386937074112 2.219386937074112 0.192982064
104 RKL2 192 101 51 1.961461812196485 1.961461812196485 0.192982064
105 RKL2 192 101 51 1.7328947950789582 1.7328947950789582 0.192982064
106 RKL2 192 101 51 1.5305281643395974 1.5305281643395974 0.192982064
107 RKL2 192 101 51 1.3515043371829802 1.3515043371829802 0.192982064
108 RKL2 192 101 51 1.1932400145360333 1.1932400145360333 0.192982064
109 RKL2 192 101 51 1.0534076923050708 1.0534076923050708 0.192982064
110 RKL2 192 101 51 0.9299205448021081 0.9299205448021081 0.192982064
0.0 RKL2 192 101 51 4.879963388106292 4.879963388106292 0.192982064
90 RKL2 256 101 51 10.006694944654534 10.006694944654534 0.185788684
91 RKL2 256 101 51 9.049691501320835 9.049691501320835 0.185788684
92 RKL2 256 101 51 8.14847705099513 8.14847705099513 0.185788684
93 RKL2 256 101 51 7.307058800656218 7.307058800656218 0.185788684
94 RKL2 256 101 51 6.530794442883269 6.530794442883269 0.185788684
95 RKL2 256 101 51 5.821749529626921 5.821749529626921 0.185788684
96 RKL2 256 101 51 5.179303129315692 5.179303129315692 0.185788684
97 RKL2 256 101 51 4.600913521528324 4.600913521528324 0.185788684
98 RKL2 256 101 51 4.082436807673211 4.082436807673211 0.185788684
99 RKL2 256 101 51 3.6190138167266115 3.6190138167266115 0.185788684
100 RKL2 256 101 51 3.2056474187381108 3.2056474187381108 0.185788684
101 RKL2 256 101 51 2.837516396278927 2.837516396278927 0.185788684
102 RKL2 256 101 51 2.510137594487188 2.510137594487188 0.185788684
103 RKL2 256 101 51 2.219382413328738 2.219382413328738 0.185788684
104 RKL2 256 101 51 1.9614571614163017 1.9614571614163017 0.185788684
105 RKL2 256 101 51 1.7328900494922073 1.7328900494922073 0.185788684
106 RKL2 256 101 51 1.5305233589369949 1.5305233589369949 0.185788684
107 RKL2 256 101 51 1.3514995080600434 1.3514995080600434 0.185788684
108 RKL2 256 101 51 1.1932351974406334 1.1932351974406334 0.185788684
109 RKL2 256 101 51 1.053402921407126 1.053402921407126 0.185788684
110 RKL2 256 101 51 0.9299158517047024 0.9299158517047024 0.185788684
0.0 RKL2 256 101 51 4.879961151150114 4.879961151150114 0.185788684
90 RKL2 384 101 51 10.006694305199657 10.006694305199657 0.144679066
91 RKL2 384 101 51 9.04969030145404 9.04969030145404 0.144679066
92 RKL2 384 101 51 8.148475739319005 8.148475739319005 0.144679066
93 RKL2 384 101 51 7.307057215995074 7.307057215995074 0.144679066
94 RKL2 384 101 51 6.530792533377654 6.530792533377654 0.144679066
95 RKL2 384 101 51 5.821747328365622 5.821747328365622 0.144679066
96 RKL2 384 101 51 5.179300684433244 5.179300684433244 0.144679066
97 RKL2 384 101 51 4.600910872259544 4.600910872259544 0.144679066
98 RKL2 384 101 51 4.082433978115243 4.082433978115243 0.144679066
99 RKL2 384 101 51 3.619010823621861 3.619010823621861 0.144679066
100 RKL2 384 101 51 3.2056442759827872 3.2056442759827872 0.144679066
101 RKL2 384 101 51 2.837513117312617 2.837513117312617 0.144679066
102 RKL2 384 101 51 2.5101341948188227 2.5101341948188227 0.144679066
103 RKL2 384 101 51 2.219378911468182 2.219378911468182 0.144679066
104 RKL2 384 101 51 1.961453578850357 1.961453578850357 0.144679066
105 RKL2 384 101 51 1.7328864101232742 1.7328864101232742 0.144679066
106 RKL2 384 101 51 1.5305196881960126 1.5305196881960126 0.144679066
107 RKL2 384 101 51 1.351495831928696 1.351495831928696 0.144679066
108 RKL2 384 101 51 1.1932315415536316 1.1932315415536316 0.144679066
109 RKL2 384 101 51 1.0533993102593437 1.0533993102593437 0.144679066
110 RKL2 384 101 51 0.929912307983699 0.929912307983699 0.144679066
0.0 RKL2 384 101 51 4.879959364329935 4.879959364329935 0.144679066
90 RKL2 512 101 51 10.006694057599452 10.006694057599452 0.178921109
91 RKL2 512 101 51 9.049689842657365 9.049689842657365 0.178921109
92 RKL2 512 101 51 8.148475245641029 8.148475245641029 0.178921109
93 RKL2 512 101 51 7.307056622477446 7.307056622477446 0.178921109
94 RKL2 512 101 51 6.530791814757138 6.530791814757138 0.178921109
95 RKL2 512 101 51 5.8217464951464235 5.8217464951464235 0.178921109
96 RKL2 512 101 51 5.179299754627684 5.179299754627684 0.178921109
97 RKL2 512 101 51 4.600909859464507 4.600909859464507 0.178921109
98 RKL2 512 101 51 4.082432889482641 4.082432889482641 0.178921109
99 RKL2 512 101 51 3.619009663386493 3.619009663386493 0.178921109
100 RKL2 512 101 51 3.205643047464964 3.205643047464964 0.178921109
101 RKL2 512 101 51 2.8375118239497494 2.8375118239497494 0.178921109
102 RKL2 512 101 51 2.5101328412045416 2.5101328412045416 0.178921109
103 RKL2 512 101 51 2.219377503771676 2.219377503771676 0.178921109
104 RKL2 512 101 51 1.961452124831182 1.961452124831182 0.178921109
105 RKL2 512 101 51 1.7328849189116147 1.7328849189116147 0.178921109
106 RKL2 512 101 51 1.5305181699276196 1.5305181699276196 0.178921109
107 RKL2 512 101 51 1.3514942973292707 1.3514942973292707 0.178921109
108 RKL2 512 101 51 1.1932300015461579 1.1932300015461579 0.178921109
109 RKL2 512 101 51 1.0533977756058068 1.0533977756058068 0.178921109
110 RKL2 512 101 51 0.9299107889694092 0.9299107889694092 0.178921109
0.0 RKL2 512 101 51 4.879958666797549 4.879958666797549 0.178921109
90 RKL2 768 101 51 10.00669396093202 10.00669396093202 0.225372298
91 RKL2 768 101 51 9.04968964672413 9.04968964672413 0.225372298
92 RKL2 768 101 51 8.148474999744893 8.148474999744893 0.225372298
93 RKL2 768 101 51 7.307056295098375 7.307056295098375 0.225372298
94 RKL2 768 101 51 6.530791402479254 6.530791402479254 0.225372298
95 RKL2 768 101 51 5.821746009137363 5.821746009137363 0.225372298
96 RKL2 768 101 51 5.179299206117245 5.179299206117245 0.225372298
97 RKL2 768 101 51 4.600909256434883 4.600909256434883 0.225372298
98 RKL2 768 101 51 4.082432237055569 4.082432237055569 0.225372298
99 RKL2 768 101 51 3.6190089654878013 3.6190089654878013 0.225372298
100 RKL2 768 101 51 3.20564230763855 3.20564230763855 0.225372298
101 RKL2 768 101 51 2.8375110457856194 2.8375110457856194 0.225372298
102 RKL2 768 101 51 2.5101320288248155 2.5101320288248155 0.225372298
103 RKL2 768 101 51 2.219376661968513 2.219376661968513 0.225372298
104 RKL2 768 101 51 1.9614512590221291 1.9614512590221291 0.225372298
105 RKL2 768 101 51 1.7328840349989632 1.7328840349989632 0.225372298
106 RKL2 768 101 51 1.530517274102587 1.530517274102587 0.225372298
107 RKL2 768 101 51 1.3514933958660502 1.3514933958660502 0.225372298
108 RKL2 768 101 51 1.1932291006168927 1.1932291006168927 0.225372298
109 RKL2 768 101 51 1.0533968811194112 1.0533968811194112 0.225372298
110 RKL2 768 101 51 0.9299099064372758 0.9299099064372758 0.225372298
0.0 RKL2 768 101 51 4.879958270548677 4.879958270548677 0.225372298
90 RKL2 1024 101 51 10.006693865365913 10.006693865365913 0.266934231
91 RKL2 1024 101 51 9.049689470270236 9.049689470270236 0.266934231
92 RKL2 1024 101 51 8.14847481439428 8.14847481439428 0.266934231
93 RKL2 1024 101 51 7.307056079869679 7.307056079869679 0.266934231
94 RKL2 1024 101 51 6.5307911461369335 6.5307911461369335 0.266934231
95 RKL2 1024 101 51 5.821745713006228 5.821745713006228 0.266934231
96 RKL2 1024 101 51 5.179298875526705 5.179298875526705 0.266934231
97 RKL2 1024 101 51 4.600908896230886 4.600908896230886 0.266934231
98 RKL2 1024 101 51 4.082431850105998 4.082431850105998 0.266934231
99 RKL2 1024 101 51 3.6190085535346914 3.6190085535346914 0.266934231
100 RKL2 1024 101 51 3.2056418719783846 3.2056418719783846 0.266934231
101 RKL2 1024 101 51 2.8375105876997586 2.8375105876997586 0.266934231
102 RKL2 1024 101 51 2.5101315499402954 2.5101315499402954 0.266934231
103 RKL2 1024 101 51 2.21937616441007 2.21937616441007 0.266934231
104 RKL2 1024 101 51 1.9614507454247263 1.9614507454247263 0.266934231
105 RKL2 1024 101 51 1.7328835084385636 1.7328835084385636 0.266934231
106 RKL2 1024 101 51 1.5305167379764173 1.5305167379764173 0.266934231
107 RKL2 1024 101 51 1.3514928537564619 1.3514928537564619 0.266934231
108 RKL2 1024 101 51 1.193228556163772 1.193228556163772 0.266934231
109 RKL2 1024 101 51 1.0533963379049787 1.0533963379049787 0.266934231
110 RKL2 1024 101 51 0.9299093678859655 0.9299093678859655 0.266934231
0.0 RKL2 1024 101 51 4.879958020031155 4.879958020031155 0.266934231
90 RKL2 1536 101 51 10.006693815463718 10.006693815463718 0.416316879
91 RKL2 1536 101 51 9.049689374343474 9.049689374343474 0.416316879
92 RKL2 1536 101 51 8.148474704107613 8.148474704107613 0.416316879
93 RKL2 1536 101 51 7.307055940789528 7.307055940789528 0.416316879
94 RKL2 1536 101 51 6.530790974833084 6.530790974833084 0.416316879
95 RKL2 1536 101 51 5.821745513554231 5.821745513554231 0.416316879
96 RKL2 1536 101 51 5.179298652672734 5.179298652672734 0.416316879
97 RKL2 1536 101 51 4.600908653068316 4.600908653068316 0.416316879
98 RKL2 1536 101 51 4.082431588094906 4.082431588094906 0.416316879
99 RKL2 1536 101 51 3.619008273459511 3.619008273459511 0.416316879
100 RKL2 1536 101 51 3.205641574453314 3.205641574453314 0.416316879
101 RKL2 1536 101 51 2.8375102734343773 2.8375102734343773 0.416316879
102 RKL2 1536 101 51 2.5101312200081027 2.5101312200081027 0.416316879
103 RKL2 1536 101 51 2.2193758203270417 2.2193758203270417 0.416316879
104 RKL2 1536 101 51 1.9614503891247632 1.9614503891247632 0.416316879
105 RKL2 1536 101 51 1.7328831421953743 1.7328831421953743 0.416316879
106 RKL2 1536 101 51 1.530516364296316 1.530516364296316 0.416316879
107 RKL2 1536 101 51 1.3514924752674498 1.3514924752674498 0.416316879
108 RKL2 1536 101 51 1.1932281755170855 1.1932281755170855 0.416316879
109 RKL2 1536 101 51 1.0533959576898078 1.0533959576898078 0.416316879
110 RKL2 1536 101 51 0.929908990558308 0.929908990558308 0.416316879
0.0 RKL2 1536 101 51 4.879957854354293 4.879957854354293 0.416316879
90 RKL2 2048 101 51 10.006693797249017 10.006693797249017 0.534607697
91 RKL2 2048 101 51 9.049689339432609 9.049689339432609 0.534607697
92 RKL2 2048 101 51 8.148474664417515 8.148474664417515 0.534607697
93 RKL2 2048 101 51 7.307055891458908 7.307055891458908 0.534607697
94 RKL2 2048 101 51 6.530790914552495 6.530790914552495 0.534607697
95 RKL2 2048 101 51 5.8217454436244935 5.8217454436244935 0.534607697
96 RKL2 2048 101 51 5.179298574689677 5.179298574689677 0.534607697
97 RKL2 2048 101 51 4.600908568077779 4.600908568077779 0.534607697
98 RKL2 2048 101 51 4.082431496545582 4.082431496545582 0.534607697
99 RKL2 2048 101 51 3.619008175524348 3.619008175524348 0.534607697
100 RKL2 2048 101 51 3.2056414702310496 3.2056414702310496 0.534607697
101 RKL2 2048 101 51 2.8375101630663764 2.8375101630663764 0.534607697
102 RKL2 2048 101 51 2.510131103773568 2.510131103773568 0.534607697
103 RKL2 2048 101 51 2.219375698676627 2.219375698676627 0.534607697
104 RKL2 2048 101 51 1.961450262676706 1.961450262676706 0.534607697
105 RKL2 2048 101 51 1.7328830117111735 1.7328830117111735 0.534607697
106 RKL2 2048 101 51 1.530516230644742 1.530516230644742 0.534607697
107 RKL2 2048 101 51 1.3514923393850797 1.3514923393850797 0.534607697
108 RKL2 2048 101 51 1.1932280383713998 1.1932280383713998 0.534607697
109 RKL2 2048 101 51 1.053395820245632 1.053395820245632 0.534607697
110 RKL2 2048 101 51 0.929908853748235 0.929908853748235 0.534607697
0.0 RKL2 2048 101 51 4.879957795679117 4.879957795679117 0.534607697
90 RKL2 3072 101 51 10.006693785031738 10.006693785031738 0.792955212
91 RKL2 3072 101 51 9.049689315517979 9.049689315517979 0.792955212
92 RKL2 3072 101 51 8.14847463624055 8.14847463624055 0.792955212
93 RKL2 3072 101 51 7.30705585568728 7.30705585568728 0.792955212
94 RKL2 3072 101 51 6.530790870571072 6.530790870571072 0.792955212
95 RKL2 3072 101 51 5.821745392570527 5.821745392570527 0.792955212
96 RKL2 3072 101 51 5.179298517798994 5.179298517798994 0.792955212
97 RKL2 3072 101 51 4.600908506146504 4.600908506146504 0.792955212
98 RKL2 3072 101 51 4.082431429934882 4.082431429934882 0.792955212
99 RKL2 3072 101 51 3.619008104396389 3.619008104396389 0.792955212
100 RKL2 3072 101 51 3.2056413946875453 3.2056413946875453 0.792955212
101 RKL2 3072 101 51 2.8375100832282545 2.8375100832282545 0.792955212
102 RKL2 3072 101 51 2.5101310198527087 2.5101310198527087 0.792955212
103 RKL2 3072 101 51 2.2193756110037697 2.2193756110037697 0.792955212
104 RKL2 3072 101 51 1.9614501716994295 1.9614501716994295 0.792955212
105 RKL2 3072 101 51 1.732882917975804 1.732882917975804 0.792955212
106 RKL2 3072 101 51 1.5305161347699385 1.5305161347699385 0.792955212
107 RKL2 3072 101 51 1.3514922420334237 1.3514922420334237 0.792955212
108 RKL2 3072 101 51 1.1932279402233146 1.1932279402233146 0.792955212
109 RKL2 3072 101 51 1.053395721976092 1.053395721976092 0.792955212
110 RKL2 3072 101 51 0.9299087560066623 0.9299087560066623 0.792955212
0.0 RKL2 3072 101 51 4.879957753449024 4.879957753449024 0.792955212
90 RKL2 4096 101 51 10.006693780301797 10.006693780301797 1.119920781
91 RKL2 4096 101 51 9.049689306420836 9.049689306420836 1.119920781
92 RKL2 4096 101 51 8.148474625828348 8.148474625828348 1.119920781
93 RKL2 4096 101 51 7.307055842749062 7.307055842749062 1.119920781
94 RKL2 4096 101 51 6.530790854709537 6.530790854709537 1.119920781
95 RKL2 4096 101 51 5.821745374077908 5.821745374077908 1.119920781
96 RKL2 4096 101 51 5.179298497098063 5.179298497098063 1.119920781
97 RKL2 4096 101 51 4.6009084835514775 4.6009084835514775 1.119920781
98 RKL2 4096 101 51 4.082431405619416 4.082431405619416 1.119920781
99 RKL2 4096 101 51 3.6190080784610683 3.6190080784610683 1.119920781
100 RKL2 4096 101 51 3.2056413672091497 3.2056413672091497 1.119920781
101 RKL2 4096 101 51 2.837510054290278 2.837510054290278 1.119920781
102 RKL2 4096 101 51 2.510130989566858 2.510130989566858 1.119920781
103 RKL2 4096 101 51 2.2193755795169823 2.2193755795169823 1.119920781
104 RKL2 4096 101 51 1.9614501391925758 1.9614501391925758 1.119920781
105 RKL2 4096 101 51 1.732882884657542 1.732882884657542 1.119920781
106 RKL2 4096 101 51 1.5305161008675199 1.5305161008675199 1.119920781
107 RKL2 4096 101 51 1.351492207782961 1.351492207782961 1.119920781
108 RKL2 4096 101 51 1.1932279058611732 1.1932279058611732 1.119920781
109 RKL2 4096 101 51 1.0533956877314783 1.0533956877314783 1.119920781
110 RKL2 4096 101 51 0.9299087220954836 0.9299087220954836 1.119920781
0.0 RKL2 4096 101 51 4.879957738138847 4.879957738138847 1.119920781


==> heston_timeconvergence_e20.txt <==
Spot Scheme L M N  Price Error Time
70 RKL2 8 101 51 30.08524393048897 30.08524393048897 0.056239483
80 RKL2 8 101 51 22.352546031234976 22.352546031234976 0.056239483
90 RKL2 8 101 51 17.182525185113718 17.182525185113718 0.056239483
100 RKL2 8 101 51 13.614906919237 13.614906919237 0.056239483
110 RKL2 8 101 51 10.995993910454958 10.995993910454958 0.056239483
120 RKL2 8 101 51 9.053601736335295 9.053601736335295 0.056239483
130 RKL2 8 101 51 7.558140124240582 7.558140124240582 0.056239483
140 RKL2 8 101 51 6.393870638392253 6.393870638392253 0.056239483
150 RKL2 8 101 51 5.467983127107479 5.467983127107479 0.056239483
160 RKL2 8 101 51 4.7208588361190555 4.7208588361190555 0.056239483
170 RKL2 8 101 51 4.112040959406454 4.112040959406454 0.056239483
0.0 RKL2 8 101 51 14.318912977501515 14.318912977501515 0.056239483
70 RKL2 12 101 51 30.084343140899914 30.084343140899914 0.064975492
80 RKL2 12 101 51 22.351310480757448 22.351310480757448 0.064975492
90 RKL2 12 101 51 17.18189747590506 17.18189747590506 0.064975492
100 RKL2 12 101 51 13.614665102443468 13.614665102443468 0.064975492
110 RKL2 12 101 51 10.995897542675502 10.995897542675502 0.064975492
120 RKL2 12 101 51 9.053489776533631 9.053489776533631 0.064975492
130 RKL2 12 101 51 7.557929533281645 7.557929533281645 0.064975492
140 RKL2 12 101 51 6.393521100625429 6.393521100625429 0.064975492
150 RKL2 12 101 51 5.467484042678672 5.467484042678672 0.064975492
160 RKL2 12 101 51 4.72021569700146 4.72021569700146 0.064975492
170 RKL2 12 101 51 4.111268037999121 4.111268037999121 0.064975492
0.0 RKL2 12 101 51 14.318381964235796 14.318381964235796 0.064975492
70 RKL2 16 101 51 30.08398082190842 30.08398082190842 0.082221714
80 RKL2 16 101 51 22.350750140326046 22.350750140326046 0.082221714
90 RKL2 16 101 51 17.181486218805656 17.181486218805656 0.082221714
100 RKL2 16 101 51 13.614369458740972 13.614369458740972 0.082221714
110 RKL2 16 101 51 10.995641160353019 10.995641160353019 0.082221714
120 RKL2 16 101 51 9.053233570416406 9.053233570416406 0.082221714
130 RKL2 16 101 51 7.557651681867859 7.557651681867859 0.082221714
140 RKL2 16 101 51 6.3932106086652105 6.3932106086652105 0.082221714
150 RKL2 16 101 51 5.467137877421761 5.467137877421761 0.082221714
160 RKL2 16 101 51 4.719835160360877 4.719835160360877 0.082221714
170 RKL2 16 101 51 4.110856845072032 4.110856845072032 0.082221714
0.0 RKL2 16 101 51 14.318070103339835 14.318070103339835 0.082221714
70 RKL2 24 101 51 30.083797785733317 30.083797785733317 0.094618064
80 RKL2 24 101 51 22.350286452626847 22.350286452626847 0.094618064
90 RKL2 24 101 51 17.181065258389722 17.181065258389722 0.094618064
100 RKL2 24 101 51 13.613996621932628 13.613996621932628 0.094618064
110 RKL2 24 101 51 10.99528474534303 10.99528474534303 0.094618064
120 RKL2 24 101 51 9.052878203544868 9.052878203544868 0.094618064
130 RKL2 24 101 51 7.557287889207878 7.557287889207878 0.094618064
140 RKL2 24 101 51 6.39283335414781 6.39283335414781 0.094618064
150 RKL2 24 101 51 5.466745876105249 5.466745876105249 0.094618064
160 RKL2 24 101 51 4.719429319610361 4.719429319610361 0.094618064
170 RKL2 24 101 51 4.1104392994580445 4.1104392994580445 0.094618064
0.0 RKL2 24 101 51 14.317776442740719 14.317776442740719 0.094618064
70 RKL2 32 101 51 30.083738951759855 30.083738951759855 0.112495204
80 RKL2 32 101 51 22.350094424881647 22.350094424881647 0.112495204
90 RKL2 32 101 51 17.18086730077565 17.18086730077565 0.112495204
100 RKL2 32 101 51 13.613803854782805 13.613803854782805 0.112495204
110 RKL2 32 101 51 10.995092823560816 10.995092823560816 0.112495204
120 RKL2 32 101 51 9.05268519775085 9.05268519775085 0.112495204
130 RKL2 32 101 51 7.557092702224703 7.557092702224703 0.112495204
140 RKL2 32 101 51 6.392635635822396 6.392635635822396 0.112495204
150 RKL2 32 101 51 5.466545943484142 5.466545943484142 0.112495204
160 RKL2 32 101 51 4.719227861813338 4.719227861813338 0.112495204
170 RKL2 32 101 51 4.11023717953204 4.11023717953204 0.112495204
0.0 RKL2 32 101 51 14.31763956081882 14.31763956081882 0.112495204
70 RKL2 48 101 51 30.083692376395412 30.083692376395412 0.139273952
80 RKL2 48 101 51 22.34992195534623 22.34992195534623 0.139273952
90 RKL2 48 101 51 17.180674013664685 17.180674013664685 0.139273952
100 RKL2 48 101 51 13.613606888930633 13.613606888930633 0.139273952
110 RKL2 48 101 51 10.99489385911562 10.99489385911562 0.139273952
120 RKL2 48 101 51 9.052485905182145 9.052485905182145 0.139273952
130 RKL2 48 101 51 7.556893860377835 7.556893860377835 0.139273952
140 RKL2 48 101 51 6.392437776676154 6.392437776676154 0.139273952
150 RKL2 48 101 51 5.466349593935957 5.466349593935957 0.139273952
160 RKL2 48 101 51 4.71903357065011 4.71903357065011 0.139273952
170 RKL2 48 101 51 4.110045486318343 4.110045486318343 0.139273952
0.0 RKL2 48 101 51 14.31750752084472 14.31750752084472 0.139273952
70 RKL2 64 101 51 30.08367466098047 30.08367466098047 0.163813464
80 RKL2 64 101 51 22.34985377419817 22.34985377419817 0.163813464
90 RKL2 64 101 51 17.180591846024345 17.180591846024345 0.163813464
100 RKL2 64 101 51 13.61351960741519 13.61351960741519 0.163813464
110 RKL2 64 101 51 10.994803384752785 10.994803384752785 0.163813464
120 RKL2 64 101 51 9.05239413768939 9.05239413768939 0.163813464
130 RKL2 64 101 51 7.556801939277523 7.556801939277523 0.163813464
140 RKL2 64 101 51 6.392346461695182 6.392346461695182 0.163813464
150 RKL2 64 101 51 5.466259411022918 5.466259411022918 0.163813464
160 RKL2 64 101 51 4.7189449091124045 4.7189449091124045 0.163813464
170 RKL2 64 101 51 4.109958638407239 4.109958638407239 0.163813464
0.0 RKL2 64 101 51 14.317450192174668 14.317450192174668 0.163813464
70 RKL2 96 101 51 30.08366081826915 30.08366081826915 0.199976968
80 RKL2 96 101 51 22.349794044968455 22.349794044968455 0.199976968
90 RKL2 96 101 51 17.18051695944119 17.18051695944119 0.199976968
100 RKL2 96 101 51 13.613438728342812 13.613438728342812 0.199976968
110 RKL2 96 101 51 10.994719311331963 10.994719311331963 0.199976968
120 RKL2 96 101 51 9.052309019088389 9.052309019088389 0.199976968
130 RKL2 96 101 51 7.556717030372235 7.556717030372235 0.199976968
140 RKL2 96 101 51 6.392262570956458 6.392262570956458 0.199976968
150 RKL2 96 101 51 5.466177059810203 5.466177059810203 0.199976968
160 RKL2 96 101 51 4.718864449932835 4.718864449932835 0.199976968
170 RKL2 96 101 51 4.109880308164634 4.109880308164634 0.199976968
0.0 RKL2 96 101 51 14.317398357319252 14.317398357319252 0.199976968
70 RKL2 128 101 51 30.083658690392088 30.083658690392088 0.220851207
80 RKL2 128 101 51 22.349772431358492 22.349772431358492 0.220851207
90 RKL2 128 101 51 17.180487548776913 17.180487548776913 0.220851207
100 RKL2 128 101 51 13.613405752230928 13.613405752230928 0.220851207
110 RKL2 128 101 51 10.994684386248824 10.994684386248824 0.220851207
120 RKL2 128 101 51 9.052273276282744 9.052273276282744 0.220851207
130 RKL2 128 101 51 7.556681137068215 7.556681137068215 0.220851207
140 RKL2 128 101 51 6.392226972050757 6.392226972050757 0.220851207
150 RKL2 128 101 51 5.466142045722231 5.466142045722231 0.220851207
160 RKL2 128 101 51 4.718830216045999 4.718830216045999 0.220851207
170 RKL2 128 101 51 4.109846984508694 4.109846984508694 0.220851207
0.0 RKL2 128 101 51 14.317378054535006 14.317378054535006 0.220851207
70 RKL2 192 101 51 30.08365372071144 30.08365372071144 0.272898286
80 RKL2 192 101 51 22.349752189726466 22.349752189726466 0.272898286
90 RKL2 192 101 51 17.180460592120443 17.180460592120443 0.272898286
100 RKL2 192 101 51 13.613375723556167 13.613375723556167 0.272898286
110 RKL2 192 101 51 10.994652741676362 10.994652741676362 0.272898286
120 RKL2 192 101 51 9.052241052022499 9.052241052022499 0.272898286
130 RKL2 192 101 51 7.55664894951144 7.55664894951144 0.272898286
140 RKL2 192 101 51 6.3921952204435435 6.3921952204435435 0.272898286
150 RKL2 192 101 51 5.46611097834429 5.46611097834429 0.272898286
160 RKL2 192 101 51 4.718799990224999 4.718799990224999 0.272898286
170 RKL2 192 101 51 4.1098176966870374 4.1098176966870374 0.272898286
0.0 RKL2 192 101 51 14.317359053736393 14.317359053736393 0.272898286
70 RKL2 256 101 51 30.08365268027572 30.08365268027572 0.321899737
80 RKL2 256 101 51 22.349745057495387 22.349745057495387 0.321899737
90 RKL2 256 101 51 17.18045057530348 17.18045057530348 0.321899737
100 RKL2 256 101 51 13.61336425781397 13.61336425781397 0.321899737
110 RKL2 256 101 51 10.994640457426163 10.994640457426163 0.321899737
120 RKL2 256 101 51 9.052228392673172 9.052228392673172 0.321899737
130 RKL2 256 101 51 7.556636188161193 7.556636188161193 0.321899737
140 RKL2 256 101 51 6.392182543110693 6.392182543110693 0.321899737
150 RKL2 256 101 51 5.466098506582281 5.466098506582281 0.321899737
160 RKL2 256 101 51 4.718787804959912 4.718787804959912 0.321899737
170 RKL2 256 101 51 4.109805850872463 4.109805850872463 0.321899737
0.0 RKL2 256 101 51 14.317351939893532 14.317351939893532 0.321899737
70 RKL2 384 101 51 30.083651251745515 30.083651251745515 0.394646639
80 RKL2 384 101 51 22.349738829477317 22.349738829477317 0.394646639
90 RKL2 384 101 51 17.180441918422126 17.180441918422126 0.394646639
100 RKL2 384 101 51 13.613354437229033 13.613354437229033 0.394646639
110 RKL2 384 101 51 10.994629997065791 10.994629997065791 0.394646639
120 RKL2 384 101 51 9.052217660160736 9.052217660160736 0.394646639
130 RKL2 384 101 51 7.556625407112643 7.556625407112643 0.394646639
140 RKL2 384 101 51 6.392171863647119 6.392171863647119 0.394646639
150 RKL2 384 101 51 5.466088025309852 5.466088025309852 0.394646639
160 RKL2 384 101 51 4.718777585096556 4.718777585096556 0.394646639
170 RKL2 384 101 51 4.1097959328031655 4.1097959328031655 0.394646639
0.0 RKL2 384 101 51 14.317345763262296 14.317345763262296 0.394646639
70 RKL2 512 101 51 30.08365093265659 30.08365093265659 0.470314001
80 RKL2 512 101 51 22.34973668090744 22.34973668090744 0.470314001
90 RKL2 512 101 51 17.180438872064137 17.180438872064137 0.470314001
100 RKL2 512 101 51 13.613350914041774 13.613350914041774 0.470314001
110 RKL2 512 101 51 10.9946261798365 10.9946261798365 0.470314001
120 RKL2 512 101 51 9.052213684511868 9.052213684511868 0.470314001
130 RKL2 512 101 51 7.556621361898571 7.556621361898571 0.470314001
140 RKL2 512 101 51 6.3921678129735096 6.3921678129735096 0.470314001
150 RKL2 512 101 51 5.466084013569283 5.466084013569283 0.470314001
160 RKL2 512 101 51 4.71877364357915 4.71877364357915 0.470314001
170 RKL2 512 101 51 4.109792083375401 4.109792083375401 0.470314001
0.0 RKL2 512 101 51 14.317343549255344 14.317343549255344 0.470314001
70 RKL2 768 101 51 30.08365050411187 30.08365050411187 0.5970156
80 RKL2 768 101 51 22.349734839138492 22.349734839138492 0.5970156
90 RKL2 768 101 51 17.180436265371434 17.180436265371434 0.5970156
100 RKL2 768 101 51 13.613347941424909 13.613347941424909 0.5970156
110 RKL2 768 101 51 10.994623015173861 10.994623015173861 0.5970156
120 RKL2 768 101 51 9.052210438363053 9.052210438363053 0.5970156
130 RKL2 768 101 51 7.556618097526087 7.556618097526087 0.5970156
140 RKL2 768 101 51 6.392164571836877 6.392164571836877 0.5970156
150 RKL2 768 101 51 5.466080822505644 5.466080822505644 0.5970156
160 RKL2 768 101 51 4.71877052072496 4.71877052072496 0.5970156
170 RKL2 768 101 51 4.109789041028606 4.109789041028606 0.5970156
0.0 RKL2 768 101 51 14.317341685315586 14.317341685315586 0.5970156
70 RKL2 1024 101 51 30.08365041452533 30.08365041452533 0.721224416
80 RKL2 1024 101 51 22.349734237178982 22.349734237178982 0.721224416
90 RKL2 1024 101 51 17.1804354050178 17.1804354050178 0.721224416
100 RKL2 1024 101 51 13.613346947947676 13.613346947947676 0.721224416
110 RKL2 1024 101 51 10.994621943610236 10.994621943610236 0.721224416
120 RKL2 1024 101 51 9.052209325804636 9.052209325804636 0.721224416
130 RKL2 1024 101 51 7.556616966504741 7.556616966504741 0.721224416
140 RKL2 1024 101 51 6.392163437888747 6.392163437888747 0.721224416
150 RKL2 1024 101 51 5.466079696205281 5.466079696205281 0.721224416
160 RKL2 1024 101 51 4.71876940959803 4.71876940959803 0.721224416
170 RKL2 1024 101 51 4.109787950517374 4.109787950517374 0.721224416
0.0 RKL2 1024 101 51 14.317341063161447 14.317341063161447 0.721224416
70 RKL2 1536 101 51 30.08365028697879 30.08365028697879 0.91890615
80 RKL2 1536 101 51 22.34973365334621 22.34973365334621 0.91890615
90 RKL2 1536 101 51 17.18043457665482 17.18043457665482 0.91890615
100 RKL2 1536 101 51 13.613346013544634 13.613346013544634 0.91890615
110 RKL2 1536 101 51 10.994620964449801 10.994620964449801 0.91890615
120 RKL2 1536 101 51 9.052208337918177 9.052208337918177 0.91890615
130 RKL2 1536 101 51 7.556615988231064 7.556615988231064 0.91890615
140 RKL2 1536 101 51 6.392162479495391 6.392162479495391 0.91890615
150 RKL2 1536 101 51 5.466078763110857 5.466078763110857 0.91890615
160 RKL2 1536 101 51 4.718768504668412 4.718768504668412 0.91890615
170 RKL2 1536 101 51 4.109787075114778 4.109787075114778 0.91890615
0.0 RKL2 1536 101 51 14.317340491492946 14.317340491492946 0.91890615
70 RKL2 2048 101 51 30.083650256256007 30.083650256256007 1.092580178
80 RKL2 2048 101 51 22.349733439616244 22.349733439616244 1.092580178
90 RKL2 2048 101 51 17.180434267297233 17.180434267297233 1.092580178
100 RKL2 2048 101 51 13.613345661899768 13.613345661899768 1.092580178
110 RKL2 2048 101 51 10.994620593735108 10.994620593735108 1.092580178
120 RKL2 2048 101 51 9.052207962224335 9.052207962224335 1.092580178
130 RKL2 2048 101 51 7.55661561496943 7.55661561496943 1.092580178
140 RKL2 2048 101 51 6.392162112992774 6.392162112992774 1.092580178
150 RKL2 2048 101 51 5.466078405774719 5.466078405774719 1.092580178
160 RKL2 2048 101 51 4.718768157861061 4.718768157861061 1.092580178
170 RKL2 2048 101 51 4.109786739561724 4.109786739561724 1.092580178
0.0 RKL2 2048 101 51 14.317340279341625 14.317340279341625 1.092580178
70 RKL2 3072 101 51 30.083650225954493 30.083650225954493 1.40529872
80 RKL2 3072 101 51 22.349733295832607 22.349733295832607 1.40529872
90 RKL2 3072 101 51 17.18043405844795 17.18043405844795 1.40529872
100 RKL2 3072 101 51 13.613345421112905 13.613345421112905 1.40529872
110 RKL2 3072 101 51 10.99462033789907 10.99462033789907 1.40529872
120 RKL2 3072 101 51 9.052207702063697 9.052207702063697 1.40529872
130 RKL2 3072 101 51 7.556615356125661 7.556615356125661 1.40529872
140 RKL2 3072 101 51 6.392161858645009 6.392161858645009 1.40529872
150 RKL2 3072 101 51 5.466078157592018 5.466078157592018 1.40529872
160 RKL2 3072 101 51 4.718767916723905 4.718767916723905 1.40529872
170 RKL2 3072 101 51 4.109786505898036 4.109786505898036 1.40529872
0.0 RKL2 3072 101 51 14.317340132059508 14.317340132059508 1.40529872
70 RKL2 4096 101 51 30.08365021489002 30.08365021489002 1.72431555
80 RKL2 4096 101 51 22.349733226379595 22.349733226379595 1.72431555
90 RKL2 4096 101 51 17.180433956639988 17.180433956639988 1.72431555
100 RKL2 4096 101 51 13.613345304497953 13.613345304497953 1.72431555
110 RKL2 4096 101 51 10.994620215001245 10.994620215001245 1.72431555
120 RKL2 4096 101 51 9.052207578160349 9.052207578160349 1.72431555
130 RKL2 4096 101 51 7.556615233977352 7.556615233977352 1.72431555
140 RKL2 4096 101 51 6.392161739779878 6.392161739779878 1.72431555
150 RKL2 4096 101 51 5.466078042762318 5.466078042762318 1.72431555
160 RKL2 4096 101 51 4.718767806266661 4.718767806266661 1.72431555
170 RKL2 4096 101 51 4.109786399908814 4.109786399908814 1.72431555
0.0 RKL2 4096 101 51 14.317340062456234 14.317340062456234 1.72431555


==> osullivan_convergence.txt <==
Timesteps Scheme Price Error Iterations Time
20 CN 6.07288219 -1.46e-02 1.0 0.27
20 RAN 6.08012467 -7.37e-03 1.0 0.29
20 RAN-SOR 6.08012467 -7.37e-03 49.3 4.63
20 TRBDF2  6.08715522 -3.38e-04 2.3 0.88
20 RKL  6.08960614  2.11e-03 47.0 2.43
20 RKC  6.08874572  1.25e-03 63.0 3.43
40 CN 6.08691599 -5.77e-04 1.0 0.54
40 RAN 6.08462518 -2.87e-03 1.0 0.56
40 RAN-SOR 6.08462518 -2.87e-03 35.6 7.38
40 TRBDF2  6.08733541 -1.58e-04 2.1 1.71
40 RKL  6.08834823  8.55e-04 33.0 3.62
40 RKC  6.08801516  5.22e-04 45.0 5.65
80 CN 6.08717054 -3.23e-04 1.0 1.30
80 RAN 6.08635966 -1.13e-03 1.0 1.01
80 RAN-SOR 6.08635966 -1.13e-03 25.8 10.15
80 TRBDF2  6.08738868 -1.05e-04 2.0 2.93
80 RKL  6.08782107  3.28e-04 23.0 4.95
80 RKC  6.08769826  2.05e-04 32.0 7.41
160 CN 6.08739244 -1.01e-04 1.0 2.42
160 RAN 6.08705508 -4.38e-04 1.0 2.24
160 RAN-SOR 6.08705508 -4.38e-04 18.9 14.52
160 TRBDF2  6.08746830 -2.50e-05 2.0 5.61
160 RKL  6.08763115  1.38e-04 17.0 7.14
160 RKC  6.08757023  7.69e-05 23.0 11.00
320 CN 6.08743541 -5.79e-05 1.0 3.72
320 RAN 6.08732094 -1.72e-04 1.0 3.49
320 RAN-SOR 6.08732094 -1.72e-04 13.7 21.87
320 TRBDF2  6.08748799 -5.33e-06 2.0 12.01
320 RKL  6.08754051  4.72e-05 13.0 12.65
320 RKC  6.08752290  2.96e-05 16.0 14.36
640 CN 6.08748020 -1.31e-05 1.0 7.38
640 RAN 6.08742806 -6.53e-05 1.0 7.39
640 RAN-SOR 6.08742806 -6.53e-05 9.9 33.32
640 TRBDF2  6.08748805 -5.27e-06 2.0 24.86
640 RKL  6.08750997  1.66e-05 9.0 17.89
640 RKC  6.08750363  1.03e-05 11.0 20.74
1280 CN 6.08748906 -4.26e-06 1.0 15.21
1280 RAN 6.08747018 -2.31e-05 1.0 13.97
1280 RAN-SOR 6.08747018 -2.31e-05 7.2 53.28
1280 TRBDF2  6.08749015 -3.17e-06 2.0 46.68
1280 RKL  6.08749966  6.34e-06 7.0 28.13
1280 RKC  6.08749768  4.37e-06 8.0 31.73
2560 CN 6.08749023 -3.08e-06 1.0 30.51
2560 RAN 6.08748493 -8.39e-06 1.0 30.69
2560 RAN-SOR 6.08748493 -8.39e-06 4.9 78.66
2560 TRBDF2  6.08749223 -1.09e-06 2.0 95.68
2560 RKL  6.08749619  2.87e-06 5.0 39.38
2560 RKC  6.08749520  1.89e-06 6.0 44.98
5120 CN 6.08749261 -7.06e-07 1.0 60.06
5120 RAN 6.08749021 -3.11e-06 1.0 59.89
5120 RAN-SOR 6.08749021 -3.11e-06 3.6 127.90
5120 TRBDF2  6.08749388 5.58e-07 2.0 189.18
5120 RKL  6.08749470  1.38e-06 3.0 47.39
5120 RKC  6.08749392  5.97e-07 4.0 64.45
10240 CN 6.08749311 -2.13e-07 1.0 123.51
10240 RAN 6.08749203 -1.29e-06 1.0 124.11
10240 RAN-SOR 6.08749203 -1.29e-06 2.8 220.45
10240 TRBDF2  6.08749327 -5.01e-08 2.0 374.82
10240 RKL  6.08749352  2.01e-07 3.0 98.38
10240 RKC  6.08749353  2.09e-07 3.0 98.25

